Energy-transfer Quantum Dynamics of HeH$^+$ with He atoms: Rotationally Inelastic Cross Sections and Rate Coefficients

Two different ab initio potential energy surfaces are employed to investigate the efficiency of the rotational excitation channels for the polar molecular ion HeH$^+$ interacting with He atoms. We further use them to investigate the quantum dynamics of both the proton-exchange reaction and the purely rotational inelastic collisions over a broad range of temperatures. In current modeling studies, this cation is considered to be one of the possible cooling sources under early universe conditions after the recombination era and has recently been found to exist in the Interstellar Medium. Results from the present calculations are able to show the large efficiency of the state-changing channels involving rotational states of this cation. In fact, we find them to be similar in size and behaviour to the inelastic and to the reaction rate coefficients obtained in previous studies where H atoms were employed as projectiles. The same rotational excitation processes, occurring when free electrons are the collision partners of this cation, are also compared with the present findings. The relative importance of the reactive, proton-exchange channel and the purely inelastic channels is also analysed and discussed. The rotational de-excitation processes are also investigated for the cooling kinetics of the present cation under cold trap conditions with He as the buffer gas. The implications of the present results for setting up more comprehensive numerical models to describe the chemical evolution networks in different environments are briefly discussed.

==> Supplementary_material/RR-PES_V_l_coeffs.csv <==
#R/Ang) V00(cm-1) V01(cm-1) V02(cm-1) V03(cm-1) V04(cm-1) V05(cm-1) V06(cm-1) V07(cm-1) V08(cm-1) V09(cm-1) V10(cm-1) V11(cm-1) V12(cm-1) V13(cm-1) V14(cm-1) V15(cm-1) V16(cm-1) V17(cm-1) V18(cm-1) V19(cm-1) V20(cm-1) V21(cm-1) V22(cm-1) V23(cm-1) V24(cm-1) V25(cm-1)
1 35778.9727 -1439.49316 9677.17383 -11599.0107 12188.3838 -9618.45117 6859.60498 -4654.81006 3069.38403 -1966.28284 1208.65991 -700.672485 355.828094 -129.106522 -26.5598068 119.366577 -175.122162 187.132187 -176.675339 140.1866 -98.2627411 51.8144226 -11.8075562 -21.9824829 48.1375504 -66.6845856
1.01199996 33805.832 -944.519836 8619.93848 -10441.1494 11053.0801 -8709.22266 6174.91064 -4154.69775 2713.32568 -1720.65454 1045.69409 -597.799316 296.482788 -100.59169 -33.1132164 111.611855 -158.630676 167.480453 -157.581512 124.922287 -88.048996 47.1684799 -12.0952854 -17.6232624 40.7356758 -57.1886826
1.02400005 31918.1309 -490.414398 7638.2876 -9369.06445 10004.2529 -7873.39648 5549.80371 -3701.73291 2393.45703 -1501.81628 901.796753 -507.909973 245.392395 -76.732933 -37.698185 103.759247 -143.273865 149.476791 -140.185486 111.006424 -78.6691666 42.7581558 -12.0912495 -13.9531612 34.3224754 -48.8861084
1.03600001 30133.3555 -84.9702377 6746.77051 -8399.07715 9058.15723 -7124.55859 4995.13574 -3304.34326 2116.12891 -1314.36719 780.173767 -433.124908 203.865967 -58.2389717 -40.0558357 95.9150696 -129.248367 133.440308 -124.807137 98.7027817 -70.2746353 38.6549301 -11.7992964 -11.115509 29.0715809 -41.9802742
1.04799998 28448.7637 275.554749 5938.8667 -7523.11963 8205.88184 -6454.24854 4503.18604 -2955.70532 1875.56372 -1153.63354 677.201599 -370.757843 170.00679 -43.8872795 -40.8711929 88.2054214 -116.53392 119.210762 -111.249847 87.8628922 -62.8192825 34.8927841 -11.2441978 -8.90248394 24.7594147 -36.2098427
1.05999994 26844.8945 601.805725 5195.08594 -6718.76758 7424.45703 -5842.57178 4057.41406 -2642.42847 1661.26855 -1011.70996 587.152771 -316.845917 141.243362 -32.1786804 -40.8103447 80.8679199 -104.894691 106.344757 -99.0445557 78.1083069 -56.0865936 31.4206543 -10.5582218 -7.06549072 21.0636597 -31.1991348
1.07200003 25325.4844 892.996582 4517.11621 -5987.67725 6715.28662 -5290.46826 3658.35254 -2364.73413 1473.28064 -888.531738 509.922424 -271.267822 117.477554 -23.0201817 -39.9496841 73.8849106 -94.3264084 94.8632507 -88.2052841 69.4483795 -50.0466461 28.2514687 -9.91549778 -5.61114025 17.9682961 -26.9397888
1.08399999 23885.8457 1152.32153 3899.25098 -5323.1543 6071.40869 -4791.79492 3300.78394 -2118.33862 1308.19849 -781.510864 443.612762 -232.70224 97.8360825 -15.9194183 -38.5212402 67.3154068 -84.7666016 84.6163483 -78.5703506 61.7643051 -44.6508904 25.3663235 -9.24204826 -4.4517312 15.3702297 -23.3158436
1.09599996 22521.0117 1383.10266 3335.56763 -4718.26367 5485.66602 -4340.25244 2979.43213 -1898.93298 1162.6283 -688.078247 386.366882 -199.863434 81.4981079 -10.4025383 -36.7348862 61.1847649 -76.1088409 75.454689 -69.9883728 54.9221306 -39.8313599 22.7535934 -8.56482601 -3.51546335 13.1729794 -20.2061691
1.10800004 21227.0137 1587.98718 2821.35278 -4167.51758 4952.42432 -3930.95166 2690.22266 -1703.23315 1034.01929 -606.334717 336.823792 -171.828247 67.8806534 -6.13505125 -34.7187691 55.4906693 -68.2778778 67.2566986 -62.3348999 48.8255081 -35.5195007 20.3891621 -7.89603186 -2.76317048 11.3057051 -17.5278759
1.12 20000.377 1769.23938 2352.57471 -3666.24561 4466.9209 -3559.80444 2429.7832 -1528.55005 920.303711 -534.761475 293.913818 -147.880707 56.5320969 -2.87587738 -32.5682487 50.2217407 -61.2166214 59.9193954 -55.503952 43.3965454 -31.6603413 18.2456055 -7.31140137 -2.1642189 9.71405411 -15.2188339
1.13199997 18837.8848 1928.80725 1925.74915 -3210.43018 4025.09839 -3223.33325 2195.30005 -1372.64954 819.773987 -472.106049 256.776154 -127.443428 47.0989838 -0.445218086 -30.3506794 45.3609848 -54.847683 53.3627892 -49.4183731 38.5593338 -28.2099552 16.3131466 -6.68533611 -1.69009459 8.35742569 -13.223588
1.14400005 17736.5781 2068.46582 1537.70813 -2796.43164 3623.2876 -2918.4375 1984.24866 -1233.55237 730.932068 -417.288757 224.641312 -110.018196 39.2872581 1.32607126 -28.1366386 40.8958359 -49.1003036 47.5042114 -43.9941025 34.2544289 -25.1313534 14.5763111 -6.09038591 -1.30938721 7.20188808 -11.5027599
1.15600002 16693.1914 2190.11133 1185.05994 -2420.38013 3257.61353 -2641.84717 1794.00903 -1109.22998 652.258484 -369.207306 196.763855 -95.1272736 32.7994003 2.58464432 -25.9405689 36.805954 -43.9155464 42.2629776 -39.1467972 30.4188423 -22.3770294 13.0107317 -5.53450584 -1.00260019 6.21590424 -10.0121813
1.16799998 15704.6309 2295.44922 864.737854 -2078.80005 2924.62671 -2390.68311 1622.29907 -997.925354 582.461182 -326.943451 172.524277 -82.3372498 27.3993301 3.4361372 -23.8131924 33.063797 -39.2452545 37.5691223 -34.8120537 26.9918919 -19.9113464 11.5998573 -5.01552582 -0.756686509 5.36831522 -8.71687222
1.18000007 14767.9834 2386.00415 573.991028 -1768.58447 2621.27173 -2162.4314 1467.14514 -898.139893 520.442078 -289.734589 151.404282 -71.3260345 22.9055004 3.96908927 -21.7700596 29.6414471 -35.0302353 33.3612061 -30.9344501 23.9261227 -17.7065506 10.3310509 -4.53563213 -0.560281992 4.6352396 -7.58936787
1.19200003 13880.9307 2462.9624 310.678314 -1487.32385 2345.19336 -1955.16406 1327.05444 -808.761292 465.380615 -257.007965 133.030487 -61.919075 19.1864491 4.25038767 -19.8229637 26.5179672 -31.2188225 29.5950794 -27.4676609 21.193346 -15.7349052 9.18786907 -4.09221888 -0.406881213 4.00499535 -6.60668421
1.204 13041.1006 2527.51172 72.6392822 -1232.60596 2094.0332 -1766.94788 1200.52612 -728.656616 416.45813 -228.202759 117.032677 -53.8523216 16.1052094 4.3495121 -17.9826851 23.6733513 -27.7884026 26.2216988 -24.3679581 18.7511597 -13.9654713 8.1628685 -3.68351388 -0.285516351 3.45843768 -5.75083256
1.21599996 12245.959 2580.85791 -142.317093 -1002.00159 1865.43164 -1595.87012 1086.09607 -656.745789 372.911072 -202.784286 103.063492 -46.9068718 13.5473089 4.31024647 -16.2525787 21.0843334 -24.6985722 23.1993446 -21.5921097 16.5683403 -12.3793001 7.23408175 -3.31069803 -0.187001899 2.988096 -4.99429131
1.22800004 11493.2217 2624.00977 -336.036652 -793.48175 1657.44373 -1440.38086 982.59845 -592.18634 334.152283 -180.361679 90.8700104 -40.9365158 11.4349422 4.15899515 -14.6300306 18.7300587 -21.9147263 20.4881287 -19.1053181 14.6183929 -10.9591179 6.39775848 -2.96578741 -0.110053904 2.58121324 -4.33149004
1.24000001 10780.6719 2657.93213 -510.29538 -605.100525 1468.21143 -1299.0061 888.928162 -534.177246 299.621887 -160.570374 80.2197266 -35.7994843 9.69467163 3.92623901 -13.115181 16.5913219 -19.406559 18.0522156 -16.8747635 12.8721542 -9.68413544 5.65385437 -2.64513016 -0.051815033 2.22434998 -3.75889206
1.25199997 10106.3887 2683.4519 -666.618347 -435.188049 1296.13501 -1170.4751 804.134888 -482.02951 268.840057 -143.082047 70.9080353 -31.3738461 8.26375866 3.6376555 -11.7096148 14.6513481 -17.1395569 15.8709822 -14.8726463 11.3091488 -8.54186821 4.98361588 -2.35884213 -0.00555435382 1.91504443 -3.25597429
1.26399994 9468.53711 2701.35229 -806.450989 -282.166748 1139.71326 -1053.5957 727.326233 -435.104645 241.36113 -127.601959 62.7473984 -27.5496578 7.08347559 3.31382918 -10.409234 12.8915272 -15.1023397 13.9140158 -13.0779161 9.91074657 -7.5132637 4.38264465 -2.09828568 0.0294684768 1.64535832 -2.81263041
1.27600002 8865.20898 2712.36426 -931.158142 -144.568893 997.562927 -947.295166 657.719604 -392.8526 216.81218 -113.886276 55.5891228 -24.2418919 6.11305046 2.96985698 -9.20834064 11.2981319 -13.2669306 12.1568909 -11.4674883 8.65805054 -6.59085941 3.84238124 -1.86186039 0.0553625859 1.40903938 -2.42399526
1.28799999 8294.63281 2717.13745 -1041.95911 -21.0953655 868.472412 -850.63855 594.643494 -354.80838 194.884338 -101.746399 49.3139496 -21.3850594 5.31923866 2.61621499 -8.10167789 9.854846 -11.6099215 10.58111 -10.0227747 7.53591299 -5.7662673 3.35583472 -1.64779794 0.0743212774 1.20210803 -2.08266354
1.29999995 7755.00146 2716.33496 -1140.10583 89.5897675 751.194702 -762.660583 537.399963 -320.489044 175.254517 -90.9745102 43.7965965 -18.9090996 4.66804504 2.25810242 -7.08306503 8.5460968 -10.1162767 9.16589737 -8.7258625 6.529953 -5.02505875 2.91976929 -1.45242691 0.0882110596 1.02077103 -1.7804203
1.31200004 7244.83984 2710.48315 -1226.59497 188.545441 644.739929 -682.605286 485.445007 -289.517822 157.671371 -81.3941116 38.9407463 -16.7578125 4.13677597 1.9050647 -6.14641094 7.36571646 -8.76877117 7.89399624 -7.55973005 5.62756777 -4.3590126 2.5313518 -1.27638352 0.0989172533 0.861914694 -1.51468575
1.324 6762.83008 2700.02051 -1302.26562 276.652039 548.295349 -609.85437 438.341766 -261.5979 141.942337 -72.8926849 34.6788864 -14.9092646 3.70599437 1.56113434 -5.29128647 6.30105734 -7.55639839 6.75456238 -6.51597118 4.81941795 -3.7621417 2.18035817 -1.11558652 0.10393443 0.720679522 -1.27990961
1.33599997 6307.49365 2685.41602 -1368.02051 354.849854 460.994263 -543.755737 395.63324 -236.423599 127.867195 -65.3491669 30.9348068 -13.3052015 3.35959864 1.22911727 -4.51207972 5.33978939 -6.46593237 5.7342124 -5.57932806 4.09630442 -3.22752643 1.8646729 -0.970005691 0.107078262 0.596993148 -1.07317019
1.34800005 5877.3418 2667.14331 -1424.77429 424.092529 381.9599 -483.649017 356.855621 -213.683258 115.242516 -58.6360245 27.6338882 -11.9022446 3.08159256 0.911208749 -3.80102444 4.4729476 -5.4843955 4.81897068 -4.7366395 3.44900656 -2.74735284 1.58236969 -0.8398754 0.109553605 0.490081072 -0.891560078
1.36000001 5470.97559 2645.6333 -1473.36353 485.247162 310.398468 -428.937805 321.593445 -193.098679 103.891281 -52.6439819 24.7157593 -10.6802635 2.85778046 0.612625122 -3.15306854 3.6917038 -4.60084534 3.99728775 -3.97990227 2.86894226 -2.31554031 1.32833099 -0.722351074 0.11035347 0.396083832 -0.730630875
1.37199998 5087.32666 2621.19043 -1514.3833 538.922852 245.755417 -379.20993 289.564667 -174.48494 93.6976776 -47.3026314 22.1399555 -9.61652184 2.67906547 0.33315146 -2.56450105 2.98782563 -3.80724621 3.26120329 -3.30190969 2.35021186 -1.92883432 1.10095644 -0.615474343 0.108622916 0.313044459 -0.587258995
1.38400006 4725.37207 2594.08936 -1548.38452 585.679688 187.523438 -334.094116 260.515076 -157.677856 84.5562897 -42.5508423 19.8714676 -8.69274998 2.54292178 0.0717460737 -2.03058624 2.35804963 -3.09517598 2.60357714 -2.6945715 1.88561428 -1.58313978 0.897895157 -0.51907438 0.107208081 0.23778072 -0.461952716
1.39600003 4383.92383 2564.65552 -1576.01074 626.170959 135.112259 -293.15564 234.148865 -142.486435 76.3468781 -38.3173409 17.8678913 -7.88644171 2.42625594 -0.17101489 -1.54655182 1.79455864 -2.45831656 2.0163486 -2.14927077 1.47105443 -1.27474046 0.716063023 -0.433021277 0.104809783 0.172214434 -0.351828963
1.40799999 4061.81079 2533.20288 -1597.88525 661.028137 87.9512787 -255.973663 210.180618 -128.724792 68.9561005 -34.5342064 16.0931168 -7.17979813 2.33062077 -0.394503951 -1.1078366 1.28763616 -1.88883269 1.49119151 -1.6611073 1.10187376 -0.998841643 0.553631365 -0.35530144 0.101240508 0.116366491 -0.253971994
1.42000008 3757.96973 2499.99341 -1614.54053 690.782288 45.5614166 -222.199387 188.376419 -116.243019 62.2934761 -31.1491814 14.5216799 -6.55981636 2.26067352 -0.598104477 -0.711876035 0.830504894 -1.37606597 1.02224874 -1.22660613 0.772799313 -0.750573695 0.408438265 -0.284871399 0.0985202491 0.0667300373 -0.167506367
1.43200004 3471.5835 2465.21802 -1626.36902 715.818909 7.59581947 -191.583588 168.571365 -104.938828 56.2965965 -28.1273365 13.1347008 -6.01588488 2.20046663 -0.779911697 -0.358249396 0.419293404 -0.912305534 0.606669605 -0.841343701 0.481438011 -0.527242899 0.277518898 -0.222833037 0.0956938788 0.0223894659 -0.0915377736
1.44400001 3201.82007 2429.07349 -1633.77246 736.539795 -26.3007336 -163.871185 150.597473 -94.7071152 50.8970757 -25.4239216 11.9059696 -5.54167414 2.15638518 -0.944467962 -0.040536724 0.0548494719 -0.500437379 0.236843288 -0.496935338 0.2218308 -0.3290461 0.16173169 -0.166862115 0.0924175605 -0.0156369805 -0.025248399
1.45599997 2947.74878 2391.76733 -1637.18372 753.373413 -56.5118408 -138.788284 134.27594 -85.4374695 46.0286331 -22.9994774 10.8112783 -5.12555456 2.12809849 -1.09518778 0.24526754 -0.26575616 -0.137351155 -0.0926645994 -0.187979475 -0.00996706542 -0.154276073 0.0598417521 -0.116423868 0.089104481 -0.0497687608 0.0326182209
1.46799994 2708.49756 2353.48584 -1636.99048 766.698181 -83.3764572 -116.092438 119.448868 -77.0298996 41.6342888 -20.8260269 9.83736038 -4.75653839 2.10537601 -1.23252249 0.499352098 -0.550331175 0.186779037 -0.384085655 0.0847975239 -0.214733645 0.00122659327 -0.0306482669 -0.0712318644 0.0858535022 -0.0800717324 0.0835547224
1.48000002 2483.25098 2314.39551 -1633.54639 776.855652 -107.196243 -95.567749 105.975433 -69.3966827 37.6628799 -18.8748379 8.97104645 -4.42998123 2.08656597 -1.35461426 0.724767685 -0.803842545 0.476411819 -0.640935898 0.325512886 -0.394695282 0.139980316 -0.111049652 -0.0308561325 0.0824289322 -0.104979038 0.128256798
1.49199998 2271.35083 2274.62671 -1627.13428 784.117004 -128.210358 -77.0442581 93.7451477 -62.4731674 34.0766525 -17.1200237 8.19721031 -4.14430285 2.0773561 -1.45943165 0.926957548 -1.02760136 0.730852544 -0.867532969 0.54287678 -0.553523898 0.262385517 -0.182097748 0.00445652008 0.0797684416 -0.126220301 0.166644961
1.50399995 2072.14917 2234.30615 -1618.02002 788.738953 -146.64859 -60.3624039 82.6555328 -56.1965523 30.8369656 -15.5449877 7.50823259 -3.89163399 2.06721544 -1.55435908 1.10460055 -1.22119725 0.953694165 -1.0660181 0.731699467 -0.693134546 0.370029777 -0.243504688 0.0350808203 0.0764634162 -0.145804316 0.199813128
1.51600003 1884.92773 2193.56519 -1606.49048 790.999756 -162.756226 -45.349247 72.598465 -50.502739 27.9078579 -14.1292219 6.89280605 -3.66292357 2.05632496 -1.63984895 1.26130033 -1.39164221 1.15124631 -1.23838687 0.897290468 -0.814037561 0.463866472 -0.297499478 0.0654264465 0.0731179789 -0.162871554 0.228433847
1.528 1709.01648 2152.52051 -1592.80859 791.147156 -176.752609 -31.8499775 63.4771957 -45.3361931 25.2608166 -12.8548908 6.33836365 -3.45452189 2.04350162 -1.71001029 1.40238416 -1.54563653 1.3255477 -1.38767552 1.04211128 -0.917483091 0.546515465 -0.346327245 0.0951984152 0.0699882284 -0.176951915 0.253280938
1.53999996 1543.77881 2111.27954 -1577.21204 789.402222 -188.833832 -19.7284889 55.2041664 -40.6446648 22.8642426 -11.7055435 5.83895874 -3.26696968 2.02696323 -1.7685585 1.52744389 -1.68085575 1.47625351 -1.51632309 1.16521263 -1.00715733 0.619784355 -0.389288902 0.116621494 0.0671443939 -0.188649178 0.274655342
1.55200005 1388.69836 2069.91797 -1559.88794 785.940552 -199.152191 -8.87961292 47.7112732 -36.3857422 20.6891632 -10.6661482 5.39437675 -3.10071254 2.01711679 -1.82261443 1.63203323 -1.78939116 1.60552251 -1.62504947 1.27211916 -1.08612883 0.682949603 -0.423967868 0.135322049 0.0640906915 -0.196652234 0.292102993
1.56400001 1243.28101 2028.54749 -1541.01587 780.931213 -207.856033 0.800739348 40.9357109 -32.5227242 18.7197685 -9.7280798 4.99355221 -2.95063019 2.00593376 -1.86723828 1.72085488 -1.88103175 1.71719158 -1.71948981 1.36520934 -1.15492046 0.737190247 -0.454588681 0.151728794 0.0611202493 -0.204592079 0.308571726
1.57599998 1106.96777 1987.20447 -1520.78833 774.554077 -215.103775 9.42209625 34.8104134 -29.0167255 16.9355888 -8.8823061 4.63027239 -2.81587362 1.99370515 -1.90028214 1.79485428 -1.95971882 1.81277132 -1.79996812 1.4451642 -1.21191895 0.783128738 -0.48182857 0.165414914 0.0589160509 -0.211984158 0.322381616
1.58800006 979.235229 1945.98755 -1499.37939 766.969238 -221.038727 17.0809727 29.27425 -25.8325882 15.3137007 -8.11523914 4.30460215 -2.69622564 1.98112619 -1.92582285 1.85399163 -2.02356935 1.89256418 -1.86588264 1.51389217 -1.25870669 0.821743071 -0.504169106 0.176706076 0.0569682531 -0.216975957 0.331757247
1.60000002 859.596619 1904.96228 -1476.94812 758.322388 -225.790009 23.8663082 24.2731895 -22.9411411 13.8389425 -7.41736317 4.01126003 -2.58568382 1.96967125 -1.94561005 1.90274334 -2.07408524 1.95810986 -1.92124009 1.57269478 -1.29806936 0.854114532 -0.521519184 0.186594382 0.0549750328 -0.220892906 0.339488983
1.61199999 747.652466 1864.17444 -1453.61902 748.729614 -229.457748 29.84972 19.7661476 -20.3214836 12.5046587 -6.78716373 3.74155807 -2.47894645 1.95413601 -1.9599818 1.94513094 -2.11544681 2.01090646 -1.96951926 1.62014544 -1.33016622 0.880556107 -0.535002589 0.195107386 0.052415859 -0.224153295 0.345843852
1.62400007 643.016174 1823.672 -1429.50964 738.298706 -232.140915 35.0979538 15.7135878 -17.9489708 11.2952547 -6.21548367 3.49656892 -2.3811779 1.93442512 -1.96778333 1.97956026 -2.14695072 2.05358434 -2.00527048 1.65697956 -1.35380578 0.901931167 -0.545651674 0.202877417 0.050632596 -0.22804527 0.34917143
1.63599992 545.261536 1783.50781 -1404.74841 727.144775 -233.941162 39.6793251 12.0724239 -15.798851 10.1965017 -5.6952424 3.27428985 -2.2940557 1.91432559 -1.970119 2.00430417 -2.16879773 2.08673406 -2.02775955 1.68620384 -1.37060702 0.918301284 -0.554110229 0.20725587 0.0487465002 -0.230615169 0.351463318
1.648 453.98172 1743.72449 -1379.45068 715.370483 -234.948502 43.6561737 8.80232239 -13.8504419 9.19882774 -5.2228508 3.06973672 -2.21048951 1.89418042 -1.96924603 2.02008557 -2.18330717 2.11075568 -2.04286146 1.70765615 -1.3826257 0.930825114 -0.560512781 0.210119188 0.046476908 -0.230547979 0.353493989
1.66000009 368.800415 1704.36072 -1353.72034 703.070618 -235.247009 47.0874023 5.86805868 -12.0851879 8.29355812 -4.79503298 2.88228726 -2.12963176 1.87278366 -1.96367502 2.02816582 -2.19071484 2.1274569 -2.05295086 1.72195196 -1.39080632 0.940581381 -0.564762115 0.213675529 0.0440045595 -0.230203867 0.354688168
1.67199993 289.412415 1665.44556 -1327.63904 690.320557 -234.903748 50.0194359 3.24353743 -10.4883327 7.47285271 -4.40836048 2.71488905 -2.05726957 1.84491682 -1.94795918 2.02903581 -2.18877697 2.13819385 -2.0585897 1.73257649 -1.39607751 0.947441459 -0.56673646 0.21610795 0.0431843698 -0.229787499 0.353318542
1.68400002 215.517822 1627.00842 -1301.28479 677.185791 -233.981125 52.4924431 0.905729175 -9.04579067 6.72961473 -4.05524254 2.56108975 -1.99088013 1.81790709 -1.93010533 2.02528405 -2.18206549 2.1413703 -2.05783296 1.73721826 -1.39603353 0.949638546 -0.56728965 0.217662424 0.0421457887 -0.228762954 0.35266763
1.69599998 146.786942 1589.07922 -1274.73999 663.740295 -232.544601 54.5507011 -1.17191195 -7.74283314 6.05499268 -3.73166275 2.41712904 -1.92571843 1.79215801 -1.91217136 2.01796508 -2.17284274 2.13856816 -2.0501554 1.73475444 -1.39110291 0.948936284 -0.565996826 0.219211698 0.0406181179 -0.227232262 0.352059275
1.70799994 82.908493 1551.6792 -1248.07935 650.052551 -230.652954 56.2364006 -3.01544476 -6.56676579 5.44128227 -3.4373107 2.28281713 -1.86131167 1.76675391 -1.89307797 2.0065074 -2.15844655 2.13080359 -2.03797269 1.7298485 -1.38406229 0.946699917 -0.563119113 0.220515803 0.0389445499 -0.225180104 0.350419164
1.72000003 23.5921783 1514.82874 -1221.36987 636.181213 -228.36055 57.5862236 -4.64605665 -5.50601006 4.88261032 -3.16857529 2.15786648 -1.79854202 1.73773766 -1.87183046 1.99190807 -2.13962841 2.11796808 -2.02197552 1.72327316 -1.37422729 0.942088544 -0.559390068 0.220370293 0.0372982807 -0.222224712 0.346845388
1.73199999 -31.3962097 1478.54663 -1194.66541 622.170715 -225.710785 58.6274719 -6.07849646 -4.55089045 4.37448978 -2.92020535 2.04100013 -1.73802185 1.70663977 -1.85085881 1.98044109 -2.12022591 2.10135508 -2.00127506 1.70928645 -1.3572892 0.934161246 -0.554732263 0.22046794 0.0353239439 -0.21905598 0.342844337
1.74399996 -82.284996 1442.84497 -1168.00903 608.061768 -222.745102 59.3914795 -7.33093071 -3.69502187 3.91588092 -2.69270205 1.93405771 -1.68145692 1.67495894 -1.82474685 1.96219099 -2.09714389 2.08134389 -1.97815025 1.69234371 -1.34135962 0.926633298 -0.550297558 0.218701407 0.0339979753 -0.214826941 0.338512689
1.75600004 -129.329987 1407.73596 -1141.45813 593.908264 -219.506622 59.9097824 -8.4238596 -2.92639685 3.50111055 -2.48582435 1.83620715 -1.62952292 1.64439189 -1.795874 1.93796325 -2.0698328 2.05857897 -1.95328152 1.67332149 -1.32494652 0.91807276 -0.544965863 0.216209337 0.0327546783 -0.211725831 0.333100051
1.76800001 -172.767868 1373.23132 -1115.05566 579.745789 -216.031799 60.2071991 -9.37424755 -2.23211169 3.12221193 -2.29774094 1.74468505 -1.57974923 1.6153605 -1.76786208 1.91345727 -2.04099417 2.03249645 -1.92463636 1.65113485 -1.30492151 0.905646086 -0.537196219 0.21433422 0.0311893877 -0.209593713 0.327183783
1.77999997 -212.818237 1339.34058 -1088.8429 565.601318 -212.354401 60.3055725 -10.1933069 -1.60778046 2.77669239 -2.12610626 1.65896988 -1.53132486 1.58652365 -1.74347878 1.89074385 -2.0103972 2.00343227 -1.89291716 1.62625885 -1.28293633 0.891963959 -0.529085159 0.21251142 0.0290857255 -0.204257011 0.321760654
1.79200006 -249.659897 1306.06958 -1062.85376 551.514526 -208.502899 60.2231789 -10.8880978 -1.05496216 2.46622825 -1.9689368 1.5800339 -1.48489356 1.55394995 -1.71259737 1.86282945 -1.97708941 1.97309303 -1.86057818 1.59968328 -1.26084852 0.877582014 -0.520511806 0.209649861 0.0280118175 -0.200622484 0.316257894
1.80400002 -283.490845 1273.427 -1037.12329 537.512695 -204.508377 59.9817162 -11.4725523 -0.564871073 2.18750238 -1.82464802 1.50682831 -1.43971694 1.51910985 -1.67876077 1.83008552 -1.94186854 1.94055939 -1.8275367 1.57308507 -1.23853922 0.864047587 -0.511244953 0.206793219 0.0271402244 -0.197061285 0.310085088
1.81599998 -314.513336 1241.4176 -1011.68427 523.625793 -200.398575 59.6016846 -11.9603815 -0.128303781 1.93506348 -1.69232047 1.43798172 -1.39553046 1.48464811 -1.64349484 1.79616404 -1.9054991 1.90724933 -1.79379988 1.5461551 -1.21578145 0.850069523 -0.502351463 0.203650981 0.0264474992 -0.193354785 0.303866923
1.82800007 -342.886597 1210.03979 -986.556274 509.871216 -196.192398 59.0973091 -12.3601217 0.259770036 1.7054472 -1.57113469 1.37324429 -1.35247266 1.45040512 -1.60788524 1.76156139 -1.86793685 1.87301052 -1.75874376 1.51797664 -1.19246387 0.834918976 -0.493628144 0.199919656 0.0257594865 -0.189342633 0.297593325
1.84000003 -368.756836 1179.29175 -961.755981 496.263062 -191.90715 58.4805984 -12.6786747 0.602624416 1.49773169 -1.46020317 1.31269026 -1.31078434 1.41615868 -1.57231092 1.72613549 -1.82936263 1.83674097 -1.72268629 1.4891206 -1.16857028 0.819178104 -0.483832836 0.196521431 0.0248709917 -0.185237885 0.290429056
1.852 -392.255463 1149.17236 -937.29895 482.815765 -187.55838 57.7620087 -12.9227829 0.903607249 1.31129205 -1.35905945 1.25577545 -1.27059877 1.38212407 -1.53595519 1.69032156 -1.79038334 1.79978561 -1.68648028 1.45943081 -1.14666498 0.802829146 -0.473847538 0.192725986 0.0239778627 -0.181745395 0.283540696
1.86400008 -413.512207 1119.67993 -913.200317 469.542664 -183.160919 56.9537582 -13.0986967 1.16645348 1.14266968 -1.26657164 1.20197785 -1.23134685 1.34830058 -1.50019431 1.65375161 -1.74975967 1.7621969 -1.64992535 1.4296248 -1.12151444 0.78642118 -0.46382156 0.190144658 0.0231330637 -0.177731216 0.276753247
1.87599993 -432.677856 1090.8136 -889.478516 456.4599 -178.73172 56.0682793 -13.2142792 1.39458585 0.990724921 -1.1817677 1.15128708 -1.19273555 1.3149085 -1.46449077 1.61681926 -1.70922041 1.7234292 -1.61291122 1.399333 -1.09615171 0.769538939 -0.453458428 0.187107235 0.0222963504 -0.173572645 0.270309001
1.88800001 -449.906403 1062.57104 -866.151306 443.583252 -174.295059 55.1183891 -13.276948 1.59187984 0.854138851 -1.10377562 1.10353351 -1.15533054 1.28174317 -1.42878318 1.57974601 -1.66897547 1.68431449 -1.57582295 1.36842287 -1.07108009 0.752174556 -0.442764193 0.183143631 0.0214394089 -0.169393733 0.264041483
1.9000001 -465.347931 1034.95105 -843.236511 430.928528 -169.857895 54.1170616 -13.2938519 1.76253474 0.730394602 -1.0316236 1.05823469 -1.11974537 1.24870956 -1.39331496 1.54257166 -1.62852728 1.64544261 -1.53907859 1.33744121 -1.04596364 0.735171735 -0.432398468 0.179010585 0.0206856672 -0.165202335 0.257279575
1.91199994 -479.119354 1007.95087 -820.74646 418.506653 -165.440994 53.0735016 -13.2709646 1.90934587 0.618253112 -0.964603305 1.01521814 -1.08522534 1.21664333 -1.3580749 1.50546253 -1.58820891 1.60668826 -1.50191009 1.30645132 -1.02096069 0.718123496 -0.421883285 0.174904272 0.0200581569 -0.161057234 0.25078705
1.92400002 -491.312836 981.564514 -798.685486 406.322571 -161.049927 51.9941597 -13.2118187 2.03419042 0.516890585 -0.902448833 0.974315464 -1.05186737 1.18499219 -1.323704 1.46848118 -1.54812574 1.56800771 -1.46457314 1.27536333 -0.995885372 0.701138496 -0.411422551 0.170896098 0.0194306336 -0.15696767 0.244098723
1.93599999 -502.021881 955.784912 -777.056946 394.379852 -156.691772 50.8845291 -13.1199284 2.13879657 0.425443947 -0.844801009 0.935341477 -1.01965308 1.15371716 -1.28939509 1.43138528 -1.50848961 1.52956414 -1.42745757 1.24428558 -0.970893085 0.68424803 -0.401043862 0.166925296 0.018724395 -0.153358281 0.237739787
1.94799995 -511.338226 930.603394 -755.862183 382.680878 -152.372696 49.7497292 -12.9986095 2.22488475 0.343146801 -0.791234374 0.898225188 -0.988409281 1.12299192 -1.25510287 1.39418268 -1.46913695 1.49136674 -1.39087105 1.2132988 -0.946079731 0.667403638 -0.390837461 0.162952572 0.0179321766 -0.150044009 0.23178415
1.96000004 -519.355286 906.011475 -735.103149 371.228455 -148.098892 48.5952835 -12.8512392 2.29414701 0.269370079 -0.741526127 0.862920284 -0.958033562 1.09274387 -1.22138786 1.35793686 -1.43001342 1.45329523 -1.35448694 1.18236148 -0.921352386 0.650582373 -0.380723357 0.158969164 0.0172791481 -0.145996332 0.225482941
1.972 -526.151917 882.003174 -714.782288 360.02533 -143.876434 47.4259148 -12.6808128 2.34792852 0.203567639 -0.695614815 0.829291224 -0.928549886 1.06296515 -1.18809378 1.32223213 -1.39160335 1.41564858 -1.3183924 1.15147555 -0.896861553 0.633778751 -0.37058562 0.154977962 0.0166316461 -0.142040476 0.220176294
1.98399997 -531.806641 858.571106 -694.900879 349.073761 -139.710587 46.2453613 -12.4901686 2.38780618 0.144911498 -0.652978122 0.797107339 -0.899802268 1.03361797 -1.15535831 1.28692317 -1.35352123 1.37834811 -1.2826066 1.12090611 -0.872621953 0.617201507 -0.360512286 0.150995955 0.0160652082 -0.138173297 0.214730248
1.99600005 -536.414673 835.707581 -675.461426 338.377045 -135.608078 45.0610771 -12.2826204 2.4155798 0.0928180963 -0.613332033 0.766246438 -0.871860683 1.00463963 -1.12303734 1.2521956 -1.31670892 1.3413254 -1.24730682 1.09064937 -0.84858489 0.600834489 -0.350668192 0.147045583 0.0154946316 -0.134340331 0.209013879
2.0079999 -540.065735 813.404785 -656.466125 327.937897 -131.57515 43.8763046 -12.0614548 2.43278289 0.0465076417 -0.576579332 0.736711442 -0.844477177 0.976312935 -1.09141302 1.21806836 -1.28057325 1.30506194 -1.21249151 1.06107616 -0.82479471 0.584522367 -0.340945095 0.143184632 0.0148982946 -0.130503565 0.203178167
2.01999998 -542.829651 791.651917 -637.911865 317.755188 -127.615059 42.6947937 -11.8289814 2.44058847 0.00530147552 -0.542525291 0.708440781 -0.817499161 0.948762894 -1.06035233 1.18441963 -1.24404907 1.26973915 -1.17816448 1.03217578 -0.801385403 0.56841892 -0.330557764 0.139399767 0.0143656731 -0.12658 0.197321892
2.03200006 -544.753174 770.441711 -619.794922 307.827057 -123.729263 41.5187836 -11.586381 2.43981695 -0.0309132114 -0.51098299 0.681339979 -0.79125154 0.921548128 -1.02935231 1.1515938 -1.20891166 1.23376334 -1.14476776 1.0031606 -0.778345287 0.552678347 -0.321236968 0.135667428 0.0138636585 -0.122936353 0.191987038
2.04400015 -545.886169 749.764709 -602.111511 298.151367 -119.919052 40.3500786 -11.3350372 2.43101335 -0.0626771748 -0.481601566 0.65504992 -0.765628159 0.894882202 -0.99910599 1.11906946 -1.17470706 1.19891489 -1.11173987 0.974347174 -0.755750418 0.536954403 -0.31220749 0.131897002 0.0133616384 -0.119386628 0.186504409
2.05599999 -546.285828 729.611816 -584.857727 288.726196 -116.186577 39.1908455 -11.0763664 2.41541123 -0.0903472602 -0.454319626 0.630188942 -0.740599453 0.868697643 -0.969976902 1.08781254 -1.14112222 1.16482854 -1.0790844 0.946097195 -0.733531833 0.521468401 -0.303176284 0.128167942 0.0129702874 -0.115861967 0.1810413
2.06799984 -546.009583 709.972534 -568.028564 279.548889 -112.533585 38.0433044 -10.8119812 2.39373302 -0.114304446 -0.428879976 0.60655725 -0.716211498 0.84278661 -0.941427886 1.05704761 -1.10808587 1.13111079 -1.047122 0.918515205 -0.711724281 0.50646925 -0.294396311 0.124586813 0.0127111878 -0.112376302 0.175687373
2.07999992 -545.114502 690.835815 -551.618958 270.61676 -108.961487 36.909874 -10.5435438 2.36650944 -0.134993076 -0.405149937 0.583581448 -0.69250536 0.817266107 -0.913441837 1.02630711 -1.07565308 1.09809589 -1.01594448 0.89144659 -0.690428495 0.491537482 -0.285907745 0.121085644 0.0122169852 -0.109009504 0.170486212
2.09200001 -543.64856 672.194275 -535.625854 261.928406 -105.472 35.7923279 -10.2722883 2.33467865 -0.15266867 -0.383488625 0.561778963 -0.669504225 0.792645693 -0.885935366 0.99574703 -1.04397702 1.06566823 -0.985494912 0.865152836 -0.669540703 0.477016181 -0.277407914 0.11765112 0.0116515793 -0.105133116 0.165464267
2.10400009 -541.662292 654.038513 -520.045166 253.481247 -102.066681 34.6925621 -9.99948311 2.29931283 -0.167972088 -0.363237858 0.540950239 -0.647325635 0.768170059 -0.859152913 0.966915667 -1.01270485 1.03392076 -0.955740035 0.839479387 -0.649253488 0.462857306 -0.269159466 0.114223711 0.0113072004 -0.102418855 0.160522074
2.11600018 -539.204651 636.358948 -504.871307 245.272522 -98.7463989 33.612339 -9.72670841 2.26073647 -0.181008354 -0.344160736 0.521043599 -0.625578225 0.745068014 -0.833047032 0.938410938 -0.982149899 1.00287676 -0.926791787 0.814438879 -0.629613578 0.449020833 -0.261114538 0.110870317 0.0108735431 -0.0997868776 0.155674055
2.12800002 -536.311279 619.14563 -490.097809 237.298264 -95.5108109 32.5524979 -9.45419216 2.21930432 -0.191923648 -0.326667219 0.502109647 -0.604442596 0.722436547 -0.807522297 0.91011703 -0.952556968 0.972524107 -0.898468733 0.790123999 -0.610467196 0.435510159 -0.253224075 0.107639968 0.0103497496 -0.0964398533 0.150929034
2.13999987 -533.014648 602.387451 -475.716461 229.553131 -92.3589859 31.5133801 -9.18260384 2.17550826 -0.20101817 -0.310558617 0.483986706 -0.584371388 0.699806631 -0.782663703 0.882714808 -0.923506677 0.942871451 -0.870687604 0.766442478 -0.59176898 0.422303021 -0.246042997 0.10443455 0.00999546703 -0.0922217965 0.14628008
2.15199995 -529.344055 586.075134 -461.720367 222.03299 -89.2902222 30.4954147 -8.91302204 2.12943196 -0.208293512 -0.295141667 0.466452599 -0.56477958 0.677327096 -0.758436203 0.855382144 -0.894990563 0.913908064 -0.843877852 0.743281126 -0.573559999 0.409350008 -0.238496721 0.100841537 0.00967187341 -0.0905695483 0.141830072
2.16400003 -525.328552 570.200806 -448.10437 214.73468 -86.3040771 29.4990692 -8.64542866 2.08165193 -0.213934809 -0.280738175 0.449701607 -0.545953274 0.65613848 -0.734875202 0.829064012 -0.866995037 0.88563782 -0.817841709 0.720625341 -0.555862486 0.396859288 -0.23114939 0.0978258178 0.00927697029 -0.0877402946 0.13755931
2.17600012 -521.00177 554.753967 -434.860474 207.653473 -83.39991 28.5249577 -8.38039112 2.03227305 -0.218189165 -0.267365038 0.433592647 -0.527707219 0.635858774 -0.712016463 0.803655803 -0.839657426 0.858134687 -0.792437613 0.698746562 -0.53860116 0.384682059 -0.223939896 0.0948291272 0.00889245421 -0.0842793584 0.13332805
2.18799996 -516.398071 539.724365 -421.981506 200.78476 -80.5770416 27.5737648 -8.11880112 1.98147559 -0.221122727 -0.254858971 0.418076694 -0.509936452 0.615662038 -0.689791203 0.778543651 -0.813263178 0.831355333 -0.767669559 0.677510083 -0.521770954 0.372753143 -0.216901392 0.0918233618 0.00857736915 -0.0807840675 0.129008219
2.20000005 -511.550903 525.101379 -409.459778 194.123917 -77.8345795 26.6459846 -7.86115694 1.92976713 -0.222807884 -0.24313052 0.403146744 -0.492714882 0.595712662 -0.668153286 0.753925443 -0.78773576 0.805270672 -0.743541718 0.656592131 -0.505391836 0.361206055 -0.210083961 0.0889581442 0.00832021236 -0.0784130096 0.12393719
2.21199989 -506.486145 510.87674 -397.289154 187.667084 -75.1719742 25.7419376 -7.60811663 1.87750137 -0.223449394 -0.232003838 0.388529778 -0.475915223 0.576826155 -0.647167385 0.729962111 -0.762783349 0.780031264 -0.720021069 0.635959208 -0.489380896 0.349967182 -0.203343078 0.0861089826 0.00814174116 -0.0770364851 0.120038897
2.22399998 -501.223419 497.041687 -385.462677 181.409912 -72.5879822 24.8616009 -7.35970974 1.8246932 -0.223252282 -0.221636757 0.37471813 -0.45955357 0.559167862 -0.626858115 0.706727028 -0.738623142 0.755275548 -0.697107494 0.615962744 -0.473769337 0.339087546 -0.197250128 0.0833697543 0.00789589621 -0.0748145506 0.116344705
2.23600006 -495.78241 483.586975 -373.972473 175.347504 -70.0811081 24.0046711 -7.11590195 1.77161145 -0.222113431 -0.211895972 0.361240089 -0.443809956 0.541561902 -0.607118905 0.683991432 -0.715269446 0.731152117 -0.674758315 0.596910059 -0.458573759 0.328372627 -0.191206709 0.0807191208 0.00755684264 -0.0724784955 0.112686552
2.24800014 -490.182251 470.503143 -362.81073 169.474884 -67.6497879 23.1710281 -6.87721443 1.71848273 -0.220086381 -0.202694312 0.348014504 -0.428573906 0.524062932 -0.587931156 0.661830664 -0.69251579 0.708161414 -0.653050601 0.578141868 -0.443793178 0.317953527 -0.185100049 0.0781197771 0.00721520139 -0.070170112 0.109087259
2.25999999 -484.442596 457.781067 -351.969971 163.787277 -65.2925568 22.3606606 -6.64396286 1.66544437 -0.217457771 -0.194087803 0.335494995 -0.413706779 0.507807732 -0.569314957 0.640426397 -0.670371652 0.685805321 -0.63205719 0.559572697 -0.429433823 0.308047771 -0.179269537 0.0756114721 0.0069475174 -0.0679990575 0.105655611
2.27199984 -478.579956 445.412201 -341.442902 158.280212 -63.008091 21.5732269 -6.41564417 1.61264312 -0.214342758 -0.185991809 0.323450446 -0.399418414 0.491394073 -0.551167965 0.619486392 -0.649009287 0.663531721 -0.611662328 0.542045355 -0.415498376 0.298288703 -0.173518673 0.0731582716 0.00666819932 -0.0658363923 0.102332495
2.28399992 -472.610382 433.388092 -331.222534 152.949295 -60.7949448 20.8086777 -6.19291162 1.56034827 -0.210527107 -0.178336009 0.311979711 -0.385643393 0.475428373 -0.533412695 0.599379718 -0.628178298 0.642538488 -0.591875672 0.524750352 -0.402039081 0.288825423 -0.167843625 0.0707278103 0.00645476812 -0.0637462214 0.0990927443
2.296 -466.554321 421.699707 -321.30127 147.78978 -58.6517143 20.0667782 -5.97599554 1.50876069 -0.206171706 -0.171102628 0.301114589 -0.372791082 0.460016459 -0.516196191 0.579972267 -0.607858777 0.622337759 -0.572682977 0.507642388 -0.389039993 0.279613554 -0.162447765 0.0684152395 0.00623344211 -0.0617485456 0.0959447995
2.30800009 -460.430328 410.337585 -311.671326 142.796646 -56.5768585 19.3472252 -5.76477957 1.45794439 -0.201470464 -0.164267659 0.290780038 -0.360436022 0.444905877 -0.499339223 0.561084688 -0.588118553 0.6021896 -0.554166079 0.491120875 -0.376439273 0.270701885 -0.157227337 0.0662426353 0.00599918654 -0.0598325059 0.0929091945
2.32000017 -454.25177 399.292755 -302.324982 137.965103 -54.568676 18.6497784 -5.55934811 1.4080658 -0.196426049 -0.15778105 0.280950844 -0.3482759 0.430154502 -0.482720047 0.542883992 -0.568890452 0.582485318 -0.536343694 0.475301445 -0.364270061 0.262106061 -0.152065083 0.0641208515 0.00587176951 -0.0579794571 0.0899547935
2.33200002 -448.027588 388.558807 -293.256256 133.291656 -52.6258202 17.9741383 -5.3597374 1.35917115 -0.191067874 -0.151624769 0.271676451 -0.336677223 0.415556222 -0.466693312 0.525416195 -0.55011946 0.564664364 -0.519063771 0.459908664 -0.352638334 0.253622442 -0.147166148 0.0621685497 0.00568012567 -0.0561405011 0.0870518759
2.34399986 -441.766541 378.128082 -284.458527 128.772095 -50.7467651 17.3197613 -5.16583109 1.31115448 -0.1854949 -0.14585577 0.262899637 -0.325507432 0.401300877 -0.451043427 0.508342683 -0.531945109 0.546294749 -0.502345741 0.444978565 -0.341219038 0.24538058 -0.142323047 0.0601947382 0.00557253137 -0.0544123054 0.0841845125
2.35599995 -435.478821 367.99231 -275.924469 124.401901 -48.9298058 16.6862316 -4.97761297 1.26419306 -0.179780781 -0.140415087 0.254450202 -0.314734757 0.387548685 -0.43582195 0.491896063 -0.514356673 0.528474152 -0.48614645 0.430442333 -0.330687523 0.237552866 -0.137680411 0.0582692325 0.00547464006 -0.0527322069 0.0814762935
2.36800003 -429.176727 358.143524 -267.646881 120.176674 -47.173378 16.0732956 -4.79505539 1.21833515 -0.173953772 -0.135234997 0.246342897 -0.304418445 0.374206215 -0.421348155 0.476104617 -0.497297913 0.511288226 -0.470473319 0.416304976 -0.320477724 0.229928598 -0.133224532 0.0564702116 0.00531987613 -0.0510967635 0.0788500085
2.38000011 -422.868195 348.573212 -259.618225 116.091805 -45.4757347 15.4804783 -4.61805391 1.17341995 -0.168054342 -0.130337954 0.238593578 -0.294481754 0.361317396 -0.407481194 0.460716724 -0.480760813 0.494385839 -0.455284119 0.402643561 -0.310196757 0.222429469 -0.128807783 0.0547063351 0.00502574444 -0.0495472848 0.0762512684
2.39199996 -416.563995 339.274475 -251.832413 112.143585 -43.8353882 14.9072676 -4.44658566 1.12954354 -0.162114695 -0.125753984 0.231052548 -0.284802169 0.349173874 -0.393915325 0.445955038 -0.464666903 0.478735417 -0.440432847 0.389436334 -0.300228536 0.215246126 -0.124566212 0.0529851466 0.00491270004 -0.047969114 0.0738359988
2.40400004 -410.271667 330.240082 -244.28299 108.327972 -42.2509117 14.3534613 -4.28059149 1.08680749 -0.156224698 -0.121477187 0.2237297 -0.275445014 0.337628722 -0.380946398 0.431647211 -0.449260354 0.463026524 -0.426142305 0.376542896 -0.290582865 0.20819521 -0.120429389 0.0513002649 0.0046904604 -0.0463909246 0.0714305192
2.41599989 -404.001434 321.462372 -236.963089 104.640717 -40.7207413 13.8184366 -4.12002945 1.0452503 -0.150527328 -0.117440961 0.216645449 -0.266423196 0.326655477 -0.368611902 0.417553991 -0.434374064 0.447566897 -0.412302226 0.364309013 -0.281176269 0.201417178 -0.116443716 0.0496525578 0.00451900717 -0.0448760465 0.0690713078
2.42799997 -397.757965 312.933929 -229.866013 101.077827 -39.2431755 13.301733 -3.96479845 1.0048908 -0.144881248 -0.113635197 0.20972921 -0.257719368 0.31625852 -0.356794715 0.40410316 -0.419922858 0.432999492 -0.398816973 0.352480859 -0.272007942 0.194884077 -0.11261525 0.0480383411 0.00438803295 -0.0434758216 0.0668465495
2.44000006 -391.546356 304.648285 -222.985703 97.6356812 -37.8166733 12.8030405 -3.81475067 0.965666771 -0.139240742 -0.110072628 0.202955246 -0.249186993 0.306272507 -0.345469683 0.391343743 -0.406038046 0.418803692 -0.385764837 0.340818167 -0.263126314 0.188449323 -0.108887874 0.0464719534 0.0042245388 -0.0419683829 0.0646634102
2.45200014 -385.370941 296.599335 -216.316711 94.310791 -36.4398994 12.3216696 -3.6697619 0.927414179 -0.133697093 -0.106706582 0.196418017 -0.240647733 0.296542108 -0.334496498 0.378656149 -0.392612427 0.405021995 -0.373080939 0.329765946 -0.25448665 0.18224813 -0.10530071 0.0449903831 0.00403115945 -0.0406038351 0.0625430346
2.46399999 -379.23645 288.781403 -209.853714 91.1000519 -35.1115494 11.8571796 -3.52978587 0.890180826 -0.128179654 -0.103500515 0.190117836 -0.232911065 0.287292063 -0.323926449 0.366297394 -0.379810154 0.391665399 -0.36077711 0.318931848 -0.246055096 0.17620194 -0.101768427 0.0435117632 0.00384763046 -0.0392172076 0.0605158247
2.47600007 -373.147552 281.187103 -203.590134 87.9994583 -33.8299713 11.4091005 -3.39462543 0.854187846 -0.122641779 -0.100448161 0.183986679 -0.225496605 0.278594345 -0.313660711 0.354379803 -0.36739251 0.378667533 -0.348861575 0.308781654 -0.237866312 0.17039831 -0.0983631685 0.0420722067 0.00370039861 -0.0378771164 0.0583240949
2.48799992 -367.10968 273.809723 -197.519836 85.005249 -32.5935974 10.9770393 -3.26419878 0.819302082 -0.117097922 -0.0975276604 0.178038806 -0.21799399 0.270047605 -0.303639501 0.342863798 -0.355349094 0.366044372 -0.337349504 0.298912346 -0.229992285 0.16476883 -0.0951372907 0.0407061204 0.00357798231 -0.0366700143 0.0560629591
2.5 -361.127899 266.642334 -191.636322 82.1135178 -31.4008312 10.5604038 -3.13844013 0.785307884 -0.111630917 -0.0947179794 0.172328711 -0.21084547 0.261557102 -0.293837488 0.331772804 -0.343876243 0.353847027 -0.326184034 0.288958848 -0.222318292 0.159229159 -0.0920277014 0.0393480062 0.00342333317 -0.035508886 0.054267168
2.51200008 -355.205933 259.679291 -185.93457 79.3211823 -30.2504082 10.1585941 -3.01712656 0.752342224 -0.106115788 -0.092029281 0.166801572 -0.203911379 0.253231347 -0.284183085 0.320977688 -0.332819521 0.341962397 -0.315267771 0.279903889 -0.214478791 0.153903693 -0.0891174451 0.0380472392 0.00330953998 -0.0344006866 0.0525325015
2.52400017 -349.345978 252.915283 -180.409698 76.6253586 -29.1412086 9.77138805 -2.90023041 0.720479965 -0.100517288 -0.0894254446 0.161512718 -0.19718726 0.244806036 -0.274698049 0.310577542 -0.322000086 0.330778778 -0.304802328 0.270991355 -0.2071255 0.148800045 -0.0862132385 0.0368226394 0.00350855105 -0.0332869217 0.0508206598
2.53600001 -343.550446 246.345032 -175.056732 74.0230789 -28.0719147 9.39833355 -2.78757405 0.68961972 -0.0950149 -0.0868633911 0.156317547 -0.190733641 0.236635774 -0.265416503 0.300510049 -0.311935544 0.319736511 -0.294632226 0.262114346 -0.200240389 0.143822923 -0.0833565816 0.0356354155 0.00365818059 -0.0322190337 0.0491794646
2.54799986 -337.821198 239.962723 -169.870422 71.5112152 -27.0411758 9.03889942 -2.6789825 0.659757614 -0.0895861685 -0.0843269452 0.151338011 -0.184579864 0.228804693 -0.256367892 0.290736288 -0.302120417 0.30886808 -0.285108924 0.253475547 -0.193539932 0.139013216 -0.0807266086 0.0344630294 0.00360866846 -0.0311352126 0.0475883037
2.55999994 -332.160065 233.762451 -164.845245 69.0865707 -26.0477085 8.69263554 -2.57436514 0.630977154 -0.0841670036 -0.0818262324 0.146663904 -0.178651094 0.221002102 -0.247595474 0.28129223 -0.292250276 0.298701525 -0.276132822 0.245321155 -0.187106222 0.134431168 -0.0781819522 0.0333237648 0.00350771495 -0.0294647515 0.0460170507
2.57200003 -326.569 227.7397 -159.977066 66.7466278 -25.0904713 8.35913467 -2.47360396 0.603183091 -0.0789928734 -0.079406403 0.142034754 -0.17290853 0.213475466 -0.239154145 0.272124499 -0.283140481 0.288722187 -0.267107695 0.237342581 -0.180907562 0.129949853 -0.0756529719 0.0322612189 0.00350668142 -0.0285736732 0.0445772968
2.58400011 -321.049591 221.889465 -155.261337 64.4887161 -24.1682911 8.03805637 -2.3765192 0.576384783 -0.0739176199 -0.0769386515 0.137318119 -0.167400703 0.206197053 -0.231000096 0.263202637 -0.274149179 0.27919367 -0.257890642 0.229589626 -0.174949497 0.125699908 -0.0732393786 0.0311971735 0.00342946243 -0.0276437253 0.0431863368
2.59599996 -315.604187 216.206268 -150.692932 62.309742 -23.2799511 7.72895241 -2.28297448 0.550676465 -0.0689881817 -0.0744771883 0.132833391 -0.162175268 0.199192792 -0.223212764 0.254524916 -0.265298277 0.270234764 -0.249518976 0.221998006 -0.169244528 0.12171118 -0.070910342 0.0301711056 0.00337394536 -0.0270306617 0.0417953245
2.60800004 -310.234467 210.684326 -146.266525 60.2065887 -22.4240875 7.43130112 -2.19284391 0.52599591 -0.0642923266 -0.0720177591 0.128566861 -0.157163441 0.192662954 -0.215846747 0.246092498 -0.256732613 0.261702687 -0.241888553 0.214671612 -0.163771972 0.117860004 -0.0686398894 0.0292077158 0.00332991709 -0.0267098118 0.0404053442
2.61999989 -304.941406 205.318787 -141.977661 58.1766586 -21.5995293 7.14472961 -2.10601139 0.502238274 -0.0597631931 -0.0695268586 0.124228477 -0.1523242 0.186562538 -0.208820939 0.237887427 -0.248351574 0.253558964 -0.234117508 0.207666636 -0.158533335 0.114162855 -0.0664314553 0.0282382965 0.00320848357 -0.0258471668 0.0390740633
2.63199997 -299.725189 200.105835 -137.8228 56.2179184 -20.8055229 6.86901665 -2.02241755 0.47946164 -0.0554560162 -0.0670220405 0.12001323 -0.147700816 0.180647612 -0.202111229 0.229902506 -0.240241379 0.245850876 -0.226254389 0.200417817 -0.15357627 0.110740423 -0.06422472 0.0273232721 0.00313430163 -0.0249588098 0.037954323
2.64400005 -294.586151 195.041672 -133.79837 54.3283463 -20.0410423 6.60373354 -1.94195271 0.457579106 -0.0512883663 -0.0645567402 0.115901232 -0.143298268 0.174999833 -0.195748389 0.222141936 -0.232287392 0.238430679 -0.219267339 0.193536386 -0.148778796 0.107357495 -0.0621303953 0.0262588467 0.00303438143 -0.0241536666 0.0367628857
2.65600014 -289.524414 190.121658 -129.900192 52.5054359 -19.305048 6.34853935 -1.86452293 0.436533034 -0.0473271944 -0.06217568 0.111884132 -0.139053166 0.169614822 -0.189710021 0.214649901 -0.224551782 0.231283143 -0.212408915 0.186982006 -0.144133016 0.104065001 -0.0601121299 0.025274219 0.00291160564 -0.0233595986 0.0355641171
2.66799998 -284.540588 185.341446 -126.124146 50.7468224 -18.5965328 6.10310459 -1.79004121 0.416312963 -0.0434828214 -0.0599146187 0.108003326 -0.134942859 0.164397344 -0.183898106 0.2074444 -0.217086405 0.22434698 -0.205594242 0.18055746 -0.139691547 0.100958794 -0.0581328608 0.0244203787 0.00279209088 -0.0225610714 0.034391392
2.68000007 -279.634705 180.696381 -122.465927 49.050087 -17.91436 5.8670392 -1.71841812 0.396866798 -0.0397002697 -0.0577789433 0.104296446 -0.130976439 0.159335136 -0.178270355 0.20049946 -0.209829807 0.217551917 -0.199537277 0.174438298 -0.135436952 0.0979174897 -0.0562390052 0.0236023702 0.00270078098 -0.0218283292 0.0332862139
2.69199991 -274.80719 176.182709 -118.922066 47.4131851 -17.2576408 5.64010572 -1.64960361 0.378122419 -0.0361431129 -0.0557595193 0.100725666 -0.127130121 0.154468507 -0.172846794 0.193815514 -0.202835605 0.210904315 -0.193367437 0.168935448 -0.131327897 0.0949143916 -0.05435846 0.0228988826 0.00260267663 -0.0211304519 0.0322028026
2.704 -270.058258 171.796463 -115.488922 45.833992 -16.6254864 5.42184496 -1.5834589 0.359962612 -0.0326551981 -0.0539199859 0.0973741561 -0.12337523 0.149675712 -0.16758582 0.187475622 -0.196017414 0.204257235 -0.187330768 0.163426667 -0.12732096 0.0918959975 -0.0525000617 0.0220843274 0.00252064737 -0.0204342697 0.0311551355
2.71600008 -265.387878 167.533493 -112.162636 44.3102989 -16.016922 5.21202993 -1.51986682 0.342570752 -0.0292427726 -0.052276127 0.0941800997 -0.119719401 0.144892797 -0.162449479 0.181434363 -0.189441577 0.19764632 -0.181495145 0.158079818 -0.123391204 0.0889422223 -0.0507704578 0.0213510022 0.00229477976 -0.0197822005 0.0301386043
2.72800016 -260.795532 163.390198 -108.93985 42.8402214 -15.4311123 5.01036549 -1.45880985 0.325899452 -0.0259110611 -0.0507917888 0.091141127 -0.116160572 0.140138358 -0.157428607 0.175657704 -0.183159351 0.191169292 -0.175844252 0.153255761 -0.119570784 0.0860834047 -0.0491307527 0.020693738 0.00196652417 -0.0192056485 0.0291797649
2.74000001 -256.280853 159.363266 -105.817505 41.4219818 -14.8673201 4.81645489 -1.40020442 0.309720039 -0.0226528645 -0.0494354218 0.0883197784 -0.112677574 0.135616958 -0.152543068 0.170165524 -0.177087784 0.184762806 -0.170372725 0.148511946 -0.11589098 0.0831768885 -0.0475059673 0.0199705884 0.0019441843 -0.0186352823 0.0282765627
2.75199986 -251.84317 155.449493 -102.792679 40.0538826 -14.3248377 4.63013124 -1.34386456 0.294085294 -0.0195965506 -0.0481701382 0.0856417269 -0.109270662 0.131256953 -0.147815719 0.164908364 -0.171223134 0.178489342 -0.165082246 0.143174872 -0.11230772 0.0803562254 -0.0459196493 0.0193349812 0.00188178825 -0.018107092 0.0273840241
2.76399994 -247.481827 151.645737 -99.8624725 38.7343063 -13.8029242 4.45103741 -1.28980577 0.279151678 -0.0166237522 -0.0469685756 0.0830431879 -0.105911173 0.126850054 -0.143182784 0.159858063 -0.165616974 0.172375888 -0.159963444 0.138763875 -0.108868673 0.0776415393 -0.0444172844 0.0187574346 0.0018137889 -0.0175629891 0.0265259743
2.77600002 -243.196396 147.948654 -97.0238037 37.4614334 -13.3008184 4.27891254 -1.23788655 0.264855802 -0.0136643369 -0.0458093584 0.0805579945 -0.10266041 0.122525871 -0.138665274 0.155010879 -0.160305098 0.166458696 -0.154722393 0.134533539 -0.105499588 0.0749996677 -0.0430102125 0.018172387 0.00176392659 -0.0170490351 0.0257191043
2.78800011 -238.986359 144.35466 -94.2733459 36.2333794 -12.81775 4.11347532 -1.18800139 0.251131564 -0.0107696438 -0.0446594469 0.0782246292 -0.0994400233 0.118504025 -0.134276077 0.150383949 -0.155271009 0.160783753 -0.149474621 0.130334616 -0.102199681 0.0724188164 -0.0416672714 0.0175950974 0.00173869648 -0.0165653061 0.0249415226
2.80000019 -234.851044 140.860214 -91.6077652 35.0482979 -12.3528957 3.95438075 -1.14011121 0.23804228 -0.00818901416 -0.0434724987 0.0759930164 -0.0962156579 0.114625618 -0.129987583 0.14592433 -0.150494963 0.155402973 -0.144865096 0.126214221 -0.0990394503 0.0699563697 -0.0403925888 0.0170971714 0.00169765868 -0.0160661545 0.0241818875
2.81200004 -230.790039 137.46257 -89.0245972 33.9047127 -11.9055767 3.80141258 -1.0940907 0.225547627 -0.00571922166 -0.042250298 0.0738481879 -0.0930692032 0.110861331 -0.125825912 0.141553938 -0.145966128 0.150341302 -0.140393496 0.122140907 -0.09597224 0.0676577836 -0.039199017 0.0165571943 0.00163727067 -0.0156258214 0.0234380662
2.82399988 -226.802399 134.159103 -86.5214691 32.8013 -11.4752951 3.65438104 -1.0498898 0.213599876 -0.00338036055 -0.0409574434 0.0717446879 -0.0899530426 0.107147932 -0.121772587 0.137373254 -0.141708508 0.145531297 -0.136045069 0.118109718 -0.0929902792 0.0654080287 -0.0380665362 0.0160266031 0.00179199758 -0.0151735973 0.0227161348
2.83599997 -222.887161 130.946991 -84.0957489 31.7366772 -11.0614033 3.51302147 -1.00740981 0.202230319 -0.0011942056 -0.0396366455 0.069735229 -0.086885795 0.1036878 -0.117844515 0.133307815 -0.137690485 0.140975714 -0.131845996 0.114112511 -0.0900684521 0.0632406697 -0.0370252691 0.0155487433 0.00186426169 -0.0147402799 0.0220434014
2.84800005 -219.043442 127.823586 -81.7450104 30.7094841 -10.663271 3.37712193 -0.966570795 0.191438824 0.000809892605 -0.0383059829 0.067799218 -0.0839132518 0.100425147 -0.114073887 0.129343495 -0.133856609 0.136687875 -0.127799809 0.110177279 -0.0872419998 0.0612515919 -0.0360144451 0.0151091907 0.00180802506 -0.0143282227 0.0213857349
2.86000013 -215.270187 124.786064 -79.4667587 29.7183189 -10.2802916 3.24650884 -0.927307665 0.181167588 0.00264138635 -0.0369527936 0.0658781826 -0.081020534 0.0971972272 -0.110442333 0.125527933 -0.130162403 0.132602081 -0.123877138 0.106385201 -0.0845439956 0.0593462214 -0.0350124165 0.0146366637 0.00174092955 -0.0138457045 0.0207164753
2.87199998 -211.566788 121.832222 -77.2588272 28.7620621 -9.91191959 3.12099123 -0.88953799 0.171416014 0.00432358775 -0.0355595835 0.063961871 -0.0782365352 0.0940957442 -0.106921785 0.121782199 -0.126562685 0.128659755 -0.120086975 0.102733821 -0.0819109008 0.0574576035 -0.0340849608 0.0142036006 0.00163908058 -0.0134677878 0.020094268
2.88400006 -207.932114 118.959579 -75.1190262 27.8394966 -9.55768394 3.00033736 -0.853170216 0.162177011 0.00583442161 -0.0341739245 0.0620291159 -0.075548552 0.0911324471 -0.10355515 0.118114449 -0.123124465 0.124882601 -0.116443902 0.0992161036 -0.0793623403 0.0557292476 -0.0331817977 0.0137818353 0.0015918687 -0.0130378483 0.0195124894
2.89599991 -204.365326 116.165359 -73.0448837 26.9492207 -9.21692085 2.88436437 -0.818146408 0.153449401 0.00712485565 -0.0327929668 0.0601103231 -0.0729862005 0.0884226561 -0.100376122 0.114514709 -0.11974857 0.121267676 -0.112914778 0.0959103853 -0.0769267231 0.0540849455 -0.0322673172 0.0133801308 0.001546124 -0.0126345903 0.0189335383
2.90799999 -200.865341 113.446793 -71.0338287 26.0898762 -8.88899994 2.77285409 -0.784409583 0.145207301 0.00821765233 -0.0314228646 0.0582087263 -0.0705755502 0.0858375952 -0.0973568708 0.110976741 -0.116405576 0.117701896 -0.109488681 0.0928233936 -0.0745675862 0.0524711087 -0.031361565 0.0129900891 0.0014795725 -0.012255731 0.0183699559
2.92000008 -197.431259 110.80172 -69.0838013 25.2603283 -8.57345295 2.6656177 -0.751895547 0.137418568 0.00914962776 -0.0300808959 0.0562577918 -0.0683040619 0.0833034515 -0.0944719389 0.107493818 -0.113096714 0.114161968 -0.106182173 0.0898957327 -0.0722688809 0.0509471893 -0.0304829888 0.0125553487 0.00139494508 -0.011882172 0.0178286433
2.93200016 -194.062042 108.228233 -67.1931763 24.4596252 -8.26985741 2.56259966 -0.7205742 0.130071178 0.00990226492 -0.0287583265 0.0542641282 -0.0661789402 0.080925703 -0.091722168 0.104049332 -0.109795056 0.110806093 -0.102982268 0.0871768519 -0.0700854138 0.0494764 -0.029604122 0.0121872276 0.00134215027 -0.0115254251 0.0172849819
2.94400001 -190.756882 105.724625 -65.3603668 23.6869125 -7.97784758 2.46358585 -0.690452218 0.123120822 0.0105528086 -0.027492201 0.0523476228 -0.0641221553 0.0786165893 -0.0890922919 0.100690745 -0.106580332 0.107533976 -0.099908486 0.0846336335 -0.0679881722 0.0480742194 -0.0287159923 0.011792249 0.00130913884 -0.0111729037 0.0167568251
2.95599985 -187.514603 103.288727 -63.5834656 22.9411373 -7.69695997 2.36851501 -0.66151762 0.116551429 0.0111256232 -0.0262897667 0.0504513942 -0.0621809773 0.0764766708 -0.0866087675 0.0974241123 -0.103381671 0.104369082 -0.096938692 0.0822122768 -0.0659414679 0.0467201844 -0.0278409477 0.0114023658 0.00126295665 -0.0108187729 0.016274441
2.96799994 -184.33403 100.918381 -61.8604774 22.2212029 -7.4267211 2.27724791 -0.633734107 0.110332683 0.0116401529 -0.0251509845 0.0485682338 -0.0603154488 0.0743965954 -0.0841951817 0.0942201093 -0.100186631 0.101291388 -0.0940734595 0.0799262226 -0.0640060902 0.0454001203 -0.0269946773 0.0110167824 0.0012062774 -0.0104667787 0.0158017408
2.98000002 -181.214203 98.6115417 -60.1895332 21.5260563 -7.16668558 2.18954682 -0.607086599 0.104423568 0.0121315941 -0.0241068769 0.0467690974 -0.0584828854 0.0723246485 -0.0818209499 0.0910887271 -0.0971544757 0.0982642844 -0.0913347825 0.0777364299 -0.0621939674 0.0441219881 -0.0261601247 0.0106257005 0.00117519719 -0.0101480167 0.0153222978
2.9920001 -178.154099 96.3664246 -58.5690269 20.8548241 -6.9164691 2.10532856 -0.581579089 0.0988143533 0.0126223965 -0.0231475011 0.0450324863 -0.0567524321 0.0704495311 -0.0795471072 0.0880490094 -0.0941851214 0.0953693688 -0.0887032226 0.0755623505 -0.0604027733 0.0428903811 -0.0253622271 0.0102670668 0.00111748814 -0.0097988816 0.0148959775
3.00399995 -175.152954 94.1812744 -56.9974136 20.2065964 -6.67566586 2.02454424 -0.557178497 0.0934523195 0.013135083 -0.0223000478 0.0433950834 -0.0550590381 0.0686441287 -0.0772859156 0.0851068422 -0.0912688598 0.0925207883 -0.0861552283 0.0734897479 -0.0587328598 0.0417177714 -0.0245928932 0.00991625804 0.00109212066 -0.00950059015 0.0144725563
3.01600003 -172.209534 92.0540314 -55.4728317 19.5803967 -6.44386101 1.947047 -0.533846915 0.0883384496 0.0137009136 -0.0215583649 0.0418441333 -0.0533974282 0.0668828413 -0.0750581324 0.0822742879 -0.0884474963 0.0897767842 -0.0837532654 0.0714513436 -0.0571242124 0.0405533686 -0.0238443054 0.00955336355 0.00106996123 -0.0092033986 0.0140545899
3.02800012 -169.322754 89.9830322 -53.993763 18.9754581 -6.22071886 1.87265956 -0.511542678 0.0834731907 0.0142989773 -0.0209099017 0.0403569527 -0.0517919734 0.0651826188 -0.0729026943 0.0795511231 -0.0857232809 0.0871484876 -0.0814498663 0.0694240853 -0.0555755794 0.0393996798 -0.0231232028 0.00919728074 0.00104609714 -0.00890642218 0.0136547135
3.03999996 -166.491638 87.9667358 -52.5588799 18.3910656 -6.0059309 1.8012563 -0.490206301 0.0788392276 0.0149098272 -0.0203498229 0.0389359035 -0.0502382517 0.0635187328 -0.0707872063 0.0769372284 -0.0830635428 0.0845708102 -0.079190962 0.0674477816 -0.054104276 0.0382948443 -0.0224388875 0.00888986047 0.00101265532 -0.0086570112 0.0132704079
3.05200005 -163.715271 86.0037231 -51.166893 17.8265839 -5.79924107 1.73273921 -0.46977827 0.0744511038 0.0155161861 -0.0198593996 0.0375756584 -0.0487197749 0.061865326 -0.0687398091 0.0744510144 -0.0805184469 0.0821104348 -0.0770174786 0.0655133799 -0.0526406914 0.037203934 -0.0217835624 0.00858634803 0.00100050098 -0.00838004146 0.0129046803
3.06400013 -160.99263 84.0925293 -49.8165627 17.2813416 -5.60034895 1.66699147 -0.450193346 0.0703110024 0.0160829835 -0.0194429457 0.0362843759 -0.047271166 0.060290169 -0.0667562783 0.0720805079 -0.0780872628 0.0797420591 -0.0748983026 0.0635789186 -0.0511852056 0.0361450091 -0.0211496297 0.0082853809 0.000981948804 -0.00812613126 0.0125462059
3.07599998 -158.322815 82.2316284 -48.5065002 16.7546425 -5.40893221 1.60386908 -0.43139112 0.06641379 0.016591575 -0.0190930851 0.035011556 -0.0458829328 0.0587271489 -0.0648565143 0.0698403195 -0.0757733211 0.0774406865 -0.0727885813 0.0616716482 -0.0497659221 0.0351029858 -0.0205281265 0.00800752174 0.000968251086 -0.0078953132 0.0121956691
3.08800006 -155.704681 80.4192886 -47.2351913 16.2457161 -5.22468472 1.54324579 -0.413316727 0.0627603605 0.0170343965 -0.01876924 0.03374888 -0.0445540361 0.0571715347 -0.0630483329 0.0677499026 -0.0735868588 0.0752193034 -0.0706952512 0.0598460138 -0.0483632758 0.0340824388 -0.0199199766 0.00776772154 0.00095446792 -0.00762403896 0.0118775507
3.0999999 -153.1371 78.6539078 -46.0012207 15.7538233 -5.04729033 1.48500204 -0.395909011 0.0593531653 0.0173649546 -0.0184586197 0.0324942656 -0.0433042049 0.0556494035 -0.0613289773 0.0658077225 -0.0715285614 0.07308954 -0.0686314404 0.058018256 -0.046950534 0.0331126004 -0.0193328671 0.00754163554 0.000904294022 -0.00695985556 0.0116045773
3.11199999 -150.619263 76.9341888 -44.8034172 15.2783642 -4.8764534 1.42901695 -0.379119813 0.0561793372 0.0176085401 -0.0181768946 0.0312370937 -0.0420947261 0.0541100092 -0.0597251728 0.0640140325 -0.0695864484 0.0710241497 -0.0665733665 0.0562281795 -0.0454777554 0.0321663432 -0.0187663026 0.00735288393 0.000875547936 -0.00679636281 0.0112951286
3.12400007 -148.150314 75.2589951 -43.6408005 14.8188372 -4.71199226 1.37522221 -0.362937778 0.0532540716 0.0177408606 -0.0179243106 0.0300129429 -0.0410184562 0.0525740013 -0.0582130514 0.062322773 -0.0677799582 0.0690696985 -0.0645152107 0.0544803068 -0.0440107062 0.0312640406 -0.0182329528 0.00716413232 0.000865298032 -0.00659360923 0.0109904343
3.13599992 -145.729263 73.6270447 -42.5123177 14.3746672 -4.55363703 1.32353795 -0.347352117 0.0505284108 0.0177753642 -0.0176690724 0.0288186297 -0.0399509855 0.0510603823 -0.0567612909 0.0607504547 -0.0660776272 0.0671814531 -0.0624749176 0.0527630635 -0.0425595306 0.0303707961 -0.0177097265 0.00698455144 0.000845947186 -0.00638566259 0.0106929373
3.148 -143.355042 72.0370712 -41.4168663 13.9453039 -4.40110397 1.2738806 -0.332357317 0.0479594059 0.0177249145 -0.017415816 0.0276322905 -0.0388887003 0.0495865941 -0.0553460643 0.0592589378 -0.0644536614 0.0653470457 -0.06050542 0.0510970391 -0.0411404073 0.029483987 -0.0171975065 0.00684055826 0.000814405212 -0.0062198122 0.0104034692
3.16000009 -141.026794 70.4878998 -40.3533745 13.5302238 -4.25416994 1.22616875 -0.317938507 0.045541402 0.0176021121 -0.0171786956 0.0265038647 -0.0378836393 0.0481311753 -0.0539550297 0.0578142479 -0.0629074425 0.0635918602 -0.0585946999 0.0495032743 -0.0397611931 0.0286290031 -0.0167275723 0.00669899443 0.00077888096 -0.00639068196 0.0101211369
3.17199993 -138.743652 68.9784393 -39.3209724 13.1289206 -4.11264229 1.18032932 -0.304066807 0.0432633497 0.0174340121 -0.0169457179 0.0254642386 -0.0368939787 0.0467307977 -0.0525926016 0.0564363115 -0.0614296161 0.0618894845 -0.0567856282 0.0479411446 -0.0384462401 0.0278029758 -0.0162870064 0.00655743154 0.000765041157 -0.0062172669 0.00965224858
3.18400002 -136.504745 67.5076065 -38.3187141 12.7409363 -3.97625852 1.13630581 -0.290765554 0.0410905741 0.0172220245 -0.0167030636 0.0244733728 -0.0358639844 0.0453709736 -0.0511876456 0.0550636016 -0.0599858537 0.0601987168 -0.0550797284 0.0464288704 -0.0372055173 0.026998369 -0.0158627816 0.00641586911 0.000731144042 -0.00605119159 0.00935217924
3.1960001 -134.309082 66.0741577 -37.3455048 12.3657169 -3.84476781 1.09401023 -0.278013647 0.0389694311 0.0169374384 -0.0164565202 0.023572484 -0.0348144993 0.0440546051 -0.0497348234 0.0536868386 -0.058558695 0.0585546829 -0.0534855872 0.0449879616 -0.0360790752 0.0262540802 -0.0154791586 0.0062700822 0.000718502502 -0.00588603178 0.00909793563
3.20799994 -132.155777 64.6768799 -36.400322 12.0027094 -3.71796155 1.05335867 -0.265794575 0.0369021632 0.0166341644 -0.0162092969 0.0228127614 -0.0337461829 0.0428257398 -0.048223678 0.052301541 -0.057147719 0.0569754727 -0.052035816 0.0436163172 -0.0350807384 0.0255290754 -0.0151238395 0.00611224538 0.00072432356 -0.00572148804 0.00886024628
3.22000003 -130.043869 63.314682 -35.4822578 11.6514406 -3.59564638 1.0142833 -0.254096657 0.0349142961 0.0163287874 -0.0159603655 0.0221394766 -0.0326248407 0.0416592248 -0.0466717705 0.0508986898 -0.0557489581 0.0554165542 -0.0507220626 0.0423046872 -0.0341885015 0.0247979835 -0.0147778811 0.00595325697 0.000714799331 -0.0055648936 0.00864208955
3.23200011 -127.972633 61.9867592 -34.5906029 11.311594 -3.47769046 0.976724684 -0.242872074 0.0329889618 0.01598504 -0.0157057326 0.0215423815 -0.0314820334 0.0405050516 -0.0451145805 0.0494498461 -0.0543405488 0.0539066158 -0.0494922064 0.0410557985 -0.0334099196 0.024088515 -0.0144635951 0.00575084379 0.000704841863 -0.00541061768 0.0084129991
3.24399996 -125.941391 60.6923332 -33.7246819 10.9828281 -3.36398506 0.940634012 -0.232132673 0.0311397631 0.0156517122 -0.015458554 0.0210532434 -0.0303392652 0.0393951759 -0.0435752869 0.0480010584 -0.0529434085 0.0524329729 -0.0483818687 0.0398589298 -0.0326825492 0.0234311316 -0.014176351 0.00556719257 0.000691369758 -0.00526791764 0.00821102224
3.25600004 -123.949242 59.4303818 -32.8836517 10.66471 -3.25438046 0.905924261 -0.221815363 0.0294007137 0.0153195895 -0.0152162174 0.020649625 -0.0291727278 0.038320981 -0.042091053 0.0465457588 -0.0515499599 0.0509949215 -0.0473039187 0.0387058146 -0.032019496 0.0228054374 -0.0138746984 0.00544858677 0.000677194505 -0.0049900976 0.00801135413
3.26800013 -121.995346 58.1999397 -32.0666809 10.3568325 -3.14874244 0.872533023 -0.21188353 0.0277916621 0.014986705 -0.0149797294 0.0203148033 -0.0279885586 0.0372468643 -0.0407097936 0.0450793207 -0.0501614101 0.0496328808 -0.0462505072 0.0375860408 -0.0313767232 0.022193661 -0.0135623682 0.00534968404 0.000666369509 -0.00463810936 0.00780701917
3.27999997 -120.078873 57.0000839 -31.2729759 10.0588074 -3.04694557 0.840409398 -0.202332571 0.0263125133 0.0146599375 -0.0147638284 0.0200440381 -0.0269125793 0.0361516327 -0.0394485481 0.0436301641 -0.0487958267 0.0483442694 -0.0452474281 0.0364987068 -0.0307355914 0.0216118656 -0.0132578332 0.00517129898 0.000663093932 -0.00457078218 0.00761397928
3.29200006 -118.199081 55.8299789 -30.5018234 9.77027702 -2.94886017 0.809482753 -0.193120763 0.0249858927 0.0143645676 -0.0145645216 0.0198084936 -0.0258813947 0.0350462981 -0.038369488 0.0421963707 -0.0474401042 0.0470757857 -0.0441950597 0.0354573987 -0.0300587993 0.0210804269 -0.0129338475 0.00498194201 0.000637568533 -0.00449174223 0.00743602775
3.3039999 -116.355247 54.6887856 -29.7524967 9.49090385 -2.85435271 0.779686153 -0.184236407 0.0238263775 0.0140835773 -0.0143925156 0.0196415856 -0.024900252 0.0339043848 -0.0374782942 0.0407640822 -0.0460996963 0.0459128357 -0.0431088507 0.0344030485 -0.0293457005 0.0205642935 -0.0125866327 0.00479773572 0.000590135751 -0.00440817885 0.00726141967
3.31599998 -114.546524 53.5755882 -29.0242481 9.22030163 -2.76328349 0.750980198 -0.175649464 0.0228302106 0.013817912 -0.0142366318 0.0195108764 -0.0239817984 0.0327195264 -0.0367893055 0.0393459015 -0.0447714403 0.0448113047 -0.0419816002 0.0333607122 -0.0285914559 0.0200932734 -0.0122014452 0.00461796997 0.000546193914 -0.00432762504 0.00715885917
3.32800007 -112.772217 52.4896584 -28.3164749 8.95819569 -2.67549682 0.723350108 -0.167388186 0.0219644271 0.0135759646 -0.014099339 0.0193921551 -0.0231440533 0.0315288864 -0.0362712704 0.0379813053 -0.0434677675 0.0437550023 -0.0408201814 0.0323564298 -0.0277970508 0.0196357053 -0.0117932986 0.00445448328 0.000505402219 -0.00425584195 0.00711390888
3.33999991 -111.031609 51.430275 -27.6285629 8.70434189 -2.59081054 0.696781456 -0.159508452 0.0211803038 0.0133571681 -0.0139797749 0.0192821492 -0.0223901384 0.0303432643 -0.0358540006 0.0366630219 -0.0422162004 0.0427612141 -0.0396407954 0.0313786343 -0.0269785691 0.0191781316 -0.0113774622 0.00431030989 0.000458472699 -0.00419402122 0.00693842769
3.352 -109.324059 50.3967705 -26.9599743 8.45848656 -2.50908041 0.671270072 -0.151999742 0.0204408653 0.0131651564 -0.0138530796 0.0191615466 -0.021712495 0.0292085484 -0.0354926325 0.0354008153 -0.0409916975 0.0417806879 -0.0384426899 0.0304295588 -0.0261481628 0.0184780136 -0.01097121 0.00416974118 0.000398362405 -0.0040278649 0.00677998969
3.36400008 -107.648911 49.3885231 -26.3101845 8.22039986 -2.43015265 0.646796346 -0.144899845 0.0196978319 0.0129684042 -0.0137271062 0.0190173127 -0.0211370606 0.028125599 -0.0351296254 0.0342150182 -0.0398192406 0.0408168361 -0.0372902751 0.029733507 -0.0253167264 0.0180330891 -0.0105678281 0.00403740956 0.000351256545 -0.00394803751 0.00661415979
3.37599993 -106.005493 48.4048271 -25.6786022 7.98981571 -2.35388017 0.623362899 -0.138232291 0.0189336762 0.012781241 -0.0135989254 0.0188466087 -0.0206597522 0.0271280669 -0.0347466394 0.0330985934 -0.0386933088 0.0398497581 -0.0361599959 0.0290325284 -0.0244946294 0.017622361 -0.0101765962 0.00390703371 0.000310790492 -0.00387581834 0.00644908287
3.38800001 -104.393051 47.4448967 -25.0645885 7.76644754 -2.28007698 0.600964129 -0.132042512 0.0180816129 0.0126040885 -0.0134493671 0.018639423 -0.0202732068 0.0262535196 -0.0342649519 0.0320499055 -0.0376092307 0.0388691612 -0.0350491963 0.0282544028 -0.023726359 0.0172098037 -0.00983377919 0.00378176966 0.000285912218 -0.00379655836 0.006290155
3.4000001 -102.810837 46.5079956 -24.4675331 7.55002403 -2.20856333 0.579574466 -0.126363084 0.0171022732 0.0124168973 -0.0132679893 0.0183551051 -0.0199920405 0.0255086105 -0.033619158 0.0310996268 -0.0365922004 0.0378671549 -0.0340387709 0.0275280029 -0.0230176412 0.0167790651 -0.0095276637 0.00367194414 0.000286029739 -0.00370627642 0.00613591075
3.41199994 -101.258255 45.5935402 -23.8869495 7.34034157 -2.13925481 0.559173167 -0.121154144 0.0159987863 0.0122266831 -0.0130753973 0.0180026237 -0.0198121723 0.0249291938 -0.0328245834 0.0302616134 -0.0356496386 0.0368260331 -0.0330900848 0.0269208029 -0.0223481935 0.016331723 -0.00923712365 0.00355540542 0.000289293355 -0.00360386819 0.00598026486
3.42400002 -99.7347641 44.7009583 -23.3223991 7.13719702 -2.07207513 0.539703965 -0.116427884 0.0147735225 0.0120307729 -0.0128635159 0.0176084004 -0.0197218973 0.0244465321 -0.0318737254 0.0294936225 -0.0347811207 0.0357416533 -0.0322109722 0.0261393469 -0.0217366163 0.0160624478 -0.00900606066 0.00345236086 0.000304840651 -0.00349177397 0.00582523271
3.43600011 -98.2397537 43.8296547 -22.7734089 6.94038105 -2.00700808 0.521102309 -0.112119384 0.0134862773 0.0118447402 -0.0126366448 0.0171593018 -0.0196514502 0.0240862314 -0.0308024473 0.0287999585 -0.0339554437 0.0346470699 -0.0314023681 0.0255287047 -0.021188166 0.0156916212 -0.00881408155 0.0033687891 0.00034991352 -0.00337694702 0.0056702341
3.44799995 -96.7726288 42.9790421 -22.2395248 6.74967718 -1.94402814 0.503286421 -0.108148672 0.0121864397 0.011702559 -0.0124024842 0.0166663174 -0.019581195 0.0238116737 -0.0297070406 0.0281734504 -0.0331665874 0.0335404351 -0.0306409784 0.0251163058 -0.020673411 0.0152151017 -0.00863169972 0.0032892616 0.000404322578 -0.00326069747 0.00551460637
3.46000004 -95.3327484 42.1484871 -21.7202587 6.56486511 -1.8830899 0.486168325 -0.104461715 0.0109092146 0.0115975933 -0.0121610621 0.0161569361 -0.0194550306 0.0235646851 -0.028613871 0.0275807586 -0.0324117951 0.0324200466 -0.0299141314 0.0247343183 -0.0201837085 0.0147636291 -0.00845883694 0.00319987535 0.00044554635 -0.00314113498 0.00535011292
3.47200012 -93.9195633 41.3374786 -21.2152195 6.38578892 -1.82419205 0.469686449 -0.101007052 0.00972832274 0.0115346136 -0.0119460393 0.015638113 -0.0192520153 0.0233310107 -0.0275588315 0.0270070955 -0.0316742398 0.0312977247 -0.0292278007 0.0244128834 -0.0197317824 0.0143005494 -0.00829898659 0.00302552269 0.000470064231 -0.0033190127 0.00507474225
3.48399997 -92.5326309 40.5455208 -20.7240143 6.21225309 -1.7673099 0.453788966 -0.0977552459 0.00867087673 0.0115169482 -0.0117573943 0.0151233822 -0.0189223811 0.0230839457 -0.0265894029 0.0264355224 -0.0309501551 0.0301849954 -0.028546717 0.0241290666 -0.0192913488 0.0138578974 -0.00813343003 0.00293981936 0.000497704721 -0.00327281957 0.00492278067
3.49600005 -91.1712799 39.7719841 -20.246151 6.04403543 -1.71240926 0.438376158 -0.0946184322 0.00778572774 0.0115662962 -0.0115913805 0.0146320062 -0.0184310433 0.022799287 -0.0257733464 0.0258619264 -0.03021539 0.0290952846 -0.0278822407 0.023879109 -0.018851256 0.0134184677 -0.00795989111 0.00286405254 0.000512612867 -0.00315659028 0.00480539119
3.50800014 -89.8348999 39.0162735 -19.7811737 5.88094282 -1.65946388 0.423382729 -0.0915409699 0.00712432107 0.0117085157 -0.0114553226 0.0141851399 -0.0177420601 0.0224335119 -0.0251531079 0.0252490547 -0.0294703972 0.0280407295 -0.0272321943 0.0236670803 -0.0184091758 0.0129550975 -0.0077729919 0.00279856566 0.000490528881 -0.00305262394 0.00472583063
3.51999998 -88.5229492 38.2779083 -19.3286858 5.72279692 -1.6084075 0.408794433 -0.0885097757 0.00668951496 0.0119123431 -0.0113694491 0.0137631334 -0.0168726835 0.0219823923 -0.0247026999 0.0246022101 -0.0287364107 0.0270285457 -0.0265578832 0.0234733522 -0.0179573856 0.0123680234 -0.00757067464 0.00282034278 0.000460535404 -0.00297971838 0.00480284728
3.53200006 -87.2349854 37.5565453 -18.8883858 5.56945324 -1.55913901 0.394603938 -0.0855320543 0.00645815814 0.0121456664 -0.0113354893 0.013392264 -0.0158971846 0.0214465037 -0.0243743043 0.0239628535 -0.0279734824 0.0260712709 -0.0259093214 0.0232769772 -0.0175096337 0.0120192152 -0.0073546553 0.00274160528 0.00041875703 -0.00290809828 0.00469864765
3.54399991 -85.9705658 36.8518219 -18.4599571 5.42079401 -1.51161134 0.380824804 -0.0826033801 0.00639642403 0.0124080507 -0.011356418 0.0130431158 -0.0148582589 0.0208269972 -0.0241501573 0.0233333595 -0.027223913 0.0251649823 -0.0252696984 0.0230528563 -0.017070882 0.0116840051 -0.00711692683 0.00266595138 0.000357174518 -0.00283996668 0.00464101322
3.55599999 -84.7291718 36.1633034 -18.0430317 5.27664185 -1.46570957 0.36746493 -0.0797348171 0.00648481119 0.012658285 -0.0114362165 0.0127206985 -0.0138278501 0.0201638695 -0.023945868 0.0227122977 -0.0265007615 0.024340732 -0.0246365555 0.0227830857 -0.0166406762 0.0113649061 -0.00689168787 0.00259848684 0.000302531378 -0.00278945547 0.00457635894
3.56800008 -83.5102692 35.4905968 -17.6372623 5.13684464 -1.42134106 0.354527533 -0.0769277737 0.00669837976 0.0128638512 -0.0115829799 0.0124371145 -0.0128508192 0.0194497183 -0.0237426925 0.0221103039 -0.0258004498 0.023615595 -0.0240165778 0.0224492047 -0.0162210763 0.0110750971 -0.0066783377 0.00254392019 0.000253576203 -0.00271850219 0.00450638961
3.57999992 -82.3133698 34.8332672 -17.2422867 5.00126028 -1.37843227 0.342019349 -0.0741766468 0.00700462749 0.0130149629 -0.0118045025 0.0121811107 -0.0120145781 0.0186527912 -0.0234892983 0.0215775054 -0.0251184404 0.0229810625 -0.0234252326 0.0220010709 -0.0158237889 0.0108064413 -0.00646781549 0.00249713659 0.000204621276 -0.00236862898 0.00443949178
3.59200001 -81.1380157 34.1909485 -16.8577976 4.86973286 -1.33688712 0.32994321 -0.0714949742 0.00738187367 0.0130701317 -0.0121013578 0.0119495774 -0.0113533549 0.0178047474 -0.0231208764 0.0210890975 -0.0244908053 0.0224807169 -0.0228666198 0.0214608107 -0.0154399974 0.0105682025 -0.00629105512 0.00247338903 0.000179993745 -0.00235747988 0.0043627983
3.60400009 -79.9837494 33.5632935 -16.4834614 4.742136 -1.29663098 0.318306834 -0.0688684434 0.00782240741 0.0130239138 -0.0124879386 0.0117437812 -0.0109380297 0.0169045478 -0.0226138216 0.0206760708 -0.0239183269 0.0220955145 -0.0223284531 0.0207580645 -0.0150758745 0.0103498409 -0.00614402024 0.00245757308 0.000163202785 -0.00233145989 0.00427618995
3.61599994 -78.8501053 32.949913 -16.1189671 4.61832809 -1.25759649 0.3071163 -0.0663208365 0.00826603267 0.012856639 -0.0129470546 0.0115760546 -0.0107942978 0.0159808304 -0.0219511017 0.020350175 -0.0233854149 0.0218333583 -0.0218278281 0.0199389234 -0.0147448964 0.0101429569 -0.00602541026 0.00245408854 0.000178640912 -0.00230688974 0.004181806
3.62800002 -77.7366409 32.3503914 -15.7640209 4.49818134 -1.21976995 0.296357274 -0.0638567135 0.00870720576 0.0125768827 -0.0134210773 0.011441092 -0.0108754048 0.0150521528 -0.0211591497 0.0200779755 -0.0228876099 0.0216672719 -0.021367779 0.0190204475 -0.0144443279 0.00998718664 -0.00592294103 0.00245398958 0.000219645226 -0.00233139051 0.00408043107
3.6400001 -76.6429443 31.7643585 -15.418334 4.38158941 -1.18315113 0.286011368 -0.0614610948 0.00912975054 0.012207197 -0.0138792666 0.0113307452 -0.0111210449 0.0141516849 -0.0202884749 0.019834362 -0.0224240795 0.0215628985 -0.0209326111 0.0180207174 -0.0141625693 0.00999212824 -0.00583398016 0.00238888687 0.000263202353 -0.00258517521 0.00397088192
3.65199995 -75.568634 31.1914864 -15.0816641 4.26845646 -1.14771211 0.27607429 -0.0591694005 0.00949893892 0.0117461849 -0.0142742023 0.0112595102 -0.011476648 0.0133260135 -0.0193711687 0.0196091644 -0.0219860543 0.0215159357 -0.0205384735 0.0169979371 -0.0138991354 0.00982616842 -0.00577279646 0.00240133144 0.000310321047 -0.00256307609 0.00385356438
3.66400003 -74.5133743 30.6314545 -14.7537737 4.15866899 -1.11344767 0.2665295 -0.0569753461 0.00978792366 0.0112386374 -0.0145571623 0.0112270126 -0.0119088544 0.0126023851 -0.0184628721 0.0193680339 -0.0215446874 0.0214689728 -0.020161299 0.0159783941 -0.0136645939 0.00966319814 -0.0057121017 0.00245667598 0.000362575374 -0.00251952629 0.00373541657
3.67600012 -73.4767456 30.0838757 -14.4343786 4.05212069 -1.080351 0.25737375 -0.0548949093 0.00997644663 0.0106651606 -0.0146748805 0.0112355109 -0.0123442048 0.012011284 -0.0175792407 0.0190916099 -0.021100305 0.0214051306 -0.0198134929 0.014987912 -0.0134640988 0.00942885876 -0.00565134268 0.00248334138 0.000414192182 -0.00247905473 0.00362177892
3.68799996 -72.4583206 29.5483685 -14.1232023 3.94870162 -1.04840517 0.248594239 -0.0529278927 0.0100404322 0.0100561008 -0.0145861069 0.0112891058 -0.0127682742 0.0115928762 -0.0167749207 0.0187553652 -0.0206457637 0.0212680399 -0.0194968805 0.0141036296 -0.0132836876 0.00912094396 -0.00558309024 0.00245125289 0.00046229607 -0.00243789493 0.00349763827
3.70000005 -71.4576645 29.0245457 -13.8199539 3.84828353 -1.01759589 0.240169108 -0.0510678738 0.00994544383 0.00943652447 -0.0142370481 0.0113936625 -0.0130996304 0.0113885254 -0.0160938613 0.018342372 -0.0201638136 0.0210654587 -0.0191977788 0.0133232744 -0.0131191928 0.00893694162 -0.00549907098 0.00239253044 0.000501377159 -0.00238331594 0.00325130322
3.71200013 -70.474411 28.512104 -13.5244007 3.75077844 -0.987916291 0.232090518 -0.0493406206 0.00969249103 0.00879525859 -0.0136036063 0.0115520144 -0.0133190779 0.0114001622 -0.0155465575 0.0178207289 -0.0196594037 0.0207814258 -0.0189269185 0.0126497904 -0.0129768811 0.00874401722 -0.00541370409 0.00230587204 0.000507781457 -0.00232430524 0.00315546151
3.72399998 -69.508316 28.0108109 -13.2363567 3.65611362 -0.959310114 0.224349171 -0.0477361195 0.00929919071 0.00816687755 -0.0127462987 0.0117246415 -0.0134083172 0.0115847848 -0.0151378829 0.0172521267 -0.0191335715 0.0203863718 -0.0186573602 0.0123091498 -0.0128441686 0.00856236089 -0.00531559344 0.00218820199 0.000502571347 -0.00209828094 0.00304739689
3.73600006 -68.55896 27.5203781 -12.9556122 3.56418514 -0.93171382 0.216914982 -0.0462198369 0.00879407767 0.00755621633 -0.0117267407 0.0118886195 -0.0133772306 0.0119349379 -0.0148396045 0.0166061632 -0.0186090507 0.019915564 -0.0183962472 0.011985017 -0.0127099277 0.00836501829 -0.00520308968 0.00205516629 0.000483174721 -0.00192655192 0.00294903666
3.74799991 -67.6260147 27.0405674 -12.6819744 3.47491622 -0.905074894 0.20975928 -0.0447779708 0.00823385641 0.00697940355 -0.0106529538 0.0120158195 -0.0132428035 0.0123522244 -0.0146134598 0.0159359388 -0.0181001648 0.0194038823 -0.0181457587 0.0116588799 -0.0125701651 0.00815444998 -0.0050887363 0.00191567268 0.000455193396 -0.00184801384 0.00286181178
3.75999999 -66.7091064 26.5710926 -12.4152193 3.38822412 -0.879327774 0.202863514 -0.0434053168 0.00765354885 0.00646132324 -0.00956263393 0.0120683014 -0.0130124176 0.0127870748 -0.0144263795 0.0152647207 -0.0176425092 0.0188625157 -0.0178703647 0.0114414692 -0.0124147069 0.00794965029 -0.0049737473 0.00177159905 0.000424781669 -0.00177428126 0.00277753733
3.77200007 -65.8079453 26.1117325 -12.1551743 3.30401826 -0.854411662 0.196209803 -0.0420847386 0.0070805219 0.00600074092 -0.00854764041 0.0120062456 -0.0126928678 0.013202562 -0.0142563516 0.0146028111 -0.0172500201 0.0183014292 -0.0175730307 0.0112834908 -0.0122257173 0.00775307091 -0.00487948162 0.00163432735 0.000389461638 -0.00169341324 0.00269664195
3.78399992 -64.922226 25.6622772 -11.9016647 3.22223544 -0.830266595 0.18977344 -0.0407994725 0.00654881867 0.00561474171 -0.0076698442 0.0118272668 -0.0122982338 0.0135504389 -0.0140759796 0.0139796557 -0.0169298407 0.0177403446 -0.0172508974 0.0111744534 -0.0120036658 0.00755708292 -0.00479695899 0.00151129754 0.000350567832 -0.00161593896 0.00263336929
3.796 -64.0515747 25.2224483 -11.6544828 3.14278436 -0.806841373 0.183527067 -0.0395262837 0.00610694522 0.00532314088 -0.00702081481 0.011480744 -0.0118254349 0.0137693854 -0.0138713224 0.0134178419 -0.0167034939 0.0171919502 -0.0168869551 0.0110966647 -0.0117363259 0.00736922491 -0.00473260274 0.00140336435 0.000314212346 -0.00154185772 0.00257820822
3.80800009 -63.1956711 24.7919827 -11.4134283 3.06557727 -0.784077942 0.177451164 -0.0382577255 0.00579330558 0.00513444189 -0.00666879024 0.0109244082 -0.0112908427 0.0138158686 -0.0135916499 0.0129419714 -0.0166017357 0.0167054813 -0.0164752584 0.0110289697 -0.011408723 0.00720661413 -0.00469381688 0.00132746913 0.000287606177 -0.00148070464 0.00253412197
3.81999993 -62.3541756 24.3706455 -11.1783161 2.99054003 -0.761941969 0.17154713 -0.0369952098 0.00560136698 0.00504276063 -0.00659752637 0.0102080675 -0.0107190292 0.0136776986 -0.0132486839 0.0125685493 -0.0165970903 0.0162548237 -0.0160292387 0.0109655224 -0.0110349637 0.00705522299 -0.00467167562 0.00128880143 0.000266915275 -0.00142964721 0.00250237994
3.83200002 -61.5268555 23.9582424 -10.9490051 2.91760731 -0.740447998 0.16583398 -0.0357587524 0.00549808703 0.00503846165 -0.0067495117 0.00937091187 -0.0101154931 0.0133827832 -0.0128798448 0.0122555429 -0.0166487303 0.0158283673 -0.0155504514 0.0109130349 -0.0106303347 0.0069232583 -0.00466736779 0.00125772774 0.00025134426 -0.00137732667 0.00246978924
3.8440001 -60.713459 23.5545712 -10.7253447 2.84671569 -0.719602704 0.160302162 -0.0345629454 0.00548284128 0.00509769469 -0.00705666328 0.00847958401 -0.0095256567 0.012964162 -0.0125104627 0.0119999368 -0.0167078599 0.0154528981 -0.0150616551 0.0108618587 -0.0102069695 0.00679129222 -0.0046596732 0.0012476946 0.00018313255 -0.0013470836 0.00244128099
3.85599995 -59.913723 23.1594105 -10.5071812 2.77779579 -0.699409723 0.15497601 -0.0334206037 0.00551560568 0.00520041352 -0.00747536961 0.00758936536 -0.00895738695 0.0124438871 -0.0121519538 0.0117963003 -0.0167534836 0.0151068298 -0.0145776048 0.010744703 -0.00978743378 0.00672959397 -0.00464197388 0.00126077246 0.000144546459 -0.00132328772 0.00246114004
3.86800003 -59.1273346 22.7725163 -10.294342 2.71077299 -0.679863393 0.149879292 -0.0323495269 0.00556810433 0.00532416953 -0.00792036206 0.00672206143 -0.00843479484 0.0118481861 -0.0118422173 0.0116237607 -0.0167384427 0.0147792548 -0.0141067011 0.010559273 -0.00938842632 0.00674440712 -0.00459725084 0.00128102303 0.000136732051 -0.00129807286 0.0025104864
3.88000011 -58.3540077 22.3936634 -10.0866556 2.64557147 -0.6609658 0.145008355 -0.0313732028 0.00563226407 0.00545619288 -0.00835419912 0.0059778695 -0.00799038261 0.011208293 -0.0116015049 0.0114675453 -0.0166164096 0.0144720757 -0.0136557622 0.0105034253 -0.00903083384 0.00662559131 -0.00452460255 0.00130355358 0.000123262405 -0.00127923489 0.00248492416
3.89199996 -57.5935059 22.0226574 -9.88398266 2.58213043 -0.642724812 0.140369996 -0.0304921027 0.0056763445 0.00558228046 -0.00870805979 0.00538149523 -0.00764218019 0.0105403988 -0.0114537692 0.0113231875 -0.0163449775 0.0141740767 -0.0132510774 0.0104213795 -0.00872031506 0.0065337657 -0.00441972073 0.00132608402 0.000122277968 -0.00126721163 0.00245662616
3.90400004 -56.8455811 21.6593056 -9.68617821 2.52039218 -0.625145555 0.135983348 -0.0297347531 0.00567982439 0.0056861043 -0.00892136525 0.0049953931 -0.00741013652 0.00988570228 -0.0114338091 0.011178053 -0.0158959944 0.013886963 -0.0129060522 0.0103309406 -0.00847873464 0.00642451644 -0.00427650101 0.00135038595 0.000106664651 -0.0012581934 0.00241689198
3.91600013 -56.1099548 21.303381 -9.49309063 2.46028852 -0.608222485 0.13185209 -0.0290949754 0.00562325353 0.0057519353 -0.00896416139 0.00484644342 -0.00730756205 0.00924479868 -0.0115423957 0.0110230176 -0.0152551411 0.013605074 -0.0126168672 0.0102334945 -0.00832183007 0.00631964626 -0.00406462047 0.00134573539 0.000113154878 -0.0012530582 0.00232822937
3.92799997 -55.3863831 20.9547062 -9.30459404 2.40177488 -0.591911077 0.127942204 -0.0285561197 0.00552291283 0.00578393973 -0.00886514038 0.00488216849 -0.00731510483 0.00862856861 -0.0117472839 0.0108504947 -0.0144595336 0.0133344531 -0.012381305 0.0101217115 -0.00822775811 0.00621830532 -0.00381052238 0.00130654918 0.000150554653 -0.00128448906 0.00222510169
3.94000006 -54.6746178 20.613102 -9.12056255 2.3448174 -0.576155663 0.124218069 -0.0280984677 0.00538965361 0.00578009477 -0.00864883047 0.00505991792 -0.00740573043 0.00805658288 -0.0120052621 0.0106733562 -0.0135635976 0.0130724497 -0.0121900514 0.00999245606 -0.0081768455 0.00611696392 -0.00353925116 0.0013250527 0.000132013723 -0.00147265533 0.00226377603
3.95200014 -53.9744301 20.2784023 -8.94088745 2.28937387 -0.560923874 0.120660737 -0.0276905987 0.00522574643 0.00573569117 -0.00834404491 0.00536057819 -0.0075645824 0.0075297202 -0.0122815939 0.0104730837 -0.0126021374 0.0128104398 -0.0120201185 0.00988580007 -0.00816470105 0.00602046447 -0.00324185356 0.00131911144 4.48168539E-05 -0.00147809635 0.00220159721
3.96399999 -53.2856522 19.9504681 -8.76547241 2.23541164 -0.546201766 0.117247961 -0.02732189 0.00503097288 0.00566186011 -0.00797073077 0.00572085241 -0.00777034555 0.00703034177 -0.0125442715 0.0102777844 -0.0116312131 0.0125542507 -0.0118856747 0.00974524114 -0.00817173719 0.0059189396 -0.00295841997 0.00132573524 2.41707148E-05 -0.00147279538 0.00214063772
3.97600007 -52.6079903 19.629097 -8.59417915 2.18288326 -0.531929612 0.113946974 -0.0269525331 0.00483270548 0.0055496511 -0.00756215956 0.00609384943 -0.0080063669 0.00657143863 -0.0127790757 0.01008303 -0.0106737269 0.0123196328 -0.0117553426 0.00959504675 -0.00821234938 0.00581768807 -0.00268514827 0.00132163148 1.9046327E-05 -0.00147038512 0.00207991176
3.98799992 -51.9412231 19.3141174 -8.42689133 2.13175583 -0.518062115 0.110726133 -0.0265738834 0.00463291397 0.00540295243 -0.00714588771 0.00646728743 -0.00825014338 0.00618022773 -0.0129402718 0.0098856017 -0.00978263188 0.0120962225 -0.0116246017 0.00944320858 -0.00826548319 0.0057245479 -0.00242857076 0.00131024653 1.63922614E-05 -0.00146778568 0.00202115718
4 -51.2850952 19.0053463 -8.26348114 2.08198881 -0.504569948 0.107557848 -0.0261613745 0.00442676106 0.0052341572 -0.00674539851 0.00676728366 -0.00848297682 0.00584640587 -0.0129671367 0.00967552979 -0.0090212049 0.0118767414 -0.0114871981 0.00928576104 -0.0082487762 0.00564096496 -0.00221710373 0.00130188011 1.96099281E-05 -0.00144971674 0.0019680094
4.01200008 -50.6393967 18.702631 -8.10384178 2.03353643 -0.491413444 0.104423128 -0.0256915335 0.00423942646 0.00503766909 -0.00639088918 0.00696633523 -0.00867693778 0.00556081673 -0.0128658302 0.00948621146 -0.00841073971 0.0116681932 -0.0114172641 0.00911910087 -0.0082005756 0.00554845762 -0.002050373 0.001295464 3.77392389E-05 -0.00144558097 0.00191196089
4.02400017 -50.0039749 18.4058647 -7.94790936 1.98637986 -0.47858873 0.101315364 -0.0251693279 0.00406682771 0.00480982102 -0.00607177429 0.00707476866 -0.00884756446 0.00533591723 -0.0126317814 0.00928766653 -0.00794099364 0.011475943 -0.0112583479 0.00894648675 -0.00812949706 0.00545967882 -0.00193132996 0.00128007575 6.11734358E-05 -0.00142721448 0.00186541898
4.03600025 -49.378643 18.1149178 -7.79558468 1.94048226 -0.466090918 0.098244831 -0.0246010069 0.00390733778 0.00455498835 -0.00579630909 0.00711431354 -0.00898524001 0.00515941996 -0.0122837825 0.00909075607 -0.00760458549 0.0112973629 -0.0110690827 0.00877253711 -0.00801627245 0.00537397619 -0.00184824108 0.00126490835 8.88098439E-05 -0.0013964083 0.00182021956
4.04800034 -48.7631989 17.8296623 -7.6467762 1.89580464 -0.453914732 0.095213525 -0.0239839181 0.00376228685 0.00427849637 -0.0055566458 0.00707608787 -0.0090882685 0.00502860453 -0.0118363546 0.00890371762 -0.0073968689 0.0111224791 -0.0108531192 0.00859750528 -0.00787577033 0.00529367104 -0.00180353189 0.0012499661 0.000127358406 -0.00136467186 0.00177511969
4.05999994 -48.1574936 17.5499802 -7.50141144 1.8523196 -0.442058653 0.0922171324 -0.02332603 0.00363020203 0.00398649881 -0.00534228422 0.00696095033 -0.00917011779 0.0049458337 -0.0113017885 0.00872250274 -0.00729611842 0.010949837 -0.0105548333 0.00841798168 -0.00772342086 0.00522062788 -0.00179937971 0.0012260424 0.000173687935 -0.00133731787 0.00174301397
4.07200003 -47.5613289 17.2757587 -7.35939026 1.80999708 -0.430518806 0.0892719775 -0.022642849 0.00350753707 0.00368668465 -0.00516825262 0.00679927552 -0.00922465511 0.00489434414 -0.0106988922 0.00853954349 -0.00727926567 0.0107872216 -0.0103363041 0.00822942983 -0.00754160807 0.00513937185 -0.00182013912 0.00120407995 0.000216661225 -0.0013064543 0.00170261378
4.08400011 -46.9745979 17.0068989 -7.22066784 1.76880765 -0.41930145 0.0863742456 -0.0219303984 0.0033960205 0.00337268366 -0.00500976341 0.00659044553 -0.00924832374 0.00487044267 -0.0100450134 0.00836591329 -0.00735330209 0.0106282067 -0.0101024648 0.00804615859 -0.0073391851 0.00505665364 -0.00186286308 0.00118478935 0.000262468588 -0.00127247639 0.00167188037
4.09599972 -46.3970947 16.7432804 -7.08514357 1.72871649 -0.408391684 0.0835267752 -0.0211931448 0.0032965017 0.0030456353 -0.0048767915 0.00634987187 -0.00925227348 0.00487131206 -0.00934916735 0.0081988601 -0.0074928645 0.0104723694 -0.00986368489 0.00785367191 -0.0071302685 0.00498124491 -0.0019262376 0.00118796946 0.000313884695 -0.0012326187 0.00164182752
4.1079998 -45.8285866 16.4847546 -6.95271397 1.68969083 -0.397780448 0.0807328597 -0.020441588 0.00320988474 0.00271444675 -0.00476715341 0.00608164584 -0.00923362654 0.00488971127 -0.00863968488 0.00803497806 -0.00768524082 0.0103177894 -0.00961935148 0.00765690254 -0.00690237153 0.00490879547 -0.00200282526 0.0011991685 0.000368409063 -0.00119110534 0.00161117269
4.11999989 -45.2689514 16.2312145 -6.82331324 1.6517005 -0.387477458 0.0779955387 -0.0196794569 0.00313585275 0.00238131476 -0.00466763321 0.00579796545 -0.00918721035 0.00492125656 -0.00792709086 0.00788622815 -0.00792041235 0.010161967 -0.00937101431 0.00746013317 -0.00663066236 0.00481948443 -0.00208965712 0.00117078424 0.000414609909 -0.00115266244 0.00158688985
4.13199997 -44.7180328 15.9825535 -6.69685936 1.6147126 -0.377482057 0.075324133 -0.0189040154 0.00307147764 0.0020440463 -0.00458395435 0.00551349111 -0.00912783295 0.00496619614 -0.00722747203 0.00774634536 -0.00817720406 0.0100149838 -0.00912265666 0.00725849345 -0.00638675969 0.00473196385 -0.00219547027 0.00114622421 0.000513313978 -0.00111480779 0.00148119428
4.14400005 -44.1756401 15.7386599 -6.57327175 1.57869601 -0.367777407 0.0727160126 -0.0181358233 0.00302061834 0.00171476428 -0.00451130653 0.0052258498 -0.00904166885 0.00501113757 -0.00655058585 0.00761365378 -0.00845760759 0.00985794421 -0.00887632743 0.00705343951 -0.00615077047 0.00464444095 -0.00229001488 0.00111881096 0.000571971934 -0.00107936189 0.00150376535
4.15600014 -43.6415977 15.4994154 -6.45246887 1.54362094 -0.358368397 0.0701764449 -0.0173700862 0.00297650346 0.00139311852 -0.0044414755 0.00494656898 -0.008938035 0.00505726272 -0.00591844879 0.00748587539 -0.00873560365 0.00969975162 -0.00863179658 0.00684835622 -0.00591634819 0.00455613015 -0.00238543143 0.00109551568 0.000570322853 -0.00104428222 0.00151046936
4.16800022 -43.1157341 15.2646914 -6.33436298 1.50945508 -0.349255174 0.0677098259 -0.0166073311 0.00294255139 0.00107868214 -0.00437315134 0.00469790725 -0.00882134493 0.00510340231 -0.00535040768 0.00737811672 -0.0090025384 0.00954008102 -0.00838810951 0.00664225128 -0.00568344537 0.00445749611 -0.00248032669 0.00107664405 0.000559251464 -0.00100953109 0.0014855559
4.18000031 -42.5978508 15.034359 -6.21886349 1.47616196 -0.3404257 0.0653167069 -0.0158600155 0.00292308512 0.00078089413 -0.00430729054 0.00447399309 -0.00868566148 0.00512782158 -0.00485461997 0.00728617096 -0.00924987067 0.00936327782 -0.00815170351 0.00642606383 -0.00545726903 0.00435115909 -0.00255151163 0.00105008401 0.000586197188 -0.000984062674 0.00146011822
4.19199991 -42.0878563 14.8083382 -6.10590649 1.44371712 -0.331882864 0.0630037859 -0.0151339034 0.00290706824 0.000498888781 -0.00423558662 0.00429805601 -0.00853653904 0.00513654388 -0.0044541033 0.00719466526 -0.00945977867 0.00919048022 -0.00792065077 0.00622374238 -0.00524159707 0.00424699252 -0.00261289068 0.00103023695 0.000594072742 -0.000820665737 0.00143646309
4.204 -41.5855026 14.5864878 -5.99540377 1.41208684 -0.323628783 0.0607711896 -0.0144343982 0.0029018491 0.000238951165 -0.00415549381 0.00417051371 -0.00837397762 0.0051254034 -0.00415894436 0.00711679831 -0.00961082242 0.0090094367 -0.00775336707 0.00600359263 -0.00504240347 0.0040574912 -0.00265825004 0.00101038825 0.000599438208 -0.000757435861 0.00141301402
4.21600008 -41.0906448 14.3687067 -5.88727951 1.38124371 -0.315649182 0.0586248413 -0.0137641272 0.00290989084 -4.18976742E-06 -0.00406909222 0.0041002552 -0.00819943566 0.00508911768 -0.00397298997 0.00705698645 -0.00970757101 0.00881320983 -0.00757367397 0.00578564312 -0.00485846773 0.00389197958 -0.00267844927 0.000990679255 0.00058625103 -0.000824185496 0.00138877495
4.22799969 -40.6032028 14.1549234 -5.78148508 1.35116851 -0.307932705 0.0565627068 -0.0131194815 0.0029233098 -0.000229464204 -0.00397672923 0.00408616615 -0.00801288337 0.00502359681 -0.00389431603 0.00700836163 -0.0097526256 0.00861324929 -0.00736819487 0.00557274092 -0.00468477327 0.003767838 -0.0026798537 0.000971603673 0.000564767455 -0.000894645695 0.00136087288
4.23999977 -40.1230011 13.9450464 -5.67796755 1.32184207 -0.300474763 0.0545776412 -0.0125001092 0.00293941214 -0.000429348904 -0.00387663068 0.00411087601 -0.00781487953 0.00493822619 -0.00391314505 0.00697121443 -0.00974000897 0.00841166265 -0.00717918621 0.0053608343 -0.00452366704 0.00364369154 -0.00266621751 0.000954195857 0.000542774796 -0.000883134373 0.00133154355
4.25199986 -39.6499748 13.7390089 -5.576684 1.29325199 -0.293263614 0.05267087 -0.0119113578 0.00295735989 -0.00061000709 -0.00377150485 0.00416273018 -0.00760870613 0.00484388741 -0.00401507504 0.00693768868 -0.0096850479 0.00820713025 -0.00699841045 0.0051514958 -0.00438203849 0.00351572828 -0.00262607029 0.000939175719 0.000502464769 -0.000876415113 0.00130326138
4.26399994 -39.1839943 13.5367365 -5.47758818 1.26538098 -0.286290944 0.050836999 -0.011352445 0.00298100105 -0.000771518098 -0.00366416923 0.00425055902 -0.0073926379 0.00473492732 -0.00418005837 0.00691174902 -0.00959369075 0.00799661595 -0.00682540145 0.00494298292 -0.00424904842 0.00345925218 -0.00257553207 0.000923708605 0.000442738761 -0.000871665135 0.00127485476
4.27600002 -38.7249222 13.3381481 -5.38062811 1.2382071 -0.279548138 0.0490734242 -0.0108157219 0.00300326431 -0.000911764102 -0.00355788763 0.00436384091 -0.00717608584 0.00460659899 -0.0044104089 0.00688994676 -0.00945833605 0.00778001826 -0.00666193338 0.00473855156 -0.00413081003 0.00337472046 -0.00251369155 0.000910659612 0.000386868545 -0.00086707744 0.0012487612
4.28800011 -38.2726746 13.1431694 -5.28574991 1.21171451 -0.273020267 0.0473793857 -0.0103009567 0.00302336831 -0.00103466457 -0.00345345354 0.00448805885 -0.00695333909 0.00447366713 -0.00469527394 0.00687018503 -0.00928771216 0.00756622525 -0.00649878616 0.00454322528 -0.0040216269 0.00324462191 -0.00244314875 0.000900256331 0.000334012148 -0.00086388865 0.0012249219
4.30000019 -37.8271179 12.9517174 -5.19290161 1.18588579 -0.266696662 0.0457532778 -0.00981508102 0.00304294284 -0.00114201242 -0.00335074076 0.00462011201 -0.00672141556 0.00433960045 -0.00501326518 0.0068531041 -0.00909408275 0.00736271497 -0.00629276782 0.00435275491 -0.00391630176 0.0031112642 -0.00236672419 0.000884458423 0.000279441476 -0.000872812117 0.00120040309
4.31200027 -37.3881073 12.7637157 -5.10203981 1.16070139 -0.260577917 0.0441938117 -0.00935839862 0.00305493805 -0.00122640119 -0.00325357961 0.00476363953 -0.00648960704 0.00419406593 -0.00535592111 0.0068394863 -0.00887366571 0.00715747429 -0.00615295395 0.00417153165 -0.00383028388 0.00299089472 -0.00227542245 0.000871281547 0.000219378198 -0.000865821668 0.00116923277
4.32400036 -36.9555702 12.5790958 -5.01312017 1.13614845 -0.25464493 0.0426954702 -0.00891968515 0.00306033692 -0.0012973143 -0.00316045084 0.00489971926 -0.00625740038 0.00405332493 -0.00572052272 0.00681937672 -0.00863092858 0.00695592165 -0.00602365285 0.00399993174 -0.00375800207 0.00287394598 -0.00217769458 0.000863604248 0.000160816358 -0.000865884882 0.00114084152
4.33599997 -36.5294037 12.3977852 -4.92609406 1.11220896 -0.248892456 0.0412555858 -0.00850784313 0.00305758487 -0.00135052111 -0.00307440851 0.00502592046 -0.00602166494 0.003914712 -0.00609236956 0.006793926 -0.00836594682 0.00676533161 -0.0059040403 0.00383808766 -0.00369039457 0.00275771902 -0.00207575224 0.000852637691 0.000102110687 -0.00086590671 0.00111638708
4.34800005 -36.1094475 12.2196903 -4.84090328 1.0888617 -0.243306726 0.0398739986 -0.0081247529 0.00304631819 -0.00138587307 -0.00300128269 0.00513573596 -0.00578313041 0.00377797498 -0.00646469416 0.0067656301 -0.00808769744 0.00658405013 -0.00579729956 0.00369679136 -0.00362778362 0.00264400779 -0.00197093026 0.000838186475 4.28272288E-05 -0.000841690926 0.00109425781
4.36000013 -35.695591 12.0447388 -4.75750065 1.06609023 -0.237874135 0.0385471098 -0.00775992638 0.0030263972 -0.00140781875 -0.00293992413 0.00521942275 -0.00554672722 0.00364910299 -0.00681721466 0.00673024263 -0.00780295534 0.00640800269 -0.00569756888 0.00357158016 -0.00357551849 0.00254697562 -0.00186423538 0.000826120377 -1.05053186E-05 -0.000718474388 0.00107424986
4.37199974 -35.287735 11.8728561 -4.67583895 1.04387927 -0.232600048 0.0372694284 -0.00741833169 0.00299111241 -0.00140849303 -0.00288995518 0.00527625624 -0.0053177895 0.00353305903 -0.00714588352 0.00668302178 -0.00751239993 0.00624145847 -0.00560239982 0.00344899786 -0.00353278499 0.002463568 -0.00176735222 0.000821598223 -3.67034181E-06 -0.000713118643 0.000996257295
4.38399982 -34.8857384 11.7039661 -4.59587049 1.02220941 -0.227464005 0.0360448211 -0.00710218633 0.00293951505 -0.00139915582 -0.00285461009 0.00529403286 -0.00509210629 0.00342817721 -0.00743881892 0.00663186377 -0.00722262589 0.00609451253 -0.005515486 0.0033407812 -0.0034928103 0.00238370104 -0.00166629534 0.000813154154 -4.07799307E-05 -0.000731998123 0.000962471939
4.39599991 -34.4895172 11.5379953 -4.51754808 1.00106454 -0.222454533 0.0348679237 -0.00680866744 0.00287329592 -0.00137464481 -0.00283399038 0.00526853884 -0.00487037143 0.00334237772 -0.00768053718 0.00657432247 -0.0069350847 0.00596387126 -0.00543816341 0.00325524947 -0.00346228713 0.00231103017 -0.0015702853 0.000805475167 -8.14645173E-05 -0.000730364816 0.000979650416
4.40799999 -34.0989418 11.3748617 -4.44081736 0.980425656 -0.217565671 0.0337345749 -0.00653568888 0.00278984802 -0.00133023679 -0.00283074775 0.00519663841 -0.00465332437 0.00327718351 -0.00786569528 0.0064947959 -0.00665471982 0.00584248034 -0.00536353886 0.00318740169 -0.00343913282 0.00226286356 -0.00148407649 0.000798115856 -0.000124386017 -0.000715753413 0.00099955406
4.42000008 -33.7138863 11.2145014 -4.3656373 0.960277438 -0.2127904 0.0326460116 -0.00628291722 0.00268710265 -0.00127352297 -0.00284742075 0.00507478695 -0.00444047712 0.00322427158 -0.00799577963 0.00639966968 -0.00638262369 0.00573445158 -0.00529130548 0.00313682412 -0.00341762626 0.00222836365 -0.00140165992 0.000786557794 -0.000203102827 -0.000699855387 0.000988706946
4.43200016 -33.334301 11.0568705 -4.29198599 0.940615058 -0.208125919 0.0315998718 -0.00604704162 0.00257044192 -0.00120423711 -0.00287872506 0.00491167745 -0.00423731469 0.00318445452 -0.00806799345 0.00630178489 -0.00611826824 0.00564621668 -0.0052341409 0.0031023284 -0.00340300309 0.00219725119 -0.00132818299 0.00077851105 -0.000228521443 -0.000680827769 0.000971972069
4.44400024 -32.9600983 10.9019299 -4.2198267 0.921422958 -0.203575671 0.0305925664 -0.00583078573 0.00243730261 -0.00112957333 -0.00292003853 0.00470686611 -0.00404258585 0.00316375587 -0.00809042528 0.00618350087 -0.00586785795 0.0055684736 -0.005179503 0.00307658687 -0.00339572364 0.00217107125 -0.00126008084 0.000770464307 -0.000236802851 -0.000660872553 0.00096310809
4.45600033 -32.5911942 10.74963 -4.14913177 0.902690709 -0.199132219 0.0296242535 -0.00562649779 0.00229282351 -0.00104475673 -0.00297007035 0.00447352324 -0.00385526218 0.00315858214 -0.00806085486 0.00606069155 -0.00563269714 0.0055018682 -0.00512845581 0.00307228183 -0.00338765793 0.00216370448 -0.00120007247 0.00076212571 -0.000239388319 -0.0006349014 0.000953740906
4.46799994 -32.2275124 10.5999231 -4.07987118 0.884410441 -0.194792554 0.0286948998 -0.00543180062 0.0021357995 -0.000946584798 -0.00302813109 0.00421362463 -0.00367624452 0.0031633859 -0.00798856094 0.00593051687 -0.00540771754 0.00544175971 -0.00508244755 0.00308270939 -0.00337895309 0.00216298318 -0.00114389311 0.000752571155 -0.000240564797 -0.00059974438 0.000944659987
4.48000002 -31.8689289 10.4527397 -4.01199865 0.866568029 -0.190559015 0.0278023221 -0.00524864579 0.00196633744 -0.000842383364 -0.00309213204 0.00392876007 -0.00350656779 0.00317570264 -0.00788324792 0.00578943407 -0.005193308 0.00538377278 -0.00503782881 0.0030969861 -0.00337193371 0.00216310588 -0.00107053295 0.000742301345 -0.000241972506 -0.000577554107 0.000939452089
4.4920001 -31.5153751 10.3080482 -3.94549227 0.849153578 -0.186426342 0.0269463733 -0.00507403491 0.00179263693 -0.000733484572 -0.00316072605 0.00363014918 -0.00334613887 0.00319232768 -0.00773918582 0.00564837642 -0.00499481242 0.00532132667 -0.0049940981 0.00311872433 -0.00336768548 0.00216857227 -0.00102681015 0.000733833993 -0.000227901211 -0.000643333129 0.000933279574
4.50399971 -31.1668148 10.1658125 -3.88033104 0.832157552 -0.182392642 0.0261241794 -0.00490591768 0.00160985207 -0.000622569467 -0.00322912214 0.00332726678 -0.00319471047 0.00321412762 -0.00756074395 0.00550207077 -0.00481257681 0.00526818773 -0.00494999392 0.00315417838 -0.00335933315 0.00217899145 -0.00099516788 0.000724121695 -0.000218978545 -0.00063609879 0.0009277676
4.51599979 -30.8231087 10.0259666 -3.81647134 0.815567255 -0.178457797 0.0253339317 -0.00473806029 0.00142471155 -0.000509557431 -0.00329475338 0.00301826233 -0.00305694831 0.00323993084 -0.00735471677 0.00534775294 -0.00464707753 0.00521693379 -0.00490678335 0.00319631258 -0.00335002411 0.00218846253 -0.00096816005 0.000713281974 -0.000208191806 -0.000610093819 0.000921550381
4.52799988 -30.4841709 9.88846397 -3.75387669 0.799371719 -0.174621835 0.0245781913 -0.00457046088 0.00123661582 -0.000393986003 -0.00335294101 0.00270550698 -0.00292986142 0.003266491 -0.00712448591 0.00519393152 -0.00449835556 0.00515724998 -0.00486420607 0.00324253272 -0.00334006711 0.00219524326 -0.000944029423 0.000701904064 -0.000189585888 -0.000582815323 0.000915423734
4.53999996 -30.149931 9.7532568 -3.69251752 0.783558846 -0.170878708 0.0238548964 -0.00440546684 0.00104268023 -0.000276351086 -0.0034078327 0.00239957776 -0.00280946703 0.00329215103 -0.00687436946 0.00504479697 -0.00436815666 0.0050887079 -0.00481955474 0.00329444488 -0.00332464534 0.00219957344 -0.000926204026 0.000689327717 -0.000166334212 -0.000556259998 0.000913779717
4.55200005 -29.8203049 9.62029839 -3.63237 0.768119097 -0.167220816 0.0231566764 -0.0042339405 0.000851080345 -0.000163890771 -0.00345193967 0.00210814155 -0.00270017353 0.00331513281 -0.00661067152 0.00489654578 -0.00426039891 0.00501937745 -0.00477453042 0.003349873 -0.00330382399 0.00220185611 -0.000944561674 0.000649687485 -0.000147376617 -0.000531319471 0.000910187082
4.56400013 -29.4952221 9.48954964 -3.57340503 0.753042579 -0.163653627 0.0224883296 -0.00405980833 0.000660377322 -5.31873011E-05 -0.00348659349 0.00183819165 -0.00261036051 0.0033320256 -0.00633075926 0.00474829739 -0.00416739052 0.00493721291 -0.00472816732 0.00340529927 -0.00327930087 0.00219664536 -0.000943309744 0.000619410363 -0.000122106285 -0.000507846533 0.000904856541
4.57600021 -29.1745872 9.36095619 -3.51558208 0.738318443 -0.16017361 0.0218472015 -0.00388066936 0.000472044485 5.51908306E-05 -0.00350833568 0.0015900844 -0.00253229169 0.00334231695 -0.00603703223 0.00460149534 -0.00409479346 0.00484106038 -0.00467554573 0.00346072647 -0.00324919191 0.00218683993 -0.000944686588 0.000604932546 -9.63692437E-05 -0.00048591019 0.000901903375
4.5880003 -28.8583088 9.23446369 -3.45886993 0.723935485 -0.15677765 0.0212307442 -0.00368776894 0.000288752635 0.000156712398 -0.00351342489 0.00136703486 -0.00246359315 0.00334520591 -0.0057410174 0.00446078507 -0.00404828321 0.00473548984 -0.00461506378 0.00351593574 -0.00321325916 0.00217318255 -0.000951037917 0.000595190621 -7.22592013E-05 -0.000466969825 0.000899690611
4.60000038 -28.546299 9.11002445 -3.40323997 0.709881246 -0.153466687 0.0206397697 -0.00348103442 0.000111335823 0.000248699595 -0.00350055727 0.00117969036 -0.00241148705 0.00333545241 -0.0054474636 0.00432662759 -0.00402399106 0.0046105748 -0.00455168774 0.00356811797 -0.00317150657 0.00214775023 -0.000960331352 0.00058036804 -4.97243054E-05 -0.000454183115 0.00088243105
4.61199999 -28.2384911 8.98760319 -3.3486619 0.696145892 -0.150236681 0.0200716574 -0.00326416246 -5.6793524E-05 0.000333894306 -0.00346385804 0.00102629757 -0.00237314566 0.00331385643 -0.00515544182 0.00420203386 -0.00402612565 0.00447164336 -0.00448445138 0.00361944945 -0.00311597134 0.00211234693 -0.000978531316 0.000558594766 -2.81135472E-05 -0.000446842925 0.000875675003
4.62400007 -27.934824 8.8671608 -3.29511619 0.682723463 -0.147084475 0.0195266902 -0.00303603918 -0.000219266629 0.000412186928 -0.00341024832 0.00091536477 -0.00234923814 0.0032823917 -0.00486470014 0.00408221129 -0.0040446003 0.00431312434 -0.00441162242 0.00366964773 -0.0030574128 0.0020074253 -0.000998883508 0.000535102095 -7.15167334E-06 -0.000439502532 0.000866353221
4.63599968 -27.635252 8.74867058 -3.24258304 0.669606149 -0.144010425 0.0190048292 -0.00279579707 -0.000375060219 0.000483288895 -0.00334433001 0.000836085819 -0.00233300007 0.00324282399 -0.00457975641 0.00397277856 -0.00408097077 0.00414094422 -0.00433206651 0.00371579477 -0.00299170054 0.00192059251 -0.00102168531 0.000522888906 1.45903887E-05 -0.000434839836 0.000859256659
4.64799976 -27.3396816 8.63208675 -3.19103718 0.656785429 -0.141013905 0.018506024 -0.00255032605 -0.000521756127 0.000546450436 -0.00326205487 0.0007816531 -0.00232527894 0.00319194305 -0.00430396944 0.00386808836 -0.0041374932 0.00396087253 -0.00424736412 0.00374946604 -0.0029157761 0.00186100567 -0.00104761415 0.00052381464 4.64192199E-05 -0.000437017705 0.000853556849
4.65999985 -27.0480766 8.51738358 -3.14046288 0.644255996 -0.138092399 0.0180306174 -0.00230284384 -0.000660419755 0.000602043467 -0.00316762435 0.000753654458 -0.00232760678 0.00313357054 -0.00403353712 0.00376459165 -0.00420693541 0.0037717307 -0.00415982772 0.00377856544 -0.00283714733 0.00179435313 -0.00107621832 0.000504255295 0.000109942681 -0.000434685644 0.000831632875
4.67199993 -26.7603855 8.40453625 -3.09084225 0.632009327 -0.135244846 0.0175784584 -0.00205176696 -0.000791183556 0.000651381619 -0.00307026668 0.000747289101 -0.00233407132 0.00307398872 -0.00377663109 0.00367212901 -0.00428405078 0.00357164536 -0.00407515699 0.00380766415 -0.00275692646 0.00172454701 -0.00111281837 0.000480363728 0.000124921193 -0.000354625226 0.000827668817
4.68400002 -26.4765625 8.29350853 -3.04215574 0.620040774 -0.132470563 0.0171492249 -0.00180598162 -0.000913374359 0.000698405027 -0.00296464004 0.000766841113 -0.00234472426 0.00300761336 -0.00352906459 0.00358674699 -0.00437453808 0.00337081216 -0.00398469623 0.00383386668 -0.00267052627 0.00164665747 -0.00114445726 0.000453969493 0.000140192336 -0.000343245862 0.000778530666
4.6960001 -26.1965351 8.18426895 -2.9943831 0.608343065 -0.129767641 0.0167415719 -0.00156194833 -0.00102697045 0.000740130257 -0.00285487133 0.0007957872 -0.00235823169 0.00294251647 -0.00329127791 0.00350676593 -0.00446898583 0.00317023695 -0.00389164896 0.00385305379 -0.00258393958 0.00156543811 -0.00117584516 0.000429421489 0.000138651929 -0.000348086585 0.000765452976
4.70800018 -25.920248 8.07678413 -2.94750452 0.596907854 -0.1271348 0.0163564924 -0.00131974462 -0.00113187905 0.000774198968 -0.00274581253 0.000831447949 -0.00237160479 0.00287956907 -0.00306956423 0.00342984544 -0.0045655421 0.00297020283 -0.00379827782 0.00387419132 -0.0024980926 0.00148354738 -0.00120837428 0.000405817671 0.000119763179 -0.000353272713 0.00078782381
4.72000027 -25.6476536 7.97102404 -2.90149879 0.58572787 -0.124572136 0.0159955658 -0.00108994695 -0.00122705533 0.000804184645 -0.00264181383 0.000878630788 -0.00238012988 0.00281318906 -0.00286602438 0.00335527584 -0.0046654325 0.00277143787 -0.00370427873 0.00394541072 -0.00240821275 0.00140089961 -0.00124315498 0.000382213853 0.000130266315 -0.000357046927 0.000769102131
4.73200035 -25.3786964 7.86696148 -2.85634971 0.574797511 -0.12207935 0.015657492 -0.000870804477 -0.00131181907 0.00082873978 -0.00253941608 0.000934436393 -0.00238706893 0.00274880114 -0.00267711165 0.00328731537 -0.00476191891 0.00257914606 -0.00361656817 0.00394570688 -0.00232541817 0.00132284977 -0.00127219874 0.000359683734 0.000139483891 -0.000362326944 0.000762558135
4.74399996 -25.1133347 7.7645669 -2.81203961 0.564111114 -0.119652115 0.0153399529 -0.000663549406 -0.00139015249 0.000852094614 -0.00244353153 0.000988498097 -0.00238933554 0.00268830918 -0.00250401138 0.00322317472 -0.00485670054 0.00239371345 -0.00352630089 0.00393718295 -0.00224032858 0.00124676328 -0.00130068813 0.000336759578 0.000146320876 -0.00036728612 0.000745649915
4.75600004 -24.8514767 7.66379642 -2.76854324 0.553658307 -0.117289856 0.0150453439 -0.000472772517 -0.00146091112 0.000872976903 -0.00235985615 0.0010398766 -0.00238529942 0.00263336883 -0.00235078274 0.00316030113 -0.00494604791 0.00222222158 -0.00343611953 0.00392302638 -0.00215637614 0.00117189798 -0.00132535945 0.000313938974 0.000152128341 -0.000371010537 0.000733668916
4.76800013 -24.5930901 7.56462717 -2.72584319 0.54343307 -0.114991859 0.0147742834 -0.000303349167 -0.00152013544 0.000890304451 -0.00228929403 0.00108421769 -0.00237258826 0.00258546416 -0.00221999828 0.0031019689 -0.00502349483 0.00206441921 -0.00335172028 0.00390188908 -0.00207568891 0.00109976123 -0.0013464205 0.000292601821 0.00015593812 -0.0003727086 0.000725446444
4.77999973 -24.3381329 7.46702957 -2.68392181 0.533430815 -0.112756811 0.0145241907 -0.000154887603 -0.00156847341 0.000906446832 -0.00223217066 0.00111788476 -0.00234732497 0.00254752673 -0.00211133272 0.00304914475 -0.00509085879 0.00191638153 -0.00327308686 0.0038745983 -0.00200072094 0.00103372592 -0.00136938866 0.000274927035 0.000156179056 -0.000373475195 0.000710942433
4.79199982 -24.0865078 7.37096024 -2.64275646 0.5236426 -0.110586688 0.014295931 -2.77719992E-05 -0.0016076524 0.000921766215 -0.00219045999 0.00114075525 -0.00231257407 0.00251961499 -0.00202649552 0.00299701258 -0.00514397258 0.00178983982 -0.00319521432 0.00384034705 -0.00194982695 0.000974260503 -0.00138224207 0.000259933237 0.000156895549 -0.000377924269 0.000693992712
4.8039999 -23.8381863 7.27639818 -2.60233307 0.514061451 -0.108477078 0.0140926214 7.3957126E-05 -0.00163770677 0.000936582219 -0.00217290036 0.00114537147 -0.0022622915 0.00250197295 -0.00196691602 0.0029448804 -0.00518220337 0.00168068439 -0.0031521339 0.00379665056 -0.00188999635 0.000921650033 -0.00139107835 0.000244370865 0.000149797095 -0.000373674091 0.000682829064
4.81599998 -23.593111 7.18331194 -2.56263185 0.504681051 -0.106422514 0.0139096305 0.000146829203 -0.00165839284 0.000948820496 -0.00217499468 0.00113003107 -0.00219705212 0.00249697617 -0.00193287374 0.0028948891 -0.00520003587 0.00159047497 -0.00310424995 0.003746134 -0.00183105806 0.000878296036 -0.00139495381 0.000229972444 0.000141054566 -0.000368350331 0.000673282309
4.82800007 -23.3512249 7.09167004 -2.52363324 0.49549678 -0.104426108 0.0137462541 0.000194512715 -0.00166865205 0.000959099387 -0.00219412963 0.00109839975 -0.002119791 0.00250439532 -0.00192485529 0.00285026291 -0.00519918138 0.00152320112 -0.00304140151 0.00369011611 -0.00178093696 0.000843498739 -0.00139255752 0.000218492569 0.000131530571 -0.000362951658 0.000663792074
4.84000015 -23.1124687 7.00143957 -2.48532081 0.486503333 -0.102488294 0.013603312 0.000220303773 -0.00167071109 0.000972003734 -0.00223358627 0.0010518966 -0.00202996423 0.00252236356 -0.00193848216 0.00280409819 -0.00518571213 0.00147532357 -0.00298529048 0.00362673402 -0.0017387867 0.000815615058 -0.00138550892 0.000207871199 0.000115208328 -0.000353761017 0.000654633623
4.85200024 -22.8767796 6.9125886 -2.44768238 0.477696538 -0.100599617 0.0134746442 0.000222964358 -0.00166835415 0.000982874073 -0.00228856388 0.000992647838 -0.00192888582 0.00255168322 -0.00196644221 0.00275875558 -0.00515955873 0.00144217198 -0.00293372339 0.00355614908 -0.00169879978 0.000796687556 -0.00137192488 0.000198193738 0.000104293191 -0.000343887659 0.000651386683
4.86400032 -22.6441059 6.82509232 -2.41070008 0.469069362 -0.0987623781 0.0133639155 0.000207936973 -0.00165779353 0.000992262852 -0.00235755742 0.000918737322 -0.00181599124 0.0025884374 -0.00201507565 0.00271657878 -0.00512090558 0.00142629968 -0.00288509671 0.00348147308 -0.00166410382 0.000778428628 -0.00135906565 0.000192045918 8.97500286E-05 -0.000329884468 0.00064381113
4.87599993 -22.4144039 6.73892641 -2.37436175 0.460619867 -0.0969706327 0.0132669127 0.000175964044 -0.00163947593 0.00100192777 -0.00243970379 0.000833015132 -0.00169728324 0.00262940209 -0.00208120304 0.00267759454 -0.00506925862 0.00142104528 -0.00282449601 0.00339982682 -0.00163533108 0.000772482133 -0.00134229392 0.000186145189 6.96554707E-05 -0.00031557394 0.000632521173
4.88800001 -22.1875916 6.6540494 -2.3386476 0.452342182 -0.095221594 0.0131807914 0.000126002313 -0.00161743758 0.00101109338 -0.00253302953 0.000738191302 -0.00157212804 0.00267553329 -0.00215950748 0.00263867388 -0.00500566419 0.00142783416 -0.00275839469 0.00331602059 -0.00161138398 0.000770527171 -0.00131999678 0.000180706804 4.81844072E-05 -0.00030126312 0.00062113168
4.9000001 -21.9636078 6.57042885 -2.30353856 0.444228709 -0.0935171172 0.0131064039 6.2683117E-05 -0.00159197673 0.00101736595 -0.00263539725 0.000635561824 -0.00143864972 0.00272951252 -0.00225044368 0.00259842328 -0.00493290601 0.00144983374 -0.00272129104 0.00323180016 -0.00159059465 0.000768572092 -0.00129808602 0.000180378556 3.01152468E-05 -0.000286951661 0.000616564415
4.9119997 -21.7424183 6.48804283 -2.26902318 0.436277449 -0.0918536261 0.0130419908 -8.21926824E-06 -0.00156137324 0.00102461304 -0.00274608959 0.000527464435 -0.00130163122 0.00278990436 -0.00235399581 0.00255917362 -0.00485332869 0.00147875911 -0.00268586655 0.00314013846 -0.00156794861 0.000769783976 -0.00127049582 0.000178544287 6.76214722E-06 -0.000270460179 0.000616786012
4.92399979 -21.5239506 6.40685844 -2.23508549 0.428480923 -0.0902274847 0.0129852882 -9.48854577E-05 -0.0015292298 0.00102971913 -0.00285999128 0.000412080204 -0.00116147695 0.00285168365 -0.00246268464 0.00252142409 -0.00476531871 0.00151789759 -0.00265619578 0.0030469948 -0.0015508394 0.000778812857 -0.00123940594 0.000175884808 -1.55246962E-05 -0.000253301987 0.000607781985
4.93599987 -21.3081589 6.32684898 -2.2017076 0.420836359 -0.0886381194 0.0129351197 -0.000188127218 -0.00149383082 0.00103521114 -0.00298082875 0.000292319863 -0.00101813476 0.00291699101 -0.00257792487 0.00248344964 -0.0046724109 0.00156364345 -0.0026276398 0.00295260781 -0.00154015119 0.000788853329 -0.00120858278 0.000174096291 -3.81723767E-05 -0.000235549407 0.000598455372
4.94799995 -21.0949802 6.24797916 -2.16887474 0.413338482 -0.0870821625 0.0128892176 -0.000283821282 -0.00145700912 0.00104146975 -0.00310437428 0.000171528081 -0.000874149613 0.00298472377 -0.0026989989 0.00244531827 -0.0045761955 0.0016118919 -0.00259913458 0.00285687228 -0.00152992329 0.000799655798 -0.00117794191 0.000173589433 -6.09532544E-05 -0.000217081179 0.000594342535
4.96000004 -20.8843403 6.17021561 -2.13657093 0.405979872 -0.0855558515 0.0128459362 -0.000383401581 -0.00142121024 0.001045021 -0.00322605041 5.05057833E-05 -0.000731723849 0.00304959901 -0.0028221095 0.0024097187 -0.00447629485 0.00166302186 -0.00257059024 0.00276405457 -0.00151969492 0.000814393163 -0.00114621641 0.000173337758 -8.0190599E-05 -0.000200428069 0.00059504807
4.97200012 -20.6761951 6.09353542 -2.10477638 0.398757786 -0.0840599164 0.0128053389 -0.000488595397 -0.00138558459 0.00104689691 -0.00334784645 -7.06809151E-05 -0.000590030802 0.00311173243 -0.00294637214 0.00237187068 -0.00437330361 0.00172264467 -0.00254768576 0.00261588069 -0.00149319333 0.000830611098 -0.0011086663 0.000172159096 -0.000104627361 -0.000248664932 0.000590272772
4.98400021 -20.4704971 6.01790619 -2.07348037 0.391668499 -0.08258681 0.0127637852 -0.000589833478 -0.00135019852 0.00104969728 -0.0034678774 -0.000188902166 -0.000450758089 0.00317780324 -0.00306824036 0.00233183824 -0.00427126465 0.00177881133 -0.0025216185 0.00251648901 -0.0014828865 0.000845887291 -0.00107680599 0.000172202432 -0.000126096522 -0.000240210298 0.000584419759
4.99600029 -20.2671833 5.94329929 -2.04266834 0.384703577 -0.0811371282 0.0127210766 -0.000690614106 -0.00131615705 0.00105094258 -0.00358386897 -0.000302600063 -0.000316012534 0.00324206846 -0.00318686408 0.00229357742 -0.00416973978 0.0018354709 -0.00249582133 0.0024223472 -0.0014761464 0.000861503591 -0.00104425522 0.00017221109 -0.000146020073 -0.000224907344 0.000565103954
5.0079999 -20.0662041 5.86968708 -2.01232219 0.377859503 -0.0797110423 0.01267571 -0.000790689606 -0.00128616532 0.00105034537 -0.00369260833 -0.000411820831 -0.000187655416 0.00329872291 -0.00330164586 0.0022571818 -0.00406875787 0.00189229404 -0.00247145235 0.00232809572 -0.00146917789 0.000877529965 -0.00101072842 0.000171998981 -0.000165770602 -0.000209958191 0.000529849203
5.01999998 -19.8674965 5.79704285 -1.98242772 0.371135265 -0.0783053488 0.0126266014 -0.000880910782 -0.0012586948 0.00105158647 -0.00379338325 -0.000515318767 -6.57464698E-05 0.00335096009 -0.00341016753 0.00221897755 -0.00396916317 0.00194495555 -0.00244817883 0.00223786687 -0.00146108959 0.000891983509 -0.00097827462 0.000172331929 -0.000186294317 -0.00018981655 0.000529871846
5.03200006 -19.6710606 5.72536373 -1.95298588 0.364526927 -0.076921545 0.0125750294 -0.0009687157 -0.00123276492 0.00104954117 -0.00388875627 -0.000616066507 5.12346305E-05 0.00340038375 -0.00351288985 0.00217641727 -0.00387236616 0.00199566991 -0.00242284476 0.0021504974 -0.0014538354 0.000904074521 -0.000946891669 0.000171040767 -0.00020565353 -0.000108922482 0.000561120221
5.04400015 -19.4768848 5.65464401 -1.92399466 0.35803473 -0.0755547062 0.0125196539 -0.00105277402 -0.0012118062 0.0010468926 -0.00397889595 -0.000709240499 0.000164057914 0.00344757806 -0.00360936089 0.00213724421 -0.00377693051 0.00204638648 -0.00239819358 0.00206366181 -0.0014470272 0.000917803613 -0.000915692013 0.000153744084 -0.000203464515 -8.57306877E-05 0.00055639178
5.05600023 -19.2849464 5.58487177 -1.8954463 0.351657301 -0.0742064789 0.0124600036 -0.00113289722 -0.00119218999 0.00104340375 -0.00406196015 -0.000794021122 0.000269973971 0.00349382078 -0.00370006287 0.00209682318 -0.00368523411 0.00209364784 -0.00237399642 0.00197826745 -0.00143932656 0.000931313611 -0.000885923218 0.000144360558 -0.000207475125 -7.32750632E-05 0.000548520416
5.06799984 -19.0952206 5.51603889 -1.8673352 0.345393002 -0.0728811398 0.0123984022 -0.00120793818 -0.00117380975 0.00103943911 -0.00413920078 -0.000875512662 0.000368915789 0.00353414891 -0.00378571311 0.00205500098 -0.00359527441 0.0021375285 -0.00234992453 0.00189784379 -0.00142951217 0.000949899782 -0.000858349667 0.000144384729 -0.000222274437 -6.1075596E-05 0.000543393311
5.07999992 -18.9076805 5.44813204 -1.83965695 0.339240968 -0.0715760216 0.0123349316 -0.00127800531 -0.00115983805 0.00103765947 -0.00421159342 -0.000954448711 0.000463017961 0.00356747233 -0.00386580592 0.00201669708 -0.00350565859 0.00218131603 -0.00232588267 0.00182129792 -0.00141927891 0.00101437571 -0.000831374549 0.000140089047 -0.000237418455 -4.81903553E-05 0.000545270741
5.09200001 -18.7223148 5.38114691 -1.81240726 0.333200961 -0.070287481 0.0122658582 -0.00134519173 -0.00114721968 0.00103191938 -0.00427505607 -0.00102875626 0.000550216879 0.0036028449 -0.00393919367 0.00197180896 -0.00341912895 0.00222117011 -0.00230150158 0.00173972605 -0.00141084357 0.00102389581 -0.000788722187 0.000142888224 -0.000251458056 -3.87036816E-05 0.000531872385
5.10400009 -18.5391102 5.31507587 -1.78558671 0.327270001 -0.0690199286 0.0121953599 -0.00140806823 -0.00113823719 0.00102633471 -0.00433251681 -0.00109553069 0.000634991098 0.00363020389 -0.00401017349 0.00193048886 -0.00333346799 0.00225938903 -0.00227559498 0.00166280963 -0.00140242616 0.00103890162 -0.000757959089 0.000153377696 -0.000264318922 -2.75927687E-05 0.000527164724
5.11600018 -18.3580418 5.24990606 -1.75918627 0.321446389 -0.0677711442 0.0121240076 -0.00146740419 -0.00113313296 0.00102042512 -0.00438609114 -0.00115599041 0.000714977505 0.00365565275 -0.00407515932 0.00188898831 -0.00325405761 0.00229568779 -0.00225114962 0.00158876879 -0.00139189092 0.00104865385 -0.00073253148 0.000155913163 -0.000287391391 -1.63579243E-05 0.000522277493
5.12800026 -18.1790848 5.18562937 -1.73319876 0.3157309 -0.0665406808 0.0120466044 -0.00152297586 -0.0011286462 0.00101328397 -0.00443461165 -0.00121323415 0.000787366414 0.00368074025 -0.00413404685 0.00184780441 -0.00318083796 0.00232949806 -0.00222822861 0.00151547987 -0.00137905101 0.00105563027 -0.000707630359 0.000152614768 -0.000318709615 -6.10257348E-06 0.000517184439
5.13999987 -18.0022354 5.12224197 -1.70762491 0.31012249 -0.0653309971 0.0119650867 -0.00157346786 -0.00112426723 0.00100503059 -0.00447651185 -0.00126682268 0.000856251805 0.0036982568 -0.00419050548 0.0018138811 -0.00310051441 0.00236243382 -0.00220402167 0.00144370121 -0.00137260603 0.00106331916 -0.000682238489 0.000151544809 -0.000329867005 1.4603138E-06 0.00051677227
5.15199995 -17.8274612 5.05972719 -1.68245804 0.304616988 -0.064138554 0.0118837841 -0.00162040442 -0.00112493313 0.000999986194 -0.0045132474 -0.00131373922 0.000922760926 0.00371451257 -0.00424068887 0.00177123037 -0.00302262092 0.00239563826 -0.00217881706 0.00142685464 -0.00136082515 0.00107186218 -0.000658139703 0.000146487189 -0.000339573133 1.18166836E-05 0.000509007135
5.16400003 -17.6547375 4.99807978 -1.65769327 0.299214929 -0.0629637092 0.0117999958 -0.00166394853 -0.00112678402 0.000989934779 -0.00454495708 -0.00135704118 0.000981432619 0.00372758112 -0.00428456441 0.00172839407 -0.00294701569 0.00242368737 -0.00217403891 0.00136792834 -0.00135113124 0.00104115531 -0.000636048906 0.000143536236 -0.000350093149 1.91300551E-05 0.000501574716
5.17600012 -17.4840565 4.93729115 -1.63332748 0.293915063 -0.0618086308 0.0117126992 -0.00170522963 -0.00112956984 0.000979431439 -0.00457057031 -0.00139478804 0.00103417085 0.00373839028 -0.00432458986 0.00168461388 -0.00287263724 0.00244957814 -0.00215963065 0.00130058883 -0.00134177704 0.00102611224 -0.00061378401 0.000140606251 -0.000360673497 2.61396726E-05 0.000498394074
5.1880002 -17.3153934 4.87735176 -1.60935557 0.288715929 -0.060671486 0.0116233574 -0.00174309779 -0.00113547686 0.0009690398 -0.00459130574 -0.00142860203 0.00108409172 0.00374570745 -0.00436105905 0.0016389708 -0.00279992167 0.00247571222 -0.00213404349 0.00123518787 -0.00133130001 0.00103157468 -0.000591081858 0.000137201976 -0.000369677349 3.32737327E-05 0.000498983136
5.19999981 -17.148735 4.81825352 -1.58577263 0.28361702 -0.0595500618 0.011531421 -0.00177581888 -0.00114425807 0.000957877841 -0.00460820645 -0.0014603053 0.00112919719 0.00374975172 -0.00439258153 0.00159295276 -0.00273004174 0.00249938294 -0.00210953411 0.00117363688 -0.00131953333 0.00103647262 -0.000568505377 0.000133104622 -0.000372238457 4.12538648E-05 0.000492263585
5.21199989 -16.9840584 4.75998688 -1.56257463 0.278616667 -0.0584465116 0.0114379069 -0.00180571876 -0.00115478784 0.000946115528 -0.00461936602 -0.00148544472 0.00116849004 0.00375377713 -0.00441956101 0.00154919468 -0.00266134366 0.00252561341 -0.00208609435 0.00111164094 -0.00130776933 0.00104188011 -0.000548898242 0.000130351938 -0.000379152247 4.52363602E-05 0.000487769808
5.22399998 -16.8213406 4.70254278 -1.53975725 0.273712784 -0.0573631339 0.0113412952 -0.00183203188 -0.00116585998 0.000934201118 -0.00462571019 -0.00150710205 0.00120535854 0.00375193194 -0.00444300426 0.00150382135 -0.00259550032 0.00254428876 -0.00206079055 0.00105143932 -0.00129518739 0.00104694674 -0.00052929169 0.000125594481 -0.000385818479 5.1201052E-05 0.000477925001
5.23600006 -16.6605625 4.64591265 -1.51731515 0.26890406 -0.056296844 0.0112425117 -0.00185525219 -0.00117902539 0.000922696549 -0.00462761614 -0.00152494712 0.00123772037 0.00374732516 -0.00446217833 0.00145865337 -0.00253123441 0.00256196107 -0.00203580526 0.000993626891 -0.0012835759 0.0010515264 -0.00050921645 0.000120734214 -0.00039043618 5.61016241E-05 0.0004700071
5.24800014 -16.5017128 4.59008741 -1.49524522 0.264190435 -0.0552459024 0.0111427698 -0.00187631079 -0.00119512726 0.000911394483 -0.00462544337 -0.00153895142 0.00126526668 0.00374191836 -0.00447623385 0.00141348527 -0.00246849866 0.0025796569 -0.0020113464 0.000937219651 -0.00127289619 0.00105594157 -0.00048906263 0.000116258561 -0.000393711642 6.02477521E-05 0.000464383047
5.26000023 -16.3447647 4.53505802 -1.47354221 0.259570658 -0.0542123504 0.0110413525 -0.00189464283 -0.00121215195 0.000898091297 -0.00461915787 -0.00155019574 0.00129036687 0.00373190409 -0.00448652916 0.00136737898 -0.00240899622 0.00259625539 -0.00198643003 0.000882700086 -0.00126224034 0.00106060505 -0.000471912324 0.000111982226 -0.000396925956 6.46188855E-05 0.000458017923
5.27199984 -16.1897011 4.48081732 -1.45220006 0.255042642 -0.0531962737 0.0109360339 -0.00190832093 -0.00123060262 0.000886489695 -0.00460776268 -0.00155763165 0.00131088996 0.00371983019 -0.00449410779 0.00132148725 -0.00234503113 0.00260907062 -0.00196058326 0.000824303424 -0.00124967005 0.00106277096 -0.000452612236 0.000107988701 -0.000400977558 6.75506817E-05 0.000453742949
5.28399992 -16.036499 4.42735291 -1.4312166 0.250605226 -0.0521976948 0.0108290818 -0.00191932591 -0.00125173689 0.000871757919 -0.00459154136 -0.00156181725 0.00132650789 0.0037072422 -0.00449732877 0.00127626047 -0.00228531379 0.0026206898 -0.00193695154 0.000774770393 -0.00123676867 0.0010665044 -0.000434051093 0.000101512291 -0.000402242236 7.06996507E-05 0.000452167937
5.296 -15.8851433 4.37465763 -1.41058695 0.246257246 -0.0512155965 0.0107213398 -0.00192749919 -0.00127361505 0.00085671799 -0.00457190583 -0.00156230945 0.00133808085 0.00369155058 -0.0044964035 0.0012312124 -0.00222925702 0.00263270712 -0.0019134949 0.000726225029 -0.00122406357 0.00106876728 -0.000418217154 9.58834571E-05 -0.000403477461 7.29219028E-05 0.000447262224
5.30800009 -15.7356148 4.32272291 -1.39030659 0.241997704 -0.0502496175 0.0106119029 -0.00193294603 -0.00129597553 0.000841850648 -0.00454797409 -0.00155780918 0.00134535437 0.00367363892 -0.00449165422 0.00118597271 -0.00217466778 0.00264415238 -0.00188932801 0.000677035016 -0.00121144345 0.00106961129 -0.000403095473 9.14255652E-05 -0.000405392377 7.41468684E-05 0.000439051364
5.32000017 -15.5878963 4.27154064 -1.3703711 0.237825349 -0.0492999665 0.0105001917 -0.00193633011 -0.00132077374 0.000826168398 -0.00451942813 -0.0015499501 0.00134958583 0.00365524716 -0.00448315172 0.0011388883 -0.0021212101 0.00265145302 -0.00186475634 0.000630598515 -0.00119820412 0.00107160211 -0.000387974083 8.54954123E-05 -0.000405330211 7.77617097E-05 0.000434589805
5.33200026 -15.4419575 4.22109938 -1.35077274 0.233738467 -0.0483660065 0.0103875715 -0.00193686597 -0.00134811248 0.000812197453 -0.00448866095 -0.00154090289 0.00135340495 0.00362998643 -0.0044723521 0.00109395327 -0.00206907419 0.0026582717 -0.00184096699 0.000586457376 -0.00118451484 0.00107077928 -0.000373555202 7.92591454E-05 -0.000403481652 7.95141168E-05 0.000427793362
5.34399986 -15.2977934 4.17139482 -1.33151269 0.229736462 -0.0474479869 0.0102726705 -0.00193513138 -0.00137528137 0.000795954838 -0.00445432868 -0.00152779429 0.00135005009 0.00360712409 -0.00445718411 0.0010473968 -0.00201716926 0.00266408524 -0.00181726273 0.000539985311 -0.00117233652 0.00107096916 -0.000359494792 7.41523982E-05 -0.00040372822 8.12664512E-05 0.000426010229
5.35599995 -15.1553755 4.1224122 -1.3125838 0.22581768 -0.04654577 0.010156177 -0.00193018292 -0.00140332291 0.00077949313 -0.00441572303 -0.00151056948 0.00134292769 0.00358074601 -0.00443741959 0.00100006105 -0.00196659658 0.00266081747 -0.0017931771 0.000495972112 -0.00115938985 0.00107224972 -0.000346294488 6.90668458E-05 -0.000404041843 8.22431102E-05 0.000422948331
5.36800003 -15.0146866 4.07414675 -1.2939806 0.221980572 -0.0456589535 0.0100392569 -0.0019223704 -0.00143418252 0.000763309712 -0.00437399978 -0.00149111159 0.00133468816 0.00355097093 -0.00441534491 0.000952968432 -0.00191981648 0.00264959992 -0.00176883826 0.000454621564 -0.00114563189 0.00107269152 -0.000333446078 6.37023622E-05 -0.000402161037 8.13254519E-05 0.000417506497
5.38000011 -14.8757057 4.02658796 -1.27569985 0.21822381 -0.044787623 0.00992185716 -0.00191244355 -0.00146575621 0.000747679907 -0.00432919618 -0.00146933738 0.00132249994 0.00352065871 -0.00439123856 0.000908561051 -0.00187499821 0.00264985487 -0.0017458247 0.000410784967 -0.00113245193 0.00107038021 -0.000320374966 5.83380461E-05 -0.000397101045 8.10474157E-05 0.000411517918
5.3920002 -14.7384157 3.97972536 -1.25773597 0.214546621 -0.0439323857 0.00980272517 -0.00189919386 -0.00149828289 0.000730542175 -0.00428001257 -0.0014458677 0.00130813522 0.0034875425 -0.00436367514 0.000861561159 -0.00183313375 0.00265413662 -0.00172208576 0.00037482669 -0.00111920014 0.00106839312 -0.000307303475 5.35289219E-05 -0.000394750241 8.1395563E-05 0.000402314094
5.40399981 -14.6027994 3.93355513 -1.24008644 0.210948572 -0.0430899151 0.00968083646 -0.00188504718 -0.00153105939 0.000713097281 -0.00422979333 -0.00141715654 0.00128995732 0.00345373759 -0.00433338294 0.000814380357 -0.00178831245 0.00265283044 -0.00169745611 0.000338613085 -0.00110522215 0.00106886611 -0.000293921097 4.60626943E-05 -0.000392081653 8.09235789E-05 0.000399520999
5.41599989 -14.468833 3.8880651 -1.22274566 0.207426637 -0.0422639176 0.00955863763 -0.00186949864 -0.00156515918 0.000695194292 -0.0041757836 -0.0013869151 0.00126813829 0.00341943791 -0.00429968024 0.00076846825 -0.00174326624 0.00265097967 -0.00167355733 0.00030228679 -0.00109111471 0.00106794026 -0.00028200369 4.11012552E-05 -0.000387891138 7.95514861E-05 0.00039399878
5.42799997 -14.3365002 3.84324527 -1.20570946 0.203980103 -0.041454304 0.0094362814 -0.00185046694 -0.0016007378 0.000677066972 -0.00411690446 -0.00135587959 0.00124385953 0.0033820828 -0.00426309556 0.000724208832 -0.00170144124 0.00265165372 -0.00165027834 0.000265910785 -0.00107729447 0.00106455572 -0.000272203557 3.90028144E-05 -0.00038236723 7.75247827E-05 0.000385069929
5.44000006 -14.2057753 3.79908562 -1.18897223 0.200608864 -0.0406567901 0.00931246579 -0.0018293733 -0.00163678592 0.000660835183 -0.00405689795 -0.00132187526 0.0012170499 0.00334189017 -0.00422433624 0.000677045435 -0.00166805089 0.00266989321 -0.00162661599 0.000230599195 -0.00106492464 0.00106060505 -0.000261425972 3.37790698E-05 -0.00037836656 7.46585429E-05 0.000385299325
5.45200014 -14.0766459 3.75558043 -1.17252862 0.197310358 -0.0398736559 0.0091873249 -0.0018074587 -0.00167450483 0.000641588296 -0.00399543298 -0.00128556578 0.00118732697 0.00330261746 -0.00418207143 0.00063265441 -0.00162523065 0.00264113233 -0.00160329847 0.000201295916 -0.00105063501 0.00105927628 -0.000251225021 2.67725318E-05 -0.00037222181 7.41254917E-05 0.000375737
5.46400023 -13.9490929 3.71271992 -1.15637672 0.194083482 -0.0391063206 0.00906223431 -0.00178399321 -0.00171235274 0.000622961903 -0.0039295787 -0.00124689424 0.00115527981 0.00326203741 -0.00413755607 0.000586761103 -0.00158525421 0.00263210526 -0.00158096023 0.000169441424 -0.00103597692 0.00105467578 -0.000242564609 2.00260856E-05 -0.000367267086 7.12210749E-05 0.000372911047
5.47599983 -13.8230991 3.67049861 -1.14051282 0.190927804 -0.0383532234 0.00893606991 -0.00175615831 -0.00175006711 0.000605072128 -0.00386241917 -0.00120689976 0.00112198002 0.00321758864 -0.00409085397 0.000541537011 -0.00154968351 0.00262498902 -0.00155837915 0.000138021889 -0.00102164445 0.00105161883 -0.000234004503 1.37362558E-05 -0.000362393243 6.85359919E-05 0.000368706533
5.48799992 -13.6986361 3.62890244 -1.12492967 0.187842041 -0.0376132019 0.00880831666 -0.00172705227 -0.00178811955 0.000587408722 -0.00379345147 -0.00116372528 0.00108533236 0.00317185069 -0.0040419572 0.000496846391 -0.00151606253 0.00261610327 -0.00153542496 0.000109300352 -0.00100753445 0.00104992487 -0.000225482479 7.69340386E-06 -0.000356521312 6.60821897E-05 0.000363096013
5.5 -13.5756855 3.58792114 -1.10962343 0.184823915 -0.0368870236 0.00868098717 -0.00169868197 -0.00182872813 0.000569315103 -0.00372004509 -0.00111800886 0.00104465883 0.00312742637 -0.00399115542 0.00045125559 -0.00148281455 0.00260400027 -0.001513022 8.25636089E-05 -0.000993255759 0.00104410946 -0.000218495727 1.17346644E-06 -0.00034860149 6.16982579E-05 0.000359270722
5.51200008 -13.4542294 3.54754972 -1.09459138 0.181871101 -0.0361740813 0.00855365954 -0.00166683237 -0.00186943496 0.000550911471 -0.00364605174 -0.00107271457 0.0010065817 0.00307938945 -0.00393806072 0.000406501029 -0.00144979393 0.00259497669 -0.00148952485 5.64666771E-05 -0.000979252509 0.00104089885 -0.000208993792 -4.59339344E-06 -0.000341961946 5.91309727E-05 0.000349982409
5.52400017 -13.3342581 3.50778031 -1.07982719 0.178985476 -0.035475038 0.00842556544 -0.00163415843 -0.00191068696 0.000530442398 -0.00356997061 -0.00102445378 0.000961502141 0.00303372275 -0.00388282095 0.000362772 -0.00141880859 0.00258429954 -0.00146766531 3.1195148E-05 -0.000964471488 0.00103518018 -0.000202173047 -1.03600569E-05 -0.000334325829 5.58080501E-05 0.000346348097
5.53600025 -13.2157459 3.46860218 -1.06532705 0.176164508 -0.0347891785 0.0082968222 -0.00160055677 -0.00195191824 0.000511136663 -0.00349142915 -0.000975225237 0.000915784331 0.00298470468 -0.00382451946 0.000319102051 -0.00138983584 0.00257245428 -0.00144537678 8.05713444E-06 -0.000950187095 0.00103004696 -0.000195338886 -1.68126262E-05 -0.00032689044 5.12927618E-05 0.000342430256
5.54799986 -13.098671 3.43000603 -1.05108714 0.173405915 -0.0341159701 0.00816799235 -0.00156510051 -0.00199329527 0.00049305748 -0.00341180456 -0.000925512926 0.000869878393 0.00293350127 -0.00376524171 0.000275104627 -0.00136108906 0.00255914382 -0.00142252864 -1.42940107E-05 -0.000936456316 0.00102529232 -0.000188310878 -2.42909737E-05 -0.000319518906 4.65156008E-05 0.000337162812
5.55999994 -12.9830074 3.39198112 -1.03710032 0.170709223 -0.0334557891 0.00803848635 -0.00152797694 -0.00203539454 0.000474412635 -0.00333076995 -0.000871439872 0.00082061952 0.00288224127 -0.00370550016 0.000229571015 -0.00133268535 0.00254388526 -0.00139994954 -3.73534858E-05 -0.000920892111 0.00101967156 -0.00018197298 -3.01748514E-05 -0.000310081989 4.45395708E-05 0.00033134222
5.57200003 -12.8687439 3.35452104 -1.02336228 0.168072432 -0.0328086391 0.00790930446 -0.00148914929 -0.0020775469 0.000455284084 -0.00324639003 -0.000817104825 0.000769487815 0.00283156731 -0.00364092016 0.000187695827 -0.00130606676 0.002527209 -0.00137813657 -5.78866275E-05 -0.000906943285 0.00101405079 -0.000176077985 -3.77407705E-05 -0.00030240597 3.99580131E-05 0.000324343331
5.58400011 -12.755867 3.31761837 -1.00987351 0.16549626 -0.0321733691 0.00778011465 -0.00145032292 -0.00211951253 0.000436932896 -0.00316192675 -0.000762498414 0.000717749295 0.00278069009 -0.00357689918 0.000145184691 -0.00128189125 0.00251665642 -0.00135640334 -7.76711968E-05 -0.000892579905 0.00100755028 -0.000170183106 -4.39346113E-05 -0.000293090125 3.46846864E-05 0.00032217527
5.59600019 -12.644351 3.28126168 -0.996626914 0.162978381 -0.0315509774 0.00765078515 -0.00141103799 -0.00216146349 0.00041816794 -0.00307641691 -0.000707314466 0.000663331186 0.00272749551 -0.00351246609 0.000103087783 -0.00125767069 0.00250329426 -0.00133494544 -9.68356326E-05 -0.000877823099 0.00100156793 -0.000164759884 -5.03995034E-05 -0.000283888658 2.97518181E-05 0.000318652194
5.6079998 -12.5341778 3.24544287 -0.983615994 0.160516292 -0.0309412181 0.00752154412 -0.00136964279 -0.00220389431 0.000398921402 -0.00298883882 -0.000651415845 0.000606934016 0.00267240265 -0.00344546675 6.13569573E-05 -0.00123330054 0.00248677353 -0.00131365762 -0.000114241964 -0.0008629894 0.000996250426 -0.000163043616 -5.7193025E-05 -0.000274924329 2.51539695E-05 0.000313053984
5.61999989 -12.4253216 3.2101512 -0.970837176 0.158109486 -0.0303428639 0.00739345094 -0.00132699555 -0.00224783225 0.000381201331 -0.00290112174 -0.000594641082 0.00055019767 0.00261716056 -0.00337594189 1.78255141E-05 -0.00120934844 0.00247000158 -0.00129120017 -0.000129979104 -0.000848355761 0.000988513231 -0.000170119107 -6.40377402E-05 -0.00026595965 2.06269324E-05 0.000308840303
5.63199997 -12.317771 3.17538071 -0.958287179 0.15575771 -0.0297571383 0.00726477196 -0.00128316402 -0.002289725 0.000361799233 -0.00281264796 -0.000535423169 0.000491972896 0.00256264629 -0.00330482214 -2.26290904E-05 -0.00118757004 0.00245076977 -0.0012699397 -0.000147252897 -0.000833773927 0.000983024598 -0.000164948375 -6.97628566E-05 -0.00025500296 1.61000444E-05 0.000303148321
5.64400005 -12.2115049 3.14112186 -0.945960283 0.153458625 -0.0291826148 0.00713602267 -0.00123968406 -0.00233262009 0.000343502907 -0.00272214646 -0.000476155808 0.000432562723 0.00250783889 -0.00323438388 -6.40822109E-05 -0.00116787234 0.00243088161 -0.00124892185 -0.000161788485 -0.000819729292 0.000976447598 -0.000160169249 -7.71321575E-05 -0.000244758354 1.05462523E-05 0.000298167783
5.65600014 -12.1064997 3.10736394 -0.933852255 0.151211455 -0.0286197197 0.00700760121 -0.00119558687 -0.00237477804 0.000324470806 -0.00263190619 -0.00041656621 0.000372761133 0.00245242473 -0.00316242664 -0.000105270192 -0.00114809198 0.0024110477 -0.00122528535 -0.000176052272 -0.000805215153 0.000969273853 -0.000156698414 -8.3440711E-05 -0.000235312313 5.35658819E-06 0.000294008321
5.66800022 -12.002739 3.07409883 -0.9219594 0.149015024 -0.0280685257 0.00688014738 -0.0011495339 -0.00241642352 0.000305058144 -0.00254099839 -0.000355609198 0.000312107353 0.00239640079 -0.00308857695 -0.000145198079 -0.00112831418 0.00239151902 -0.00119965349 -0.000189918181 -0.000790082035 0.000962032995 -0.000154287336 -8.85794361E-05 -0.00022587867 7.42152849E-07 0.000289762305
5.67999983 -11.9002056 3.04131889 -0.910277069 0.146867424 -0.0275280215 0.00675296877 -0.00110273599 -0.0024583058 0.000287940318 -0.00244812551 -0.000294125552 0.000249695266 0.00234008394 -0.0030145871 -0.000184521079 -0.00111049414 0.002373375 -0.0011791219 -0.000199448317 -0.000775744091 0.000955216587 -0.000149294734 -9.62242484E-05 -0.000214658678 -6.75395131E-06 0.000284058508
5.69199991 -11.7988787 3.00901389 -0.898800671 0.144768178 -0.0269981828 0.00662639318 -0.00105726381 -0.0025003734 0.000269750162 -0.00235529174 -0.000232294507 0.000186804813 0.00228450703 -0.00293966825 -0.000223845636 -0.00109428028 0.00235227332 -0.0011581619 -0.000211516977 -0.000760029303 0.000947378343 -0.000146988081 -0.000101440397 -0.000204965458 -1.11348145E-05 0.000278862542
5.704 -11.6987391 2.97717571 -0.887525022 0.142715126 -0.0264815688 0.0065012062 -0.00100981991 -0.00254161796 0.000251963094 -0.00226304983 -0.000171101565 0.000122064834 0.00222772919 -0.002863748 -0.000262324553 -0.00107631844 0.00233036117 -0.0011387628 -0.000222132541 -0.000746346253 0.000939746504 -0.000144681355 -0.000108647982 -0.000194315246 -1.55157104E-05 0.000273855869
5.71600008 -11.5997639 2.94579482 -0.876446545 0.140708134 -0.0259746946 0.00637577707 -0.000962449762 -0.00258182548 0.000234662904 -0.00217097672 -0.000110614965 5.74784026E-05 0.0021707667 -0.00278685708 -0.000300351327 -0.00106097443 0.00230853911 -0.00111906964 -0.00023206386 -0.000732484856 0.000932290277 -0.00014243272 -0.000115033283 -0.000183667915 -2.04679509E-05 0.000268880278
5.72800016 -11.5019369 2.91486239 -0.865560591 0.13874571 -0.02547694 0.00625019241 -0.000915187935 -0.00262197712 0.000217527602 -0.00207820302 -5.01212126E-05 -6.72856004E-06 0.00211431109 -0.00270977523 -0.000338567828 -0.00104693137 0.00228672125 -0.00109880744 -0.00024059281 -0.00071820314 0.000924787659 -0.000140697928 -0.000120800127 -0.000172931279 -2.72667166E-05 0.000264081231
5.74000025 -11.4052362 2.88436937 -0.854861021 0.136825338 -0.0249908119 0.00612726342 -0.00086706382 -0.00266272458 0.00019995097 -0.00198478554 1.13693231E-05 -7.19906311E-05 0.00205949391 -0.00263276906 -0.000375741685 -0.00103288831 0.00226408523 -0.00107854523 -0.00024507221 -0.000704093312 0.000916115649 -0.000140644552 -0.000126566971 -0.000160730953 -3.41350678E-05 0.000260392728
5.75199986 -11.3096533 2.85430861 -0.844344914 0.134947002 -0.0245142095 0.00600538496 -0.000818738423 -0.00270202686 0.000183252851 -0.00189162279 7.3544019E-05 -0.000138079136 0.00200320012 -0.00255565951 -0.000411635701 -0.00101921964 0.00224088877 -0.00105878559 -0.000253890845 -0.000689124223 0.000909040624 -0.000138274045 -0.000132908433 -0.00015009752 -3.92291549E-05 0.000255291467
5.76399994 -11.2151537 2.82466841 -0.834009826 0.133109987 -0.0240475386 0.00588370953 -0.000770633575 -0.00274057663 0.000166927028 -0.0017993293 0.000134225222 -0.000204187236 0.00194697024 -0.00247714715 -0.000446647377 -0.00100439263 0.00221667998 -0.0010387029 -0.00025941545 -0.000675821328 0.000901796506 -0.000136673581 -0.000138458607 -0.000139334836 -4.46285921E-05 0.000250569574
5.77600002 -11.1217222 2.79544163 -0.823848128 0.131311312 -0.023591768 0.00576301385 -0.000723306031 -0.00277832197 0.000151017972 -0.00170705945 0.000194639695 -0.00027048029 0.0018915718 -0.00239884853 -0.000482079136 -0.000990981003 0.00219262601 -0.00101939158 -0.000264313858 -0.000661285361 0.000893946621 -0.000136207542 -0.00014421728 -0.000128769549 -5.06598335E-05 0.00024654888
5.78800011 -11.0293455 2.76661921 -0.813854754 0.129550219 -0.0231461413 0.00564396707 -0.000676162948 -0.00281553762 0.000135220747 -0.00161463162 0.000254809449 -0.000337045756 0.0018372474 -0.00232109753 -0.000517499051 -0.000980572309 0.00216853363 -0.00100103626 -0.000269165757 -0.000645872438 0.000885579269 -0.000136044328 -0.000150275606 -0.000118286778 -5.68461801E-05 0.000242681213
5.80000019 -10.9379997 2.73819113 -0.804027855 0.12782675 -0.0227093808 0.00552569702 -0.000626831141 -0.00285232835 0.000119423858 -0.00152330147 0.000313479948 -0.000403428916 0.00178095652 -0.00224158587 -0.000550754368 -0.000970703899 0.00214225799 -0.000981816556 -0.000274017453 -0.000632880721 0.000879153609 -0.000133275986 -0.000155568123 -0.000105403364 -6.18807971E-05 0.000236691674
5.81200027 -10.847662 2.71014905 -0.794361591 0.126138017 -0.0222817026 0.00540975062 -0.000578741077 -0.00288756378 0.000103045517 -0.0014327151 0.000371872069 -0.000470183586 0.00172789337 -0.0021638223 -0.000583489251 -0.000960510457 0.00211733626 -0.000962034101 -0.000277726009 -0.000619683648 0.000869157549 -0.000133475391 -0.000160079144 -9.71270638E-05 -6.64991385E-05 0.000232631399
5.82399988 -10.7583227 2.68248606 -0.784852922 0.124483362 -0.0218631141 0.00529423496 -0.000531571044 -0.00292170444 8.80799053E-05 -0.00134315388 0.000430339918 -0.000536582083 0.00167366827 -0.00208570994 -0.000614589313 -0.000951714115 0.00209382013 -0.000944187865 -0.000280339242 -0.000605853624 0.000861759472 -0.00013279017 -0.000166800979 -8.49006246E-05 -7.31161781E-05 0.000228392499
5.83599997 -10.6699543 2.65519047 -0.775495648 0.122862011 -0.0214539394 0.00518007018 -0.000484829885 -0.00295585068 7.33188572E-05 -0.00125385833 0.000488729449 -0.000602029322 0.00162020733 -0.00200796453 -0.000647198176 -0.000943166495 0.00207013171 -0.000921975414 -0.000283121277 -0.00059189985 0.000853796024 -0.0001325591 -0.000172123386 -7.38799135E-05 -7.89665501E-05 0.000224466159
5.84800005 -10.5825405 2.62825489 -0.766286314 0.121272132 -0.0210537538 0.00506834872 -0.00043824286 -0.00298957131 5.84542177E-05 -0.00116565183 0.000545114279 -0.000667124463 0.00156821811 -0.00193050771 -0.000681148435 -0.000934670679 0.00204489869 -0.000895256118 -0.000285436225 -0.000577875529 0.000845299393 -0.000133462789 -0.000175884532 -6.39979044E-05 -8.39316126E-05 0.000220882284
5.86000013 -10.4960613 2.60166955 -0.757220268 0.119712107 -0.0206621848 0.0049575977 -0.000391921611 -0.00301935337 4.45663391E-05 -0.00107970019 0.000598512008 -0.000733254768 0.00151660724 -0.00185312529 -0.000710751861 -0.000927995134 0.00201870874 -0.00087690691 -0.000285044312 -0.000563526235 0.000836998224 -0.000135120965 -0.000181719661 -5.20013273E-05 -8.88966024E-05 0.000216208398
5.87200022 -10.4104948 2.57542419 -0.748291314 0.118182003 -0.0202798434 0.00484857289 -0.000346635177 -0.00305035268 3.24374705E-05 -0.000992760062 0.000653408701 -0.000798748399 0.00146499404 -0.00177668082 -0.000738781935 -0.00092020724 0.00199268619 -0.00086090836 -0.000285499525 -0.000550423865 0.000828938792 -0.000134288945 -0.000185782526 -4.22965095E-05 -9.40136379E-05 0.000210411075
5.88399982 -10.3258286 2.54951382 -0.739496887 0.116679966 -0.0199048761 0.00474133529 -0.000301124266 -0.00308026327 1.9377323E-05 -0.000909615192 0.000706350955 -0.000861634559 0.00141525315 -0.00170003518 -0.000767954334 -0.000913786353 0.0019681307 -0.000843025511 -0.000285129761 -0.000536908454 0.00082010543 -0.000133888854 -0.00019087347 -3.1622043E-05 -9.8903467E-05 0.000206421406
5.89599991 -10.2420387 2.52392793 -0.73083359 0.11520426 -0.0195374303 0.00463547185 -0.000256272499 -0.00310753612 6.27511645E-06 -0.000827465963 0.000758415496 -0.00092477299 0.00136586942 -0.00162370922 -0.000795644592 -0.000907821115 0.00194369408 -0.000825498835 -0.000286445749 -0.000523322902 0.000812385813 -0.000134347036 -0.00019570654 -2.11507831E-05 -0.000103947183 0.000202481227
5.90799999 -10.1591043 2.49865723 -0.722295225 0.113753818 -0.0191795453 0.00453195581 -0.000213257954 -0.0031340234 -6.07830134E-06 -0.000744987628 0.000808869896 -0.000987900421 0.00131687557 -0.00154960842 -0.000822609232 -0.000902263913 0.00191859121 -0.000808781246 -0.000288569776 -0.000509870879 0.000805473479 -0.000135136914 -0.00020024291 -1.08055201E-05 -0.000109038905 0.000198435024
5.92000008 -10.0770035 2.47369051 -0.713875771 0.112327248 -0.0188302845 0.00443129754 -0.000170552841 -0.00316008972 -1.73092467E-05 -0.000665325671 0.000856263563 -0.00104824232 0.00127010548 -0.0014765833 -0.000849574804 -0.00089827925 0.00189319253 -0.000792455394 -0.000282976776 -0.000497349713 0.000796675682 -0.000135663533 -0.000205691904 1.75088644E-07 -0.000113539398 0.000195689499
5.93200016 -9.99572277 2.44902039 -0.705573142 0.110923231 -0.0184870306 0.00433164928 -0.000127779713 -0.00318256207 -2.83717964E-05 -0.000588459778 0.000903329812 -0.00110934232 0.0012231078 -0.00140367972 -0.000875452475 -0.00089215592 0.00186899211 -0.000775501714 -0.000282057532 -0.000484933902 0.000787877885 -0.000136740433 -0.000208546626 1.04842056E-05 -0.00011823266 0.00019180862
5.94400024 -9.9152422 2.42464018 -0.697382987 0.109540924 -0.0181521531 0.00423451141 -8.7506327E-05 -0.00320551987 -3.8335329E-05 -0.000512359198 0.000948954432 -0.00116915454 0.00117913121 -0.00133192888 -0.000900333689 -0.00088841113 0.00184365117 -0.000758853683 -0.000278879277 -0.000471856765 0.000780624105 -0.000137410825 -0.000213463703 3.1890384E-05 -0.000122228375 0.000173367618
5.95599985 -9.83554649 2.40054154 -0.689300299 0.108179629 -0.0178251285 0.00413868064 -4.73606888E-05 -0.00322663062 -4.82290634E-05 -0.000437866256 0.000991213485 -0.00122753193 0.00113617536 -0.00126130739 -0.000923304469 -0.000885190326 0.00181829219 -0.000742339413 -0.00027569558 -0.000458596769 0.00077367737 -0.000138462769 -0.000217107561 4.70074046E-05 -0.000126361789 0.000161648437
5.96799994 -9.75660896 2.37671161 -0.681319654 0.106837228 -0.0175045133 0.00404459331 -8.6423197E-06 -0.00324495649 -5.80075211E-05 -0.000366895867 0.00103280169 -0.00128445681 0.00109336025 -0.00119143084 -0.0009455611 -0.000881975167 0.00179380365 -0.000726326485 -0.000272361445 -0.000445764745 0.000766008336 -0.000139961383 -0.000219722802 5.58516622E-05 -0.000130878034 0.0001578433
5.98000002 -9.67840958 2.35314131 -0.67343688 0.105511993 -0.0171909258 0.00395481847 2.79943997E-05 -0.00326315966 -6.65013358E-05 -0.000297911552 0.0010743232 -0.00134008052 0.0010531547 -0.00112323696 -0.000969707966 -0.000878653838 0.00177050382 -0.00071107602 -0.000267952681 -0.000433953159 0.000758185983 -0.000141002631 -0.000223629177 6.46746994E-05 -0.000134896487 0.000152836175
5.9920001 -9.60092735 2.32982469 -0.665647626 0.104203753 -0.0168846995 0.00386686064 6.4631131E-05 -0.00327950716 -7.47835875E-05 -0.000230379155 0.00111125619 -0.00139538397 0.00101310457 -0.00105629663 -0.000995547511 -0.00087557541 0.00174593029 -0.000695589872 -0.00026330218 -0.000421730569 0.000751123298 -0.000140590331 -0.000227144163 7.4438125E-05 -0.000137118564 0.000168885104
6.00400019 -9.52415371 2.30675268 -0.657947659 0.102910951 -0.0165849514 0.00378006836 0.000100115787 -0.00329334103 -8.25634706E-05 -0.000164659752 0.00114627893 -0.00144893886 0.00097505498 -0.000991575769 -0.0010150997 -0.000873535697 0.00172118424 -0.000680001569 -0.000258847984 -0.00040996974 0.000743828656 -0.000142535471 -0.00023042431 8.3358791E-05 -0.000140336168 0.00016869331
6.01600027 -9.44806862 2.2839179 -0.650335312 0.101632364 -0.0162921119 0.0036962477 0.000133256734 -0.00330547919 -8.92932076E-05 -0.000102821185 0.00117924612 -0.00149920513 0.000938294223 -0.000927977788 -0.00103364605 -0.00087152794 0.0016973411 -0.000664947962 -0.000254362065 -0.000398245174 0.000736497284 -0.000143933226 -0.000233557104 9.19531376E-05 -0.000143694939 0.000164004348
6.02799988 -9.37266445 2.26131892 -0.642808974 0.100368023 -0.0160052441 0.00361613301 0.000164966477 -0.00331585109 -9.57501907E-05 -4.33145469E-05 0.00120962877 -0.00154796802 0.000903174456 -0.000865660259 -0.0010519519 -0.000869315525 0.00167780952 -0.000650716771 -0.000250078941 -0.000386543747 0.000729355903 -0.000144755526 -0.000236281136 9.83933132E-05 -0.000147015235 0.000159445277
6.03999996 -9.29793739 2.23895264 -0.635365844 0.0991182029 -0.0157238878 0.00353765488 0.000195504384 -0.00332452543 -0.000102363309 1.50790283E-05 0.00123831339 -0.00159600051 0.000871167751 -0.000805627205 -0.00106842187 -0.000867747061 0.00166453421 -0.000635444128 -0.000248328317 -0.000375816453 0.00072382018 -0.000146864637 -0.00023804605 9.08710063E-05 -0.000149864703 0.0001565516
6.05200005 -9.22388458 2.21681857 -0.628006816 0.0978828743 -0.0154506238 0.00346112507 0.000224884541 -0.00333267334 -0.000107206542 7.01889876E-05 0.00126484211 -0.00164346537 0.000839625485 -0.000746552949 -0.00108531502 -0.000864537433 0.00163191429 -0.000622047868 -0.000238570952 -0.000363377825 0.000716285431 -0.000148403706 -0.000240791444 9.7133583E-05 -0.000152690744 0.000154883615
6.06400013 -9.1505022 2.19491553 -0.620732188 0.0966607928 -0.0151838688 0.0033877925 0.000253912469 -0.00333865802 -0.000110789006 0.000122714511 0.00128873449 -0.00168784708 0.000808728684 -0.000689085457 -0.0010998419 -0.000862606277 0.00160821341 -0.000608885195 -0.000231850048 -0.000351873867 0.000709469488 -0.000150254738 -0.000242595619 0.000105733307 -0.000154187248 0.000150705877
6.07600021 -9.07778263 2.1732409 -0.613539934 0.0954524651 -0.0149219511 0.00331647787 0.000281504006 -0.00334253651 -0.000114863404 0.000173333116 0.00131189369 -0.0017310722 0.000780063565 -0.000632854062 -0.00111434213 -0.000862463494 0.00158622209 -0.000594440848 -0.000226409335 -0.000341559818 0.000702558609 -0.000151491055 -0.000244739931 0.000112855181 -0.000155480666 0.00014692267
6.08799982 -9.00572491 2.15179372 -0.60643059 0.0942582861 -0.0146659585 0.00324725383 0.00030672655 -0.00334465178 -0.000119078097 0.000221148774 0.00133328664 -0.00177369162 0.00075241481 -0.000577533559 -0.00112874515 -0.000862573739 0.00156448619 -0.000579016167 -0.00022068953 -0.000331520132 0.000695869443 -0.000152226596 -0.000246930838 0.000119128956 -0.000157070928 0.000143825397
6.0999999 -8.93431854 2.13057041 -0.599403679 0.0930776373 -0.0144169535 0.00318069989 0.000331064221 -0.00334446132 -0.000121413424 0.000266294257 0.00135041529 -0.00181417679 0.000725314778 -0.00052375393 -0.00113969517 -0.000861953595 0.00154307485 -0.000567402865 -0.000212267041 -0.000320474908 0.000690065324 -0.000153992616 -0.000248271972 0.00012658909 -0.000157896429 0.000139832497
6.11199999 -8.86356354 2.1095705 -0.592455685 0.0919111818 -0.0141730718 0.00311500207 0.000353956799 -0.0033430364 -0.000123061414 0.000310365227 0.0013668231 -0.00185352948 0.000701862562 -0.00047222295 -0.00115168304 -0.000861162087 0.00152107445 -0.000553618418 -0.000205786884 -0.000310729141 0.000684333441 -0.000155577596 -0.000249613106 0.000133280497 -0.000160094816 0.000137298746
6.12400007 -8.79345417 2.08879304 -0.585588276 0.0907573923 -0.0139356414 0.00305298227 0.000375897798 -0.00334132463 -0.000125295672 0.000352311181 0.00138140551 -0.00189150311 0.000678572571 -0.000421336474 -0.00116318185 -0.000860930129 0.00150088826 -0.000540831243 -0.000198040972 -0.000299890147 0.000677751494 -0.000157420291 -0.000251321442 0.000139025957 -0.00016219329 0.000134049187
6.13600016 -8.72398472 2.06823516 -0.578801155 0.0896172896 -0.0137036694 0.00299213035 0.000397054362 -0.00333776535 -0.0001266818 0.000391040347 0.00139448838 -0.00192753226 0.0006556515 -0.000372670591 -0.00117264502 -0.000860767497 0.00148084667 -0.000528560253 -0.000189232291 -0.000289173011 0.000671623566 -0.000159297371 -0.000252354483 0.000144940146 -0.000163285717 0.000131166962
6.14800024 -8.65515041 2.04789519 -0.57209295 0.0884905457 -0.013477304 0.00293264049 0.000417030882 -0.00333138136 -0.00012732076 0.000427784049 0.00140613993 -0.0019618338 0.000634126307 -0.000325365458 -0.0011811963 -0.000860760454 0.0014608386 -0.000516346714 -0.000180462448 -0.000279072468 0.000665994652 -0.000160848533 -0.000252659636 0.000150796419 -0.000163550649 0.000128630243
6.15999985 -8.58695126 2.02777243 -0.565463364 0.0873761252 -0.0132573731 0.00287737185 0.000435282505 -0.00332451425 -0.000127780047 0.000463127682 0.00141489925 -0.0019951479 0.000614425633 -0.000278308464 -0.00118958647 -0.000862435438 0.00145056657 -0.000503556977 -0.000172432512 -0.000269450771 0.000659365207 -0.000161222822 -0.000253468752 0.000155478716 -0.000164285302 0.000125393271
6.17199993 -8.51937675 2.007864 -0.558911324 0.0862759203 -0.01304211 0.00282289973 0.000451996922 -0.00331709767 -0.000126831437 0.000496266526 0.00142066961 -0.00202781544 0.00059736328 -0.000233072511 -0.00119646103 -0.000863128924 0.00141999347 -0.000492059044 -0.000164720099 -0.000259072171 0.000653068011 -0.000164146375 -0.000254138547 0.000160655647 -0.000164604411 0.000123318037
6.18400002 -8.45242405 1.98816848 -0.552436352 0.0851886496 -0.0128322216 0.00277065393 0.000468486018 -0.00330743403 -0.000125934414 0.000527221826 0.00142661971 -0.00205838867 0.000579660758 -0.000189017446 -0.00120099331 -0.000865075621 0.00139941089 -0.000480081275 -0.000155478789 -0.000249552337 0.000647737703 -0.000165948979 -0.000255216582 0.000165898367 -0.000164775542 0.000120637465
6.1960001 -8.38608646 1.96868384 -0.546037376 0.0841135457 -0.012627108 0.00272014784 0.000483986281 -0.00329629239 -0.000124958082 0.000557019725 0.00143135234 -0.00208769576 0.000563052716 -0.000146269085 -0.00120650057 -0.000867157185 0.00138087198 -0.000472151674 -0.000146105813 -0.000240725087 0.0006422234 -0.000167756385 -0.000255068211 0.000170941275 -0.000164358309 0.00011716727
6.20800018 -8.32036209 1.94940913 -0.539714038 0.0830511749 -0.0124273552 0.00267097354 0.000497972302 -0.003284076 -0.00012366235 0.000584424415 0.0014327293 -0.00211570226 0.000548289099 -0.000104758969 -0.00121295464 -0.000869108364 0.00136211212 -0.000468494167 -0.00013669701 -0.000231881437 0.000636444951 -0.000169664287 -0.000253631617 0.000175755209 -0.000163774181 0.000113390139
6.22000027 -8.25524712 1.93034172 -0.533465981 0.0820017681 -0.0122334529 0.00262394384 0.000511354709 -0.00326985167 -0.000121711753 0.000608762843 0.00143363921 -0.00214171573 0.000533964543 -6.43320818E-05 -0.00121724745 -0.000870287477 0.00134170731 -0.000457757415 -0.000126946339 -0.000221897397 0.00063095591 -0.000171637672 -0.000255983294 0.000181479525 -0.000163190038 0.00011038399
6.23199987 -8.19073868 1.91148138 -0.527293324 0.0809646621 -0.0120435366 0.00257909065 0.000522596936 -0.00325469836 -0.000118143013 0.000632502954 0.00143294246 -0.00216734083 0.000520866539 -2.58246928E-05 -0.00122024945 -0.000870733988 0.00132312067 -0.000446273276 -0.000121166006 -0.000213481107 0.000625592249 -0.000175400972 -0.000255031424 0.000184693141 -0.000164527053 0.000108805703
6.24399996 -8.12682438 1.89282501 -0.521193802 0.0799400508 -0.0118586943 0.00253582862 0.00053335377 -0.00323859719 -0.000115236806 0.000654166797 0.00143037201 -0.00219085556 0.000510017097 1.13225105E-05 -0.00122222735 -0.000874098099 0.00130453263 -0.000435378344 -0.000108914632 -0.000204880431 0.00061939453 -0.000177203721 -0.000254130602 0.000188094593 -0.00016292918 0.000107073894
6.25600004 -8.06350327 1.87437057 -0.515166998 0.0789278746 -0.0116788046 0.00249457825 0.000542910828 -0.00322167366 -0.000111676396 0.000673974224 0.00142560969 -0.00221324596 0.000499100192 4.78868787E-05 -0.00122368475 -0.00087695173 0.00128631911 -0.000424901082 -9.72845664E-05 -0.000196581619 0.000613334007 -0.00017959364 -0.000253737264 0.000192303545 -0.000161917123 0.000104513398
6.26800013 -8.00077152 1.85611725 -0.509212911 0.0779276118 -0.0115037914 0.0024550003 0.000551641977 -0.00320327724 -0.000107689331 0.000692245143 0.00141977449 -0.00223526894 0.000488909835 8.37194748E-05 -0.00122478174 -0.000878483115 0.00126844563 -0.000414510549 -8.69842406E-05 -0.000188607708 0.000608512142 -0.000182442222 -0.000253791746 0.000196521447 -0.000161707518 0.000101701466
6.28000021 -7.93862629 1.83806348 -0.503330767 0.0769392103 -0.0113337301 0.00241649011 0.000560192333 -0.00318302633 -0.000103805738 0.000708457257 0.00141327106 -0.00225604768 0.000481446332 0.000117242278 -0.00122522318 -0.000879757106 0.00124950707 -0.000404153252 -7.59474933E-05 -0.000179629336 0.000604532659 -0.000184215605 -0.00025363639 0.000199163333 -0.000160634518 9.88896936E-05
6.29199982 -7.87706089 1.82020736 -0.497520328 0.0759632066 -0.0111675868 0.00237948936 0.00056773331 -0.00316191884 -9.85227525E-05 0.000723483739 0.00140513817 -0.00227459194 0.000473937922 0.00014804602 -0.00122421817 -0.00088489271 0.00123102951 -0.000394852599 -6.55324038E-05 -0.0001720695 0.000598928891 -0.00018623042 -0.000251991791 0.000201738847 -0.000159004063 9.66494117E-05
6.3039999 -7.81606817 1.80254614 -0.491779834 0.0749991238 -0.0110062566 0.00234466512 0.000573094061 -0.00314005907 -9.32873227E-05 0.000736292684 0.00139508152 -0.00229171803 0.000466806319 0.000178631555 -0.00122133316 -0.000887325092 0.0012133792 -0.000385850813 -5.43217102E-05 -0.000163376506 0.000593189034 -0.000188703474 -0.000251243357 0.000205256714 -0.000157786912 9.45389475E-05
6.31599998 -7.75564623 1.78507853 -0.486109972 0.0740468502 -0.0108494116 0.00231130025 0.000578327861 -0.00311738439 -8.79772197E-05 0.000747845275 0.0013839727 -0.00230833259 0.000460258423 0.000209460399 -0.00121899426 -0.000890826166 0.00119568803 -0.000376325392 -4.3257467E-05 -0.000155436574 0.000587957213 -0.000191128987 -0.000249928213 0.00020881508 -0.000156245223 9.24110209E-05
6.32800007 -7.69579029 1.76780355 -0.480509102 0.0731061846 -0.0106971981 0.00227899849 0.000583461253 -0.00309328036 -8.21427166E-05 0.000758396171 0.00137188716 -0.00232429663 0.000454987487 0.000240211768 -0.00121697516 -0.000895198144 0.00117790815 -0.000366094668 -3.23633285E-05 -0.000148081366 0.000583250483 -0.000193174303 -0.000248194148 0.000211798542 -0.000154413137 9.02162283E-05
6.34000015 -7.63649511 1.75071955 -0.474975824 0.0721769184 -0.0105494428 0.0022482553 0.000586969545 -0.00306775584 -7.59020404E-05 0.000766883255 0.00135843363 -0.00233865972 0.000451456523 0.000268556178 -0.00121300493 -0.000898696482 0.00116087124 -0.000356994569 -2.10888684E-05 -0.000140340329 0.000577192754 -0.000194948167 -0.000246595591 0.000214396045 -0.00015296787 8.73953104E-05
6.35200024 -7.57775545 1.73382366 -0.469511926 0.0712591559 -0.0104044164 0.00221921527 0.000589444069 -0.00304151676 -6.99975208E-05 0.000773515319 0.00134437508 -0.00235144515 0.000448905019 0.000296150451 -0.00120824226 -0.000902773172 0.00114288414 -0.00034963715 -9.61747264E-06 -0.000132562433 0.000572317687 -0.000196951718 -0.000245590665 0.00021610425 -0.000151315573 8.52033554E-05
6.36399984 -7.51957035 1.71711528 -0.464114904 0.0703530908 -0.0102646509 0.00219164323 0.000590482377 -0.00301481155 -6.2766092E-05 0.000778467336 0.00132699101 -0.0023627656 0.000445740996 0.000323155837 -0.00120372965 -0.000906682399 0.00112671521 -0.000340978091 1.74063314E-06 -0.000125028411 0.00056733354 -0.000199388465 -0.000243973976 0.000217589899 -0.000149025058 8.3646577E-05
6.37599993 -7.46193027 1.70059228 -0.45878458 0.0694579855 -0.0101285698 0.00216544536 0.000591164804 -0.00298701995 -5.5398923E-05 0.000782484771 0.00130932545 -0.00237327465 0.000443482539 0.00034813094 -0.00119877409 -0.000910778064 0.00111000717 -0.000332301424 1.33276908E-05 -0.000119886048 0.000562207075 -0.000202111056 -0.000242163384 0.000219643596 -0.00014668853 8.1825594E-05
6.38800001 -7.40483284 1.68425262 -0.453520715 0.0685740486 -0.00999577623 0.00214008079 0.000591787859 -0.00295774662 -4.80477865E-05 0.000785765646 0.00129158131 -0.00238307286 0.00044286414 0.000372107199 -0.00119173399 -0.00091514067 0.00109263323 -0.000323876855 2.53358849E-05 -0.000117176933 0.000557085441 -0.000204783864 -0.000240140536 0.000222184943 -0.000144483594 7.97416506E-05
6.4000001 -7.34827089 1.66809404 -0.448321223 0.0677014887 -0.00986753497 0.00211572484 0.000591990305 -0.00292770518 -3.95924144E-05 0.000787514437 0.00127247546 -0.00239178841 0.000442532735 0.000395894051 -0.0011838167 -0.00091855973 0.0010754317 -0.000315841753 3.74913216E-05 -0.00011099875 0.000552907586 -0.000206321478 -0.000237375498 0.000223062932 -0.000143202022 7.76108354E-05
6.41200018 -7.29223967 1.65211546 -0.44318676 0.0668391287 -0.00974198058 0.00209376146 0.000590000534 -0.00289687351 -3.15115831E-05 0.000786679098 0.00125174294 -0.00239935843 0.000442426855 0.000418536278 -0.00117642363 -0.000925622415 0.00105849223 -0.000308561051 4.59548137E-05 -0.000102198952 0.000547823438 -0.000209796068 -0.000235479019 0.00022520023 -0.000140584903 7.58672468E-05
6.42400026 -7.23673916 1.63631535 -0.438116521 0.0659882948 -0.0096202353 0.00207182625 0.00058824633 -0.00286538457 -2.35246043E-05 0.00078526506 0.00123002427 -0.00240508583 0.000443929486 0.000440404809 -0.00116672297 -0.000930205337 0.00104270119 -0.000300546351 5.96455429E-05 -9.58719102E-05 0.0005421674 -0.000212013969 -0.000233725907 0.000226280317 -0.00013788759 7.37641458E-05
6.43599987 -7.18176603 1.62069309 -0.433110178 0.065148294 -0.00950240903 0.0020506205 0.000585521047 -0.00283292006 -1.49838806E-05 0.000783437688 0.00120704388 -0.00241012964 0.000445554295 0.000461346935 -0.00115717785 -0.000935002754 0.00102699595 -0.000292518729 7.18047158E-05 -8.97134232E-05 0.000537103508 -0.000214174492 -0.000231896411 0.000227436394 -0.000135426671 7.20855605E-05
6.44799995 -7.12730932 1.60524559 -0.42816624 0.0643184558 -0.00938826054 0.00203216029 0.000581692322 -0.0027997857 -5.51096582E-06 0.000779440918 0.00118348072 -0.00241466006 0.000447110564 0.000480908231 -0.00114822248 -0.00094013632 0.0010112793 -0.000285151385 8.26507166E-05 -8.33730301E-05 0.000532526115 -0.000216598331 -0.000229487458 0.000228690173 -0.000133147245 7.09068845E-05
6.46000004 -7.07336378 1.58997023 -0.423284233 0.0634993166 -0.00927758031 0.00201427611 0.000578221283 -0.00276623201 3.38226687E-06 0.000773769571 0.00115963619 -0.00241809199 0.00045057878 0.000499695539 -0.00113782845 -0.00094512105 0.000995647162 -0.000279064989 9.6898526E-05 -7.67111778E-05 0.000528011471 -0.000219617039 -0.000226479024 0.000229015946 -0.00012951158 6.8301335E-05
6.47200012 -7.01992846 1.57486606 -0.418464154 0.0626905262 -0.00916953292 0.00199674978 0.000573008496 -0.00273168739 1.33433159E-05 0.000768585596 0.00113389269 -0.00242084987 0.000454708614 0.000518451328 -0.00112705317 -0.000951433671 0.000978548895 -0.000271023368 0.000110263449 -7.10430759E-05 0.000522215152 -0.000221129652 -0.000223207404 0.000230620353 -0.000127713094 6.75397241E-05
6.48400021 -6.9669981 1.55993187 -0.413704842 0.0618920997 -0.00906457752 0.00198081252 0.000567071955 -0.00269654021 2.22753151E-05 0.000761592062 0.00110886281 -0.00242172554 0.000457830349 0.000535127299 -0.00111542561 -0.000957324868 0.000961681013 -0.000264532428 0.000122726226 -6.42713348E-05 0.000517447188 -0.000224216375 -0.000220414455 0.000230186226 -0.000124462415 6.6086468E-05
6.49599981 -6.91456938 1.54516685 -0.409005791 0.0611039773 -0.00896274205 0.0019654599 0.000561059278 -0.00266079674 3.15373982E-05 0.000753600441 0.00108215038 -0.00242214534 0.000462172873 0.000551277539 -0.00110317627 -0.000962827122 0.000945963839 -0.000258187298 0.000134976333 -5.8516991E-05 0.000512366416 -0.000227314333 -0.000217828914 0.00022997857 -0.000121139958 6.4012369E-05
6.5079999 -6.86263466 1.53056741 -0.404366225 0.0603256896 -0.00886420626 0.00195092091 0.000554711325 -0.00262406562 4.19467942E-05 0.000744853111 0.00105337636 -0.00242202589 0.000467392121 0.000567045878 -0.00109013612 -0.000968206907 0.000931009883 -0.000251919148 0.000147313156 -5.37266424E-05 0.000506947166 -0.000230021062 -0.000215146152 0.000230662437 -0.000117978248 6.19086059E-05
6.51999998 -6.81119013 1.51613212 -0.39978534 0.0595572554 -0.00876894221 0.00193775422 0.000547336182 -0.00258660549 5.277331E-05 0.000733945635 0.00102612143 -0.00241985009 0.000472668849 0.000581167638 -0.0010763976 -0.00097399205 0.000914510339 -0.000246167183 0.000160027295 -4.76539135E-05 0.000503573567 -0.000232432038 -0.000211391598 0.00023172982 -0.000115090981 6.04167581E-05
6.53200006 -6.76022959 1.50185895 -0.39526248 0.0587991811 -0.00867619459 0.00192466564 0.000539712026 -0.0025489016 6.35604883E-05 0.000722637051 0.000996288145 -0.00241707102 0.000478517119 0.000595169025 -0.00106287806 -0.000980547979 0.000899423496 -0.000240221765 0.000172610409 -4.21112018E-05 0.000497366244 -0.000235403728 -0.00020880402 0.000230297795 -0.000110663568 5.86520327E-05
6.54400015 -6.70975351 1.48774755 -0.390797496 0.0580506176 -0.00858526118 0.00191245752 0.00053158513 -0.00251059397 7.3670235E-05 0.000711199769 0.000967073778 -0.00241396297 0.000484005053 0.00060917146 -0.00104829669 -0.000987693784 0.000883494446 -0.000234265972 0.000184830249 -3.70770249E-05 0.000492227846 -0.000237700908 -0.000204974902 0.000229330428 -0.000108073102 5.73697471E-05
6.55600023 -6.65975285 1.47379577 -0.386389673 0.0573111214 -0.00849757623 0.0019019919 0.000522785529 -0.00247214059 8.45046961E-05 0.000698888442 0.000937668548 -0.00240890868 0.000490259845 0.000622226798 -0.00103293441 -0.00099500583 0.000868050265 -0.000228508026 0.000197208647 -3.2079206E-05 0.000486723147 -0.00024038642 -0.000201364848 0.000229333367 -0.000105099673 5.58675274E-05
6.56799984 -6.61022425 1.46000147 -0.382038146 0.0565817729 -0.00841285009 0.00189181406 0.000513072766 -0.00243333029 9.62133417E-05 0.000685251784 0.000907046255 -0.00240327371 0.000497844128 0.000632864481 -0.00101716677 -0.0010020968 0.000852968835 -0.000223277297 0.000210210201 -2.69519878E-05 0.000481094379 -0.000243956587 -0.000198237918 0.000229748446 -0.000101638645 5.40478832E-05
6.57999992 -6.56116199 1.44636178 -0.377742082 0.0558625832 -0.00832971558 0.00188169349 0.000502834213 -0.00239314372 0.000106839834 0.000671197486 0.000875218539 -0.00239766832 0.000505584525 0.000644132495 -0.00100003323 -0.00100702047 0.000837307423 -0.000218036585 0.000223569572 -2.09212303E-05 0.000476233661 -0.000247970223 -0.000195298344 0.000230241567 -9.86624509E-05 5.33871353E-05
6.59200001 -6.51256084 1.43287683 -0.373501092 0.0551519431 -0.00824909937 0.00187275605 0.000492746127 -0.00235368544 0.000118667624 0.000655726762 0.000842837326 -0.00239068572 0.000513676903 0.000654939737 -0.000984456274 -0.00101419736 0.000821477035 -0.000212111321 0.000235720407 -1.69028208E-05 0.000471116597 -0.000249354198 -0.000190807477 0.000228903533 -9.46657092E-05 5.08985358E-05
6.60400009 -6.46441936 1.41954505 -0.369314253 0.0544509254 -0.00817084126 0.00186429603 0.000482244446 -0.00231311377 0.000130050423 0.000639704929 0.000810981495 -0.00238306099 0.000520570902 0.000664218562 -0.000966250547 -0.00102158671 0.00080541597 -0.00020760372 0.000247744203 -1.23760074E-05 0.000465794961 -0.000252147001 -0.000186949939 0.000226620235 -9.11053066E-05 5.00074311E-05
6.61600018 -6.41673088 1.40636384 -0.365181625 0.0537590422 -0.00809507351 0.00185630389 0.000471145933 -0.00227179099 0.000141482655 0.000622901192 0.000778072979 -0.00237375707 0.000528525445 0.000672670838 -0.000948289642 -0.00102867652 0.000790075865 -0.000202971132 0.000259936496 -7.52056167E-06 0.000460618525 -0.000255416031 -0.000183194861 0.000225241805 -8.76005579E-05 4.93793777E-05
6.62800026 -6.36948967 1.39333081 -0.361101866 0.0530758351 -0.00802117586 0.00184888241 0.000459408155 -0.00223044306 0.000152994748 0.000605295994 0.000744048157 -0.00236383383 0.000537544372 0.000681015546 -0.000930502894 -0.00103570684 0.000775028428 -0.000197993184 0.000272218633 -2.79641085E-06 0.000455503352 -0.000258640561 -0.000179396578 0.00022457281 -8.40698776E-05 4.86246281E-05
6.63999987 -6.32269382 1.38044524 -0.357074112 0.0524017811 -0.00794894714 0.0018418252 0.000446921476 -0.00218921504 0.000164587065 0.000587331597 0.000710951921 -0.00235385983 0.000545668416 0.000689193606 -0.000910432427 -0.00104328245 0.000759981573 -0.00019347528 0.000283011235 2.90572643E-07 0.000448741019 -0.000261425972 -0.000175181776 0.000223150477 -8.03172588E-05 4.66424972E-05
6.65199995 -6.27633476 1.36770511 -0.353099257 0.0517364852 -0.00787939411 0.00183513958 0.000435410533 -0.00214710087 0.000177389025 0.000568976626 0.000677847478 -0.00234307884 0.000554219238 0.00069634011 -0.000891308009 -0.00105085806 0.000744112709 -0.000189312137 0.000296894956 4.59096009E-06 0.000444143952 -0.000264629663 -0.000171887106 0.000222259318 -7.77133828E-05 4.64263394E-05
6.66400003 -6.23040962 1.3551085 -0.349174887 0.051079955 -0.00781173352 0.00182932592 0.000422695914 -0.00210478669 0.000188757142 0.000549711229 0.000643515959 -0.00233145244 0.000562614528 0.000703201338 -0.000872011529 -0.00105884962 0.000728996762 -0.000185263212 0.000309439522 8.89148032E-06 0.000438984629 -0.000267833442 -0.000167351667 0.00022053509 -7.40654141E-05 4.48338105E-05
6.67600012 -6.18491554 1.34265387 -0.345300794 0.0504320934 -0.00774479751 0.00182353985 0.000409053901 -0.00206264155 0.000200304043 0.000530524121 0.00060900778 -0.00231878157 0.00057129591 0.00070893066 -0.000852221914 -0.00106644444 0.000713598973 -0.000181378942 0.000322197942 1.33789445E-05 0.000432929839 -0.000271336641 -0.000163249177 0.000219706693 -6.9794085E-05 4.38002498E-05
6.6880002 -6.13984585 1.33033955 -0.341476768 0.0497926995 -0.0076795253 0.00181779556 0.000395386509 -0.00202029967 0.000212171944 0.000511140621 0.000574449659 -0.00230502593 0.000580337364 0.000713707879 -0.000831599347 -0.00107370375 0.00069795287 -0.000177609603 0.000334890792 1.77024449E-05 0.000426707906 -0.000274701073 -0.000159630959 0.000219337744 -6.56621778E-05 4.32802444E-05
6.70000029 -6.09519434 1.31816351 -0.337701291 0.0491616093 -0.00761726033 0.00181279483 0.000382412109 -0.00197724742 0.000224075644 0.000490150996 0.000539556437 -0.00229067006 0.000588532304 0.000718362804 -0.000810479163 -0.00108185445 0.000683146878 -0.000173575099 0.000346519519 2.00496379E-05 0.000423539197 -0.000276964245 -0.000154729772 0.000216759639 -6.37060439E-05 4.17027186E-05
6.71199989 -6.05096149 1.30612516 -0.333974838 0.0485387892 -0.00755592063 0.00180804287 0.000368549488 -0.00193416199 0.000236580352 0.000468929589 0.000504846568 -0.00227611465 0.00059818587 0.000723818666 -0.000788643199 -0.00108978397 0.000667738379 -0.000170788597 0.000358558143 2.33143128E-05 0.000417156261 -0.000279409753 -0.000151078391 0.000213902822 -5.91266289E-05 4.11581641E-05
6.72399998 -6.00713968 1.29422164 -0.330296576 0.0479248017 -0.00749529665 0.00180324703 0.00035421853 -0.00189147622 0.000248843979 0.000447824335 0.000470000581 -0.00226055551 0.00060732197 0.00072689238 -0.000766678771 -0.00109820697 0.0006520233 -0.00016690699 0.000370316207 2.73079822E-05 0.00041100508 -0.000279004307 -0.000146507518 0.000212423562 -5.56389896E-05 3.90441637E-05
6.73600006 -5.96372223 1.2824508 -0.326665521 0.0473183729 -0.00743616372 0.00179878355 0.000339963561 -0.00184861629 0.000261185633 0.000426292478 0.000435100839 -0.00224410719 0.000616449688 0.000729816617 -0.000744616846 -0.0011063139 0.000636534067 -0.000163439996 0.000382200436 3.13539822E-05 0.000404949358 -0.000280693755 -0.00014192544 0.000210803482 -5.21116381E-05 3.79241428E-05
6.74800014 -5.92070484 1.27081144 -0.323081046 0.046719607 -0.00737842964 0.00179478049 0.000325532805 -0.00180550944 0.000273598853 0.000404221733 0.000400126737 -0.00222734082 0.000625685847 0.000733119145 -0.000721864111 -0.0011140717 0.000621232553 -0.000160501702 0.000394153816 3.49675574E-05 0.000399035867 -0.000284332782 -0.000137617084 0.000208740646 -4.85616074E-05 3.76128919E-05
6.76000023 -5.87808561 1.25930238 -0.319542527 0.0461295396 -0.00732139032 0.0017902219 0.000310524862 -0.00176237558 0.000285726914 0.000382388855 0.000364815205 -0.00220995932 0.000635199074 0.000735260546 -0.000698479067 -0.00112204254 0.00060557574 -0.000157700852 0.000404823571 3.61762941E-05 0.00039345026 -0.000287536532 -0.000133775175 0.000206779689 -4.55435365E-05 3.71430069E-05
6.77199984 -5.8358593 1.24792111 -0.316049129 0.0455469824 -0.00726553751 0.00178600242 0.000295639999 -0.00171943707 0.000297606777 0.000360458886 0.000330728042 -0.0021916288 0.000642570551 0.000736689602 -0.000675274117 -0.00113093911 0.000590252515 -0.000155590329 0.000416868541 4.0106861E-05 0.00038658554 -0.000290848402 -0.000128785614 0.000204818789 -4.18703821E-05 3.58243597E-05
6.78399992 -5.79401875 1.23666644 -0.312599331 0.0449720621 -0.00721077248 0.0017814259 0.000280361215 -0.00167549134 0.000310056028 0.000337546662 0.000295348756 -0.00217335764 0.000651714334 0.000738451839 -0.000651690527 -0.00113934011 0.000574241509 -0.000152191598 0.000426712097 4.32632914E-05 0.000380267506 -0.000294657977 -0.000124267157 0.000202395458 -3.78093573E-05 3.50201772E-05
6.796 -5.75256014 1.22553647 -0.309193939 0.0444045104 -0.00715741515 0.00177711353 0.000265006296 -0.00163215445 0.000322197855 0.00031487082 0.000260379165 -0.002154093 0.000660505902 0.000739855226 -0.000626767403 -0.00114788918 0.000558646454 -0.000149426152 0.000436622329 4.61908203E-05 0.000373524963 -0.000298453466 -0.000119482786 0.000199733535 -3.38178943E-05 3.40153019E-05
6.80800009 -5.71148062 1.21452951 -0.305833191 0.0438444354 -0.00710443174 0.00177309429 0.000249708362 -0.00158964854 0.000333951553 0.000292649696 0.000225867218 -0.00213405327 0.000668411143 0.000740704359 -0.000601440726 -0.00115692278 0.00054350344 -0.000147412153 0.000448200211 4.87678153E-05 0.000366382097 -0.000301453663 -0.000114419323 0.000197242494 -3.01601849E-05 3.28555761E-05
6.82000017 -5.67077494 1.2036438 -0.30251509 0.0432919264 -0.00705153449 0.00176877121 0.000234300969 -0.00154725532 0.000346209825 0.000269490731 0.000190717707 -0.00211417442 0.000675941352 0.000741295516 -0.000576465798 -0.00116638839 0.000527573749 -0.000144352671 0.000461336225 5.02690673E-05 0.000360000879 -0.00030355528 -0.000110641122 0.000194873661 -2.67419964E-05 3.29632312E-05
6.83200026 -5.6304369 1.19287741 -0.299237907 0.042746339 -0.00700010872 0.00176396884 0.000218794215 -0.00150405231 0.000359088561 0.000247298711 0.000156553069 -0.00209306902 0.000684158993 0.000740805175 -0.000551404723 -0.00117423944 0.000511261285 -0.000142803372 0.000471078383 5.31527512E-05 0.000352749368 -0.00030699448 -0.000104640341 0.000191895131 -2.33782393E-05 3.16540572E-05
6.84399986 -5.59046412 1.18222845 -0.29600209 0.0422080979 -0.00694843894 0.00175934774 0.000202897689 -0.00146117026 0.000371282513 0.000223779687 0.000122928264 -0.0020713578 0.000692008936 0.000740651798 -0.000525575597 -0.00118297793 0.000495254411 -0.000141056356 0.000481718191 5.53250138E-05 0.000345310546 -0.000310558011 -9.96163944E-05 0.000189276863 -2.02049159E-05 3.10443393E-05
6.85599995 -5.55084801 1.17169547 -0.292807937 0.0416770056 -0.00689749001 0.00175440509 0.000187401267 -0.00141857576 0.000382457831 0.000200520037 8.91068557E-05 -0.0020493113 0.000699085067 0.000740068383 -0.000499631162 -0.00119174132 0.000479404291 -0.000139324999 0.000491896353 5.74171718E-05 0.000338258396 -0.000314342964 -9.54455172E-05 0.000186856676 -1.67977487E-05 3.05123576E-05
6.86800003 -5.51158714 1.16127717 -0.289654046 0.0411527082 -0.00684749102 0.00174893439 0.000172167638 -0.00137633737 0.000393414957 0.000177825015 5.54487015E-05 -0.00202649226 0.000705839018 0.000739021518 -0.000473619031 -0.00120054407 0.000463685923 -0.000137631025 0.000501767441 5.9550468E-05 0.000331881631 -0.000318178703 -9.14272678E-05 0.000184450779 -1.30915114E-05 3.00021165E-05
6.88000011 -5.47267675 1.15097141 -0.28653878 0.0406352505 -0.00679610902 0.00174336974 0.000155947069 -0.00133440632 0.000405250263 0.000155300091 2.32560105E-05 -0.00200307183 0.000713172602 0.0007378757 -0.000446646445 -0.00121004134 0.000448280945 -0.000136024319 0.000511921942 6.20372593E-05 0.000324107707 -0.000321336091 -8.66688788E-05 0.000181917101 -9.76584852E-06 2.97334045E-05
6.8920002 -5.43411016 1.14077604 -0.283462197 0.0401246957 -0.00674646348 0.00173756271 0.000139547774 -0.00129254814 0.000417946983 0.000133044305 -9.60486068E-06 -0.0019799876 0.000719016825 0.000736288901 -0.000419485499 -0.00121885899 0.000430623739 -0.000134816175 0.000521751936 6.36569021E-05 0.00032992629 -0.000324827764 -8.11410573E-05 0.000179338458 -6.81088386E-06 2.92949735E-05
6.90400028 -5.39588404 1.13068962 -0.280424654 0.0396206565 -0.00669600256 0.00173146185 0.000124180762 -0.00125133956 0.000429165142 0.000110700879 -4.17052906E-05 -0.00195561955 0.000724588637 0.000734535686 -0.000393179304 -0.00122805708 0.000413879665 -0.000133773516 0.000531072728 6.59291763E-05 0.000326091074 -0.000328577124 -8.12563812E-05 0.000176226647 -4.27328268E-06 2.81359662E-05
6.91599989 -5.35799694 1.12071157 -0.277424604 0.039123103 -0.00664583081 0.00172481919 0.000108634864 -0.00121021364 0.000440247182 8.83589382E-05 -7.39688548E-05 -0.00193078397 0.000730155734 0.000733027351 -0.000365627115 -0.00123729557 0.000400354736 -0.000132375746 0.000540394743 6.71398666E-05 0.00031755009 -0.000332314434 -7.99941554E-05 0.000173075125 -1.41352734E-06 2.75093098E-05
6.92799997 -5.32043886 1.11083877 -0.274460375 0.0386318341 -0.00659581413 0.00171767594 9.28263762E-05 -0.00116914569 0.000451306551 6.61549057E-05 -0.000105287523 -0.00190589635 0.000735327485 0.000731478038 -0.000336851983 -0.00124649098 0.000387214444 -0.00013096747 0.000549659482 6.74218536E-05 0.000308664865 -0.000335878285 -7.49510073E-05 0.000169946463 1.77510663E-06 2.7451224E-05
6.94000006 -5.28320456 1.10106921 -0.271532476 0.0381467715 -0.00654531829 0.00171007926 7.7745317E-05 -0.00112891383 0.000460908428 4.46116865E-05 -0.000135296519 -0.00188045739 0.000739285664 0.000728923827 -0.000309020979 -0.00125531107 0.000364746898 -0.000130865956 0.000558234751 7.03185797E-05 0.000300857908 -0.000339116901 -6.92545436E-05 0.000167122111 4.28967178E-06 2.59336084E-05
6.95200014 -5.24629354 1.09140193 -0.268640816 0.0376682691 -0.00649476564 0.00170154241 6.25334433E-05 -0.00108881446 0.000473015883 2.34637864E-05 -0.000165305537 -0.0018545104 0.000743639714 0.000726695172 -0.000281189976 -0.00126495236 0.000347051449 -0.000130434273 0.000567217823 7.18422452E-05 0.000291882316 -0.000343028718 -6.33915915E-05 0.000164596597 7.65818822E-06 2.53214112E-05
6.96400023 -5.20969915 1.08183515 -0.265784413 0.0371957049 -0.0064430926 0.00169282942 4.72106731E-05 -0.00104945281 0.000483616546 2.30798219E-06 -0.000194870212 -0.00182808959 0.000747434911 0.000723424018 -0.000252913422 -0.00127393415 0.000330455281 -0.000129577456 0.000575676037 7.34266287E-05 0.000273537211 -0.00034688579 -5.34749815E-05 0.000161165866 1.03093753E-05 2.56862259E-05
6.97599983 -5.173419 1.07236743 -0.262961745 0.0367289819 -0.00639119698 0.00168358919 3.21779735E-05 -0.00101069571 0.000494208885 -1.80288916E-05 -0.000223625902 -0.00180170557 0.000750088075 0.000720622425 -0.00022371352 -0.00128328637 0.000313296332 -0.000128686414 0.000576875289 7.41832118E-05 0.000259558408 -0.000350861956 -4.55056252E-05 0.000157673028 1.29485152E-05 2.54016486E-05
6.98799992 -5.13744497 1.06299651 -0.260172397 0.0362683013 -0.00633923849 0.00167361461 1.72685468E-05 -0.000972179929 0.000504850061 -3.78841141E-05 -0.000251596444 -0.00177538162 0.000752104912 0.000718352851 -0.000194419423 -0.00129296549 0.000295778329 -0.000127843974 0.000573135912 7.46481019E-05 0.000250688085 -0.000354880875 -4.06069703E-05 0.000154408335 1.56035985E-05 2.47176849E-05
7 -5.10177279 1.05372047 -0.257416546 0.0358134247 -0.00628620572 0.00166329939 2.35822404E-06 -0.000934096985 0.000514925225 -5.78075742E-05 -0.000278672756 -0.00174838828 0.000753841712 0.000715445727 -0.000165965146 -0.00130208209 0.000279000029 -0.000127467792 0.00058046839 7.51130283E-05 0.000242011622 -0.000357698649 -3.60421836E-05 0.000151276588 1.79801136E-05 2.40337104E-05
7.01200008 -5.0663991 1.0445379 -0.254692912 0.03536392 -0.00623299181 0.00165178475 -1.18089138E-05 -0.00089674996 0.000524587114 -7.66083904E-05 -0.000305120979 -0.00172037166 0.000755377579 0.000712725276 -0.000136885108 -0.0013109186 0.00026133316 -0.00012727287 0.000587192888 7.66886951E-05 0.000233128711 -0.000362212479 -3.09064999E-05 0.000149243002 2.01678049E-05 2.39820329E-05
7.02400017 -5.03132343 1.03544843 -0.252001196 0.0349207968 -0.00617910037 0.0016400665 -2.64362825E-05 -0.000860223663 0.000533920247 -9.53425624E-05 -0.000331372226 -0.00169270206 0.000756019086 0.000709021348 -0.000106872008 -0.00132014835 0.000243102957 -0.000126992192 0.000594721525 7.75099907E-05 0.00022314777 -0.000365598913 -2.54360857E-05 0.000145923419 2.25434269E-05 2.3511071E-05
7.03600025 -4.99654055 1.02645123 -0.249341667 0.0344829224 -0.00612346502 0.0016268912 -4.08693923E-05 -0.000823740207 0.000543160539 -0.000113820119 -0.000356686185 -0.00166447391 0.000755659305 0.000705807703 -7.69361359E-05 -0.00132984261 0.000226182106 -0.000127291583 0.000601446489 7.83341602E-05 0.000213635387 -0.000369325979 -2.0401123E-05 0.000142013087 2.45374558E-05 2.314829E-05
7.04799986 -4.96204948 1.01754534 -0.246713653 0.0340501368 -0.00606738124 0.00161321519 -5.4537828E-05 -0.000787402212 0.000552399375 -0.000131331573 -0.000380834885 -0.00163599558 0.000755201036 0.000703265192 -4.71141757E-05 -0.00133960391 0.000210573635 -0.000128110158 0.000607433554 7.92509818E-05 0.000204720709 -0.000373343122 -1.58038019E-05 0.000138085627 2.60492234E-05 2.29455018E-05
7.05999994 -4.92784691 1.00872922 -0.244116157 0.0336233452 -0.00601161039 0.00159953046 -6.76277778E-05 -0.000752835942 0.000561779598 -0.000148281746 -0.000404660706 -0.00160751631 0.000754792592 0.000700157136 -1.68001516E-05 -0.00134919956 0.000192718988 -0.000127720414 0.000614027667 7.99074769E-05 0.000194892287 -0.000377241522 -1.0477379E-05 0.000134730712 2.82935798E-05 2.27987766E-05
7.07200003 -4.89393282 1.00000334 -0.241549805 0.0332017243 -0.00595495338 0.00158458645 -8.1956925E-05 -0.000718308205 0.000570220524 -0.000164521829 -0.000427671795 -0.00157857791 0.000751877204 0.00069606991 1.26522573E-05 -0.00135863747 0.000174375979 -0.000127555089 0.000620812702 7.94988737E-05 0.000184522927 -0.000380878482 -5.76480625E-06 0.000132286441 3.1132091E-05 2.21705341E-05
7.08400011 -4.86030531 0.991366386 -0.239014521 0.0327853113 -0.00589692499 0.00156908715 -9.50708782E-05 -0.000683721504 0.000578862673 -0.000181007985 -0.000448820443 -0.00154908223 0.000749826315 0.000692905392 4.23044694E-05 -0.00136788411 0.000155565125 -0.000128534564 0.000626393477 7.97493049E-05 0.000175492998 -0.00038464219 -1.31362742E-06 0.000128794112 3.31037227E-05 2.20616184E-05
7.09600019 -4.82696104 0.982817531 -0.236509427 0.0323745459 -0.00583876157 0.00155332359 -0.000108099179 -0.000649917463 0.000587039976 -0.00019717151 -0.000469836494 -0.00151951832 0.000746727281 0.000689432782 7.29863459E-05 -0.00137667556 0.000137037918 -0.00012947667 0.000631554518 7.99872141E-05 0.000165662903 -0.000388422632 3.58823422E-06 0.000125551378 3.45412445E-05 2.16711051E-05
7.10800028 -4.79389715 0.974356353 -0.234034061 0.0319691002 -0.005780356 0.00153697678 -0.000121167424 -0.000617354235 0.000594696379 -0.000212079394 -0.00049083773 -0.00148992229 0.000742984586 0.000685616687 0.000104416045 -0.00138542138 0.000118807329 -0.000130108368 0.00063981954 8.00413691E-05 0.00015502423 -0.000392193295 9.00474879E-06 0.000122593934 3.33279713E-05 2.10232065E-05
7.11999989 -4.76111412 0.965982318 -0.23158884 0.0315685757 -0.00572089944 0.00151981425 -0.000134038404 -0.000584636931 0.000603610242 -0.000226484219 -0.000511616876 -0.00146013754 0.000739358831 0.000681750476 0.000134910311 -0.00139539316 0.000100221594 -0.000130821136 0.000659406185 7.99074769E-05 0.000144336373 -0.00039582327 1.44168735E-05 0.000119498 1.83508455E-05 2.08988786E-05
7.13199997 -4.72860813 0.957693756 -0.229173318 0.031173557 -0.00566136371 0.00150214916 -0.000146468898 -0.000552748446 0.000611426833 -0.000240706286 -0.000531364349 -0.00142986828 0.000735395995 0.000677706324 0.000164849043 -0.00140464481 8.09079793E-05 -0.000131784196 0.000664920255 8.01864226E-05 0.000134136659 -0.000399337092 1.91106847E-05 0.000115818984 1.92293483E-05 2.09838399E-05
7.14400005 -4.6963768 0.949490488 -0.226786986 0.030783549 -0.00560129201 0.00148405216 -0.000158427516 -0.000521385868 0.000618032762 -0.000254621817 -0.000549715129 -0.00139997748 0.000730586587 0.000673880684 0.00019536246 -0.00141381472 6.16528632E-05 -0.000132188899 0.000668779307 8.00167327E-05 0.00012387037 -0.000403026439 2.38045395E-05 0.00011264471 2.03645413E-05 2.07156518E-05
7.15600014 -4.66441822 0.941372097 -0.22442928 0.0303987749 -0.00554034347 0.00146532455 -0.000170387255 -0.000490512524 0.000625462213 -0.000268085336 -0.000567378884 -0.00136992929 0.000724653713 0.000670081412 0.000226250093 -0.00142285542 4.28258427E-05 -0.000133003836 0.000672848138 7.98493638E-05 0.000113191978 -0.000406958396 2.88472274E-05 0.0001094197 2.90217904E-05 2.07978028E-05
7.16800022 -4.63273001 0.933337152 -0.222100452 0.0300192162 -0.00547920726 0.00144590752 -0.000182298827 -0.000460056384 0.00063343189 -0.00028109827 -0.000584788388 -0.00133903988 0.000718538358 0.000666161941 0.000257141422 -0.00143186317 2.43045251E-05 -0.00013412541 0.000676809519 7.97331304E-05 0.000102272374 -0.000410937035 3.42595049E-05 0.000105872932 4.3324435E-05 2.12230916E-05
7.17999983 -4.60131168 0.925385237 -0.219800532 0.0296444669 -0.00541839097 0.00142622669 -0.00019360258 -0.00043009792 0.000639944745 -0.000293533783 -0.000601753069 -0.00130742602 0.000712806825 0.000661835074 0.000287808653 -0.00144100934 5.60005037E-06 -0.000135250157 0.000678487821 7.96169043E-05 9.13366675E-05 -0.000414485112 3.83891165E-05 0.000101989135 4.35356051E-05 1.99489295E-05
7.19199991 -4.57016039 0.917515934 -0.217528343 0.0292746574 -0.00535661867 0.00140661234 -0.000205510398 -0.000401552417 0.000646873959 -0.000305082474 -0.000617220358 -0.00127702416 0.000705371553 0.000657244993 0.000318637496 -0.00145015551 -1.33764788E-05 -0.000136084389 0.000683144317 7.89295082E-05 8.04006995E-05 -0.000418757234 4.38328716E-05 9.89310283E-05 4.44776706E-05 2.04231947E-05
7.204 -4.53927279 0.909728169 -0.215283796 0.0289096106 -0.00529374043 0.0013861038 -0.000217013396 -0.000372628536 0.000653385825 -0.000316796213 -0.000632129493 -0.00124633708 0.000698157004 0.000652710965 0.000348428526 -0.00145817909 -3.2641663E-05 -0.000137884432 0.000687072112 7.82969801E-05 6.97060823E-05 -0.000422566081 4.83943404E-05 9.64198916E-05 4.54829387E-05 1.97896279E-05
7.21600008 -4.50864792 0.902020931 -0.213066801 0.0285493191 -0.00523096509 0.00136520236 -0.000228071382 -0.000343993248 0.000659642625 -0.000328237831 -0.000646433502 -0.00121563184 0.000690668763 0.000648395158 0.000378645869 -0.00146668509 -5.16417822E-05 -0.000139291325 0.000690046407 7.78388276E-05 5.91337666E-05 -0.000425963983 5.31394508E-05 9.31618124E-05 4.67133432E-05 1.94504501E-05
7.22800016 -4.47828436 0.894393802 -0.210877106 0.0281940568 -0.00516831363 0.00134425191 -0.000239012879 -0.000316655409 0.000665753148 -0.000338569313 -0.00066031958 -0.00118482648 0.000682623009 0.000644160202 0.000409517874 -0.00147581648 -7.05021157E-05 -0.000140249176 0.000692655158 7.74104701E-05 4.83557087E-05 -0.000429383363 5.80130181E-05 8.92146491E-05 4.78502552E-05 1.96816418E-05
7.24000025 -4.44817829 0.886846185 -0.208714545 0.0278437771 -0.0051056114 0.00132239971 -0.000249896111 -0.000289961201 0.000671504531 -0.000348329428 -0.000673933246 -0.00115310645 0.000674258568 0.000639103178 0.000439180905 -0.00148431619 -8.9987785E-05 -0.000141264216 0.000696484116 7.65658624E-05 3.71909991E-05 -0.000433467474 6.21939107E-05 8.57932973E-05 4.66387792E-05 2.01389103E-05
7.25199986 -4.41833019 0.879377425 -0.206579179 0.0274980925 -0.00504134828 0.00130046916 -0.00025946775 -0.000263439171 0.000676509168 -0.00035875116 -0.000686427986 -0.00112181948 0.00066468498 0.00063472992 0.000470258092 -0.00149281544 -0.000109323715 -0.000143435362 0.000698107062 7.60002513E-05 2.64955215E-05 -0.000437117793 6.70342561E-05 8.20620335E-05 4.72556312E-05 1.98350008E-05
7.26399994 -4.38873482 0.871986091 -0.204469725 0.0271568839 -0.00497773243 0.00127856224 -0.000270022749 -0.000237318847 0.000681936333 -0.000368855544 -0.000698718708 -0.00109062425 0.000656109187 0.000629914459 0.000500047696 -0.00149985519 -0.000128405751 -0.000145192185 0.00070043985 7.52599444E-05 1.52270277E-05 -0.000440825243 7.1749273E-05 7.92407736E-05 4.92386971E-05 1.95515786E-05
7.27600002 -4.35939121 0.864671886 -0.202386335 0.0268201604 -0.00491423858 0.00125620712 -0.000280050765 -0.000211849067 0.00068726216 -0.00037733058 -0.000709927641 -0.00105946558 0.000646776462 0.000624885259 0.000529935758 -0.00150781241 -0.000147325452 -0.000146592152 0.000702865829 7.42966222E-05 3.94377048E-06 -0.000444109814 7.65327786E-05 7.58093229E-05 5.00846545E-05 1.97387144E-05
7.28800011 -4.3302989 0.857434034 -0.200329021 0.0264880788 -0.00485071074 0.00123341393 -0.000289643707 -0.000187097874 0.000692110567 -0.000385325518 -0.000720592914 -0.00102840806 0.00063665543 0.00061993883 0.000560000481 -0.0015168183 -0.000166077225 -0.000147919258 0.000704994716 7.33203779E-05 -7.19848458E-06 -0.000447040307 8.12844592E-05 7.16849172E-05 4.99752059E-05 2.01638104E-05
7.30000019 -4.30145454 0.850271523 -0.198297203 0.0261607263 -0.00478651607 0.00121071516 -0.000299190142 -0.000162737764 0.000696697214 -0.000393392402 -0.000731227919 -0.000997658004 0.000627445581 0.000615667552 0.000589532603 -0.00152424444 -0.000184415447 -0.000149278785 0.000704512931 7.26431608E-05 -1.81756914E-05 -0.000450767577 8.49086791E-05 6.80219382E-05 5.06546348E-05 1.96639448E-05
7.31200027 -4.27285528 0.843184054 -0.196290866 0.0258379672 -0.00472174212 0.00118674571 -0.000308298622 -0.000138380696 0.000701384386 -0.000401217258 -0.000741299184 -0.000966443797 0.000616388337 0.000611610129 0.000618430669 -0.00153222156 -0.000203728836 -0.000150908643 0.00070807006 7.21146862E-05 -2.99872263E-05 -0.000454561203 8.98521394E-05 6.56489719E-05 5.03466072E-05 1.92055777E-05
7.32399988 -4.24450016 0.836170971 -0.194309562 0.0255197901 -0.00465725083 0.00116280525 -0.000317182887 -0.000115389441 0.000705656654 -0.000408402964 -0.00075011485 -0.000934946293 0.000605936104 0.000605355017 0.000647763605 -0.00153911137 -0.000222799776 -0.000153120607 0.000709005632 7.10176319E-05 -4.07047301E-05 -0.000457661663 9.38435842E-05 6.25355242E-05 5.0932078E-05 1.88579579E-05
7.33599997 -4.21638584 0.829230905 -0.192352891 0.025205737 -0.00459246477 0.00113898364 -0.000326102105 -9.28085574E-05 0.000709290733 -0.000415202638 -0.000758331676 -0.000903522712 0.000595495978 0.000600042404 0.000676681229 -0.00154681015 -0.000240492795 -0.00015514344 0.00071001274 6.96288334E-05 -5.149153E-05 -0.000460828247 9.7529628E-05 5.9390044E-05 5.15276952E-05 1.83254579E-05
7.34800005 -4.1885128 0.822363675 -0.190420911 0.0248956718 -0.00452749571 0.00111533469 -0.000335051009 -7.0301845E-05 0.000712848851 -0.000421847479 -0.000766309502 -0.000872526492 0.000584377674 0.000595986145 0.000705211773 -0.00155514525 -0.000257404463 -0.000156980779 0.000711102795 6.82066675E-05 -6.272053E-05 -0.000464257173 0.000101373247 5.62414389E-05 5.17219596E-05 1.79279723E-05
7.36000013 -4.1608777 0.815568209 -0.1885131 0.024590008 -0.00446257368 0.00109183078 -0.000343920343 -4.91348474E-05 0.000717189745 -0.000428202737 -0.000773746171 -0.000842078007 0.000572220422 0.000590783369 0.000734285451 -0.00156215206 -0.000276234001 -0.000158886542 0.000710181426 6.66864216E-05 -7.43065029E-05 -0.000467587262 0.000106701627 5.26141375E-05 5.12935221E-05 1.83340162E-05
7.37200022 -4.13347673 0.808843672 -0.186628714 0.0242889896 -0.00439732661 0.0010669718 -0.000351835508 -2.73309543E-05 0.000719831907 -0.000434135756 -0.000780256931 -0.00081082707 0.000559794251 0.00058507669 0.000763078686 -0.00156912382 -0.000294511032 -0.000160588912 0.000712295121 6.53868119E-05 -8.39599234E-05 -0.000470988482 0.000110511624 4.97937908E-05 5.1991974E-05 1.86361394E-05
7.38399982 -4.10630989 0.802189827 -0.184768811 0.0239920337 -0.00433263788 0.00104223401 -0.000360027479 -6.36347022E-06 0.00072316156 -0.0004390619 -0.000786010292 -0.000779920316 0.000548241311 0.000579656335 0.000790642749 -0.00157572783 -0.000313076249 -0.000162470722 0.000713425339 6.43079184E-05 -9.5659183E-05 -0.000473620079 0.000114424656 4.61069831E-05 5.22652917E-05 1.92318003E-05
7.39599991 -4.07937336 0.79560554 -0.182932273 0.0236990508 -0.00426780665 0.00101748505 -0.000367920788 1.35334931E-05 0.000726028404 -0.000443788216 -0.000791807252 -0.000749355066 0.000535916246 0.000574280974 0.000818267232 -0.00158231275 -0.000331267802 -0.000164756813 0.000713839137 6.3101259E-05 -0.000107346059 -0.000476623449 0.000118571872 4.27916857E-05 5.19950627E-05 1.91886356E-05
7.40799999 -4.05266666 0.789090037 -0.181118235 0.0234102663 -0.00420279242 0.000992758665 -0.000375362142 3.29467657E-05 0.00072863471 -0.000448434119 -0.000797536399 -0.000719013042 0.000522873772 0.000568613468 0.000845972972 -0.00158875273 -0.000349185924 -0.000167133359 0.000714045367 6.17729384E-05 -0.000118387419 -0.000480091519 0.00012290779 3.97857948E-05 5.13919586E-05 1.84179862E-05
7.42000008 -4.02618694 0.782642484 -0.179327071 0.0231254641 -0.00413836725 0.000968366279 -0.000382678903 5.20615977E-05 0.000731241074 -0.0004526384 -0.000801917573 -0.000688815373 0.000510412094 0.000562546717 0.000872504839 -0.00159477629 -0.000367082655 -0.000168404658 0.000714126974 6.08749688E-05 -0.000129062682 -0.000482484698 0.000126818195 3.67686152E-05 5.05633652E-05 1.8524006E-05
7.43200016 -3.99993181 0.776262701 -0.177558571 0.0228443928 -0.00407335022 0.000943765393 -0.000389767985 7.10546446E-05 0.000733478693 -0.000456346112 -0.000805788499 -0.000658810372 0.000497903384 0.000556471699 0.000898766448 -0.00160085619 -0.000385528285 -0.000170776577 0.000713526446 5.94678822E-05 -0.000140011995 -0.000485556026 0.000130269735 3.36169687E-05 5.14947424E-05 1.88939503E-05
7.44400024 -3.9738996 0.769949317 -0.175812304 0.0225676373 -0.0040087658 0.000918996113 -0.000396906456 8.88263748E-05 0.000735572074 -0.000459962204 -0.000809457153 -0.000628485344 0.000484754593 0.000550315715 0.000925432134 -0.00160663296 -0.000402875128 -0.000172580752 0.000712945533 5.83691472E-05 -0.000150369582 -0.000488690799 0.000133993235 3.0465324E-05 5.07695804E-05 1.89546699E-05
7.45599985 -3.9480896 0.763702035 -0.174087986 0.022294879 -0.00394445052 0.000893965305 -0.000403953105 0.000106461892 0.000737196475 -0.00046338822 -0.000811892038 -0.000598491635 0.000471607869 0.00054418511 0.000951377908 -0.00161239272 -0.000420431199 -0.00017461367 0.000712884299 5.6942954E-05 -0.000161226737 -0.000491230749 0.000137748168 2.7263417E-05 5.02456569E-05 1.86771413E-05
7.46799994 -3.92249727 0.757519901 -0.172385469 0.0220258124 -0.00388016202 0.000868891249 -0.00041026331 0.000124020982 0.000738530245 -0.000465905789 -0.000813875813 -0.00056922331 0.00045860032 0.000538096938 0.000976360985 -0.00161802897 -0.000438174407 -0.000176894988 0.000713068468 5.51822523E-05 -0.000172424523 -0.000493042171 0.000141524681 2.39778601E-05 5.00022397E-05 1.83178381E-05
7.48000002 -3.89712143 0.751401901 -0.170704514 0.0217606425 -0.00381563557 0.000844127149 -0.000416112423 0.00014051146 0.00074006978 -0.000467946724 -0.000815941836 -0.000540158188 0.000444727135 0.000531693222 0.00100283325 -0.00162252132 -0.000455226749 -0.000178313931 0.000711783767 5.40465117E-05 -0.000182749704 -0.000496100634 0.000145509839 2.08355486E-05 4.89205122E-05 1.82390213E-05
7.4920001 -3.87195945 0.745347559 -0.169044524 0.021499129 -0.00375162042 0.000819468929 -0.000422183861 0.000156353039 0.000741274445 -0.000470223051 -0.000817748893 -0.000510667742 0.000431536027 0.000524960808 0.00102654006 -0.00162744988 -0.000472406682 -0.000181397729 0.000711109664 5.22894588E-05 -0.000193074884 -0.00049839518 0.000149201282 1.74033812E-05 4.91303872E-05 1.88184877E-05
7.50400019 -3.84701133 0.73935622 -0.167405471 0.0212416183 -0.00368798757 0.000794349937 -0.000427848805 0.00017150637 0.000741978816 -0.000471425708 -0.000818623113 -0.000481619587 0.000417634292 0.000518684101 0.00105076248 -0.0016322775 -0.000489356811 -0.00018290084 0.000710058492 5.06471406E-05 -0.000203361356 -0.0005009796 0.000152308246 1.40370175E-05 4.85441597E-05 1.87225542E-05
7.51600027 -3.82227325 0.733427346 -0.165786579 0.0209874194 -0.00362460455 0.000769607024 -0.000433470821 0.000186642763 0.000742497912 -0.000472453161 -0.000818911009 -0.000453284243 0.000403667946 0.000512428873 0.00107505545 -0.00163725286 -0.000506176963 -0.000184649456 0.000709040847 4.89951271E-05 -0.00021361791 -0.000502954295 0.000155418922 1.11090358E-05 4.81843199E-05 1.85051413E-05
7.52799988 -3.7977438 0.727559924 -0.164187878 0.020736672 -0.00356146973 0.00074518047 -0.00043912878 0.00020160737 0.000743070093 -0.000473503605 -0.000818960601 -0.000425078091 0.000389783236 0.000505924341 0.00109866587 -0.00164200598 -0.000522706658 -0.000186757825 0.000708037289 4.74018962E-05 -0.000223825089 -0.000504494412 0.000158537645 8.52430003E-06 4.79410955E-05 1.83425145E-05
7.53999996 -3.77341986 0.721752703 -0.162609607 0.0204898715 -0.00349848671 0.00072068267 -0.000444639329 0.000215243708 0.000744421966 -0.000474502973 -0.000818491681 -0.000396867748 0.000376116252 0.000499077083 0.00112094346 -0.00164506957 -0.00053845346 -0.000188891427 0.000706614926 4.64189798E-05 -0.000233458355 -0.000506993383 0.000161100179 5.42774796E-06 4.65018675E-05 1.87614933E-05
7.55200005 -3.74929953 0.716005564 -0.161051214 0.0202461984 -0.00343551533 0.000696523872 -0.000449539744 0.000228974313 0.000743505603 -0.000474556058 -0.000817401102 -0.000369026471 0.000362274179 0.000492670399 0.00114362978 -0.00164882862 -0.000554648752 -0.000190784398 0.000705667713 4.43804784E-05 -0.000243570539 -0.000509492354 0.000164237834 2.64196683E-06 4.60555166E-05 1.82123076E-05
7.56400013 -3.72538257 0.710317731 -0.159512043 0.0200064555 -0.00337315025 0.000672119961 -0.000454261404 0.000242272188 0.000743352866 -0.000474503031 -0.000816130021 -0.000341828214 0.000347913359 0.000486256264 0.00116595067 -0.00165211619 -0.000570277916 -0.000192579959 0.000704098784 4.24232967E-05 -0.000253168808 -0.000511872116 0.000167507533 -2.83102167E-07 4.53790562E-05 1.87731221E-05
7.57600021 -3.70166492 0.704688489 -0.157992184 0.0197699796 -0.00331126968 0.000648006855 -0.000458517577 0.000254331389 0.000742672884 -0.00047422279 -0.000814121449 -0.000314781588 0.000333747186 0.000479393493 0.00118706026 -0.00165537256 -0.000585860107 -0.000194563399 0.000701956393 4.08256601E-05 -0.000262909773 -0.000513354375 0.000170553161 -3.19853098E-06 4.45665319E-05 1.88785889E-05
7.58799982 -3.67814565 0.699117184 -0.156491101 0.0195366945 -0.0032495202 0.000624082051 -0.000462370372 0.000266168063 0.000741557684 -0.000473333668 -0.00081150583 -0.000287867442 0.000319941959 0.000471758045 0.00120709254 -0.00165855582 -0.000601442007 -0.000196713561 0.00069981633 3.94682502E-05 -0.000272732897 -0.000514422602 0.000173375127 -6.03701938E-06 4.35622933E-05 1.85493009E-05
7.5999999 -3.6548214 0.693602145 -0.155008167 0.0193071291 -0.00318850041 0.000600185012 -0.000467118545 0.000278022111 0.000741188938 -0.000472227199 -0.000809459656 -0.000261496985 0.000306261907 0.000464703277 0.00122675044 -0.00166089088 -0.000616393983 -0.000197835034 0.00069937855 3.64668667E-05 -0.000281646848 -0.000515723601 0.000177193433 -8.7544322E-06 4.22121957E-05 1.92364678E-05
7.61199999 -3.6316905 0.688143492 -0.153544322 0.0190805234 -0.00312812813 0.000577056257 -0.000470349682 0.000288402895 0.00074008276 -0.000470799569 -0.000805943797 -0.000235487925 0.000291468372 0.000458231923 0.0012473336 -0.00166399579 -0.000630959054 -0.000200315888 0.000695452152 3.57558129E-05 -0.000291186414 -0.000518093526 0.000179091629 -1.16330593E-05 4.20429496E-05 1.91873769E-05
7.62400007 -3.60875249 0.68274039 -0.152098179 0.0188573357 -0.00306800241 0.000553849735 -0.00047446898 0.000299015315 0.000738806324 -0.000468836981 -0.000802672643 -0.000210373866 0.000277917803 0.000450927444 0.00126635376 -0.00166639104 -0.000645457301 -0.000201613264 0.00069344911 3.36431913E-05 -0.000299991545 -0.000519139052 0.000180826682 -1.39679096E-05 4.14069582E-05 1.93109481E-05
7.63600016 -3.5860033 0.677392185 -0.150669649 0.0186372455 -0.00300803012 0.000530945545 -0.000478214701 0.000309135939 0.000737118942 -0.000466879195 -0.000798662193 -0.000185284996 0.000264324248 0.000443282392 0.00128429546 -0.00166765798 -0.000659622892 -0.00020352281 0.000692702131 3.20938962E-05 -0.000308822899 -0.000520182308 0.000183166732 -1.67192338E-05 4.06242252E-05 1.9136849E-05
7.64800024 -3.5634408 0.672097862 -0.149259046 0.0184201021 -0.00294837612 0.0005083328 -0.000481015915 0.000318424427 0.000735181267 -0.000464904326 -0.000793954066 -0.000160096504 0.000250362849 0.000435661263 0.00130214798 -0.00166862924 -0.000673417933 -0.000206001176 0.000691577035 3.09470342E-05 -0.000317736325 -0.000521361944 0.000186231191 -1.98309172E-05 3.97049043E-05 1.87281657E-05
7.65999985 -3.54106522 0.666856825 -0.147865623 0.0182062816 -0.00288952072 0.000485631404 -0.000483473967 0.000327494316 0.000733479334 -0.000462092314 -0.000789444719 -0.000135564231 0.000236188134 0.000428129861 0.00131999981 -0.00166955218 -0.000687757507 -0.000208115089 0.000689316541 2.86940485E-05 -0.000326246023 -0.000522371382 0.000188257545 -2.19736248E-05 3.8378872E-05 1.92839652E-05
7.67199993 -3.51887274 0.661668181 -0.146488696 0.0179956742 -0.00283154566 0.000463710167 -0.000486086763 0.00033584371 0.000731168839 -0.000458846509 -0.000784072967 -0.000112277688 0.000222552932 0.000420604047 0.00133631332 -0.00167058478 -0.000701132521 -0.000209284975 0.000687056046 2.72056332E-05 -0.000334486336 -0.000523188093 0.000189823986 -2.43692593E-05 3.76775424E-05 1.90955361E-05
7.68400002 -3.49685979 0.656531274 -0.145128474 0.0177878793 -0.00277410657 0.000442172022 -0.000488752907 0.000344093511 0.000728502404 -0.000455861446 -0.000778603775 -8.90221636E-05 0.000209298058 0.000412962312 0.00135135173 -0.00167114288 -0.000713942456 -0.000210636543 0.000684590312 2.55455743E-05 -0.000342136453 -0.000523645489 0.000192331732 -2.72377292E-05 3.64637526E-05 1.93068772E-05
7.6960001 -3.47502589 0.651445389 -0.143785 0.0175829232 -0.00271675317 0.00042074002 -0.000491360726 0.000351856987 0.000725884573 -0.000452626875 -0.000772904023 -6.58925419E-05 0.000196039313 0.000405041501 0.00136645627 -0.00167120004 -0.000726727885 -0.000212280094 0.000682235463 2.38278135E-05 -0.000349934067 -0.000523947761 0.000194457243 -3.01395085E-05 3.51964227E-05 1.94051299E-05
7.70800018 -3.45336986 0.646409571 -0.14245744 0.017381005 -0.0026598007 0.000399519427 -0.000493630825 0.000358674733 0.000723303936 -0.000448756153 -0.000766522542 -4.32975066E-05 0.000182531177 0.000397059601 0.0013816487 -0.00167070515 -0.000739364419 -0.000214001207 0.000680025376 2.21503215E-05 -0.000357977289 -0.00052427483 0.000196123481 -3.28765091E-05 3.40571278E-05 1.93984833E-05
7.72000027 -3.43188834 0.641423225 -0.141145274 0.0171819236 -0.0026044955 0.000379006349 -0.000495303189 0.000365163782 0.000720173994 -0.000444653968 -0.000759752293 -2.13145886E-05 0.000168015613 0.000389312074 0.00139594031 -0.00166963879 -0.000750516076 -0.000215722321 0.000677531469 2.09938153E-05 -0.000366110675 -0.000525174662 0.000198148249 -3.51928975E-05 3.37240854E-05 1.97589234E-05
7.73199987 -3.41058111 0.636486471 -0.139848843 0.0169854071 -0.00254945597 0.000359150174 -0.000496349123 0.000370907976 0.000716489158 -0.000440409203 -0.000752641063 3.90017405E-08 0.000155614805 0.000381335645 0.00140836427 -0.00166874134 -0.000762971293 -0.000217065026 0.000675258751 1.92820044E-05 -0.000373182411 -0.000524825009 0.000198849681 -3.71526403E-05 3.16415862E-05 1.92264051E-05
7.74399996 -3.38944364 0.631596923 -0.138567924 0.0167920813 -0.00249520387 0.000339369464 -0.000497730507 0.00037648037 0.000712976151 -0.000435698137 -0.000745073892 2.0860969E-05 0.000142129124 0.000373133982 0.00142042863 -0.00166773703 -0.000774229411 -0.000218026311 0.000672625261 1.79375984E-05 -0.000379404228 -0.000525427982 0.000199965711 -3.91459398E-05 3.10717187E-05 1.87238966E-05
7.75600004 -3.36847377 0.626754642 -0.137301937 0.0166012943 -0.00244119088 0.000319873507 -0.000498778769 0.000381469232 0.00070904789 -0.000430754328 -0.000737536931 4.11461588E-05 0.000129418549 0.000364975363 0.00143221649 -0.00166631234 -0.000785323267 -0.000219312235 0.000669884437 1.65027359E-05 -0.000386128289 -0.000526125776 0.000201485818 -4.15630238E-05 3.01325526E-05 1.86565776E-05
7.76800013 -3.34767103 0.62195915 -0.136050478 0.0164129473 -0.00238764146 0.000301097753 -0.000499630929 0.000385878986 0.000704761827 -0.000425633887 -0.000729780877 6.07753464E-05 0.000117182666 0.000356877368 0.00144382834 -0.00166390522 -0.000796280568 -0.000220859016 0.000667259854 1.46609E-05 -0.000393219234 -0.000526147021 0.000203142699 -4.44651741E-05 2.86161903E-05 1.91037052E-05
7.78000021 -3.32703376 0.617209077 -0.134813517 0.016227467 -0.00233564246 0.000282744208 -0.000500514056 0.000390130095 0.00070045254 -0.000420048222 -0.000720536918 7.98950787E-05 0.000104891231 0.000348665693 0.00145612843 -0.00166103523 -0.000806327909 -0.000222045928 0.000665608793 1.24219805E-05 -0.000400094315 -0.000525014475 0.000204434618 -4.67048958E-05 2.69245356E-05 1.90939754E-05
7.79200029 -3.30655694 0.612504601 -0.133590713 0.0160441641 -0.00228397618 0.000265020208 -0.000500865921 0.000393732887 0.000695800351 -0.000414186361 -0.000711814151 9.87641106E-05 9.24870255E-05 0.000339843013 0.00146567344 -0.00165858387 -0.000816244166 -0.00022313997 0.000662371225 1.15103976E-05 -0.000406004488 -0.000524420058 0.000204874115 -4.86567515E-05 2.64265273E-05 1.93045507E-05
7.8039999 -3.28624177 0.607844353 -0.132381722 0.0158637408 -0.00223329407 0.000247910502 -0.000500787573 0.000396743795 0.000691176625 -0.00040811798 -0.000702798192 0.000116701463 8.00931157E-05 0.000331188348 0.00147398782 -0.00165575522 -0.000825494702 -0.000224308067 0.000659519166 1.03911007E-05 -0.00041133078 -0.000524241477 0.000205872479 -5.00046408E-05 2.49647928E-05 1.89039911E-05
7.81599998 -3.26608419 0.603227079 -0.131186262 0.0156859662 -0.00218356773 0.000231040496 -0.000500717899 0.000399157725 0.000686371641 -0.00040169261 -0.000693518959 0.000133911788 6.82400787E-05 0.000322689186 0.00148096262 -0.00165182387 -0.000834490231 -0.000225247291 0.000656941091 8.98152302E-06 -0.000416677736 -0.000523295661 0.000206560115 -5.20440008E-05 2.3960758E-05 1.8664965E-05
7.82800007 -3.24608254 0.59865284 -0.130004108 0.0155103831 -0.00213444675 0.000214617801 -0.00050060061 0.000401325116 0.000680894591 -0.000395108102 -0.000683888386 0.000150591863 5.71656092E-05 0.000314187317 0.00148697768 -0.00164748472 -0.000843246991 -0.000225953976 0.000654316391 7.34581954E-06 -0.000422106154 -0.000521549606 0.000206956509 -5.47700947E-05 2.3364466E-05 1.87385467E-05
7.84000015 -3.22623539 0.59412086 -0.128834814 0.0153371673 -0.00208622077 0.00019919606 -0.000500019582 0.000403329264 0.000675110379 -0.000388827 -0.000673640869 0.000166414437 4.5569901E-05 0.000305370078 0.00149260322 -0.00164353941 -0.000851383433 -0.000226739794 0.000650455477 5.59352338E-06 -0.000427663326 -0.000520288944 0.000207703561 -5.61159104E-05 2.23154202E-05 1.82390213E-05
7.85200024 -3.20653963 0.589630127 -0.127678126 0.0151664633 -0.00203936081 0.000184164935 -0.000499390997 0.000404415827 0.000670212845 -0.000381534861 -0.000662832404 0.000181706375 3.42058374E-05 0.000296775921 0.00149773282 -0.00163833878 -0.000859369931 -0.000227679469 0.000647958135 4.38204415E-06 -0.000431696855 -0.000519514433 0.000207626159 -5.83606779E-05 2.09875998E-05 1.90913797E-05
7.86399984 -3.18699431 0.585179806 -0.126534402 0.0149978772 -0.00199277862 0.000169677689 -0.000498354493 0.000404796738 0.000663925894 -0.000374371215 -0.000652592222 0.000196667068 2.34362287E-05 0.000287957228 0.00150167546 -0.00163335528 -0.000866334303 -0.000228556586 0.000645529886 2.92824279E-06 -0.00043586528 -0.000517670996 0.000207660836 -6.0214621E-05 1.97741119E-05 1.88501272E-05
7.87599993 -3.16759706 0.58076942 -0.125402614 0.0148314107 -0.00194716628 0.000155979782 -0.000497017812 0.000404963183 0.000657545985 -0.000366884895 -0.000641689403 0.000210962884 1.2893759E-05 0.000278620661 0.00150462321 -0.00162812648 -0.000873194193 -0.000228866818 0.000642916828 1.67315716E-06 -0.000440080825 -0.000515976979 0.000207792647 -6.1620769E-05 1.85459976E-05 1.85281406E-05
7.88800001 -3.14834499 0.576398134 -0.124282703 0.0146672092 -0.00190289749 0.000143121899 -0.000495665241 0.000404771796 0.000651141338 -0.000359147059 -0.000630174356 0.000224019052 2.69506336E-06 0.00026918872 0.00150669529 -0.00162159698 -0.000880102685 -0.000228854406 0.000640058308 6.17469823E-07 -0.000444266945 -0.000514505256 0.000207982099 -6.29517672E-05 1.7304741E-05 1.8282095E-05
7.9000001 -3.12923551 0.572064996 -0.123174667 0.0145051163 -0.00185912906 0.000130846878 -0.00049439026 0.000403899787 0.000644371496 -0.000351480354 -0.000618588354 0.000236434091 -6.94886148E-06 0.000260171102 0.00150770089 -0.00161432195 -0.000886173919 -0.000229021534 0.000638110563 -1.30757689E-06 -0.000447900966 -0.000512359664 0.00020778738 -6.53518364E-05 1.60634518E-05 1.81915238E-05
7.91200018 -3.11026716 0.567769408 -0.122077033 0.0143450079 -0.00181688368 0.00011898762 -0.000492260384 0.000402822101 0.000637540536 -0.000343511143 -0.000606743561 0.000248604803 -1.68263523E-05 0.000251082936 0.00150820089 -0.00160758768 -0.000891540083 -0.000229334459 0.000633509771 -2.0409293E-06 -0.000451104832 -0.000510628568 0.000206801778 -6.64968611E-05 1.5184919E-05 1.87726309E-05
7.92400026 -3.09143901 0.563510716 -0.120991088 0.0141871097 -0.00177537685 0.000108040374 -0.000489798898 0.000400845718 0.000630502531 -0.000334957032 -0.000595018384 0.000259888475 -2.56965486E-05 0.000241733622 0.00150729215 -0.0016000839 -0.00089651614 -0.000229647398 0.000631336065 -3.10821429E-06 -0.000454122317 -0.00050807494 0.000206211553 -6.79957302E-05 1.4001439E-05 1.83502416E-05
7.93599987 -3.07274961 0.559288383 -0.119916312 0.0140311494 -0.00173477107 9.80929399E-05 -0.000487483107 0.000398689212 0.000623040542 -0.000326414069 -0.000582746405 0.000270310411 -3.42978929E-05 0.00023202454 0.00150501495 -0.00159228884 -0.000901006744 -0.000229870406 0.000629235525 -3.85924886E-06 -0.000456808077 -0.000505518401 0.00020567514 -6.95364579E-05 1.27320482E-05 1.7937622E-05
7.94799995 -3.05419445 0.555101275 -0.118851595 0.013877009 -0.00169554865 8.87350106E-05 -0.000485137862 0.00039600936 0.000615390192 -0.000317807571 -0.000569726864 0.000279783126 -4.29810425E-05 0.000222304239 0.00150193402 -0.00158394699 -0.000904727436 -0.000229781333 0.000626662339 -4.3692844E-06 -0.000459076517 -0.000502961106 0.000205116201 -7.10465029E-05 1.14580116E-05 1.7650169E-05
7.96000004 -3.03577161 0.550948501 -0.11779692 0.0137249352 -0.00165747444 7.99737099E-05 -0.000481990544 0.000392527436 0.000607663998 -0.000308289687 -0.000557499065 0.000288187555 -5.11655635E-05 0.000213377411 0.0014980319 -0.00157471094 -0.000908117741 -0.000229608268 0.000623844564 -5.44823706E-06 -0.000460959971 -0.000499784946 0.000204183161 -7.21365213E-05 1.02221966E-05 1.70990825E-05
7.97200012 -3.0174799 0.5468297 -0.116751924 0.0135748656 -0.0016204546 7.20193639E-05 -0.000479427195 0.000389137771 0.000600253639 -0.000299396343 -0.000544941751 0.000296316517 -5.89834999E-05 0.000203483447 0.00149338949 -0.00156541972 -0.000911538547 -0.00022918731 0.000620972016 -6.74072271E-06 -0.000461660529 -0.0004968617 0.000203051313 -7.29936E-05 9.17136185E-06 1.69518589E-05
7.98400021 -2.99931741 0.542743981 -0.115716711 0.0134261781 -0.00158468948 6.50503935E-05 -0.000475803798 0.000385410967 0.000591578835 -0.000290024094 -0.000531414407 0.000303435576 -6.64492036E-05 0.000193021231 0.00148757489 -0.00155575632 -0.0009143512 -0.000228915276 0.000618765887 -7.8887515E-06 -0.00046274843 -0.000493513886 0.000201893417 -7.4435171E-05 7.72901967E-06 1.72580276E-05
7.99600029 -2.98128152 0.538690686 -0.114691705 0.0132794296 -0.0015502352 5.86070855E-05 -0.000472071551 0.000380931306 0.00058274559 -0.000280154025 -0.000517823966 0.00030980818 -7.29355233E-05 0.000183063574 0.00147989485 -0.00154528604 -0.000915747834 -0.000228458026 0.000616320525 -8.93863398E-06 -0.000463890086 -0.000490219099 0.000200162074 -7.5556396E-05 6.65352809E-06 1.71762458E-05
8.00799942 -2.96337223 0.534669578 -0.113675788 0.0131346937 -0.00151660445 5.29812933E-05 -0.0004683343 0.000375953532 0.000574112928 -0.000270189776 -0.000504189928 0.000315531419 -7.89067853E-05 0.000173514432 0.0014714516 -0.00153426628 -0.00091687747 -0.000227630953 0.00061337644 -9.69679968E-06 -0.000464464887 -0.000487106037 0.000197968373 -7.62815616E-05 5.8139276E-06 1.66665068E-05
8.02000046 -2.94558406 0.530678868 -0.112667814 0.0129913036 -0.00148383784 4.86725658E-05 -0.00046415173 0.000370490394 0.000565136957 -0.000260481524 -0.000490280916 0.000320000894 -8.55441394E-05 0.000163433637 0.00146263745 -0.00152300298 -0.000918505713 -0.000226674601 0.000611301512 -9.66154039E-06 -0.000463785604 -0.000483365729 0.000195968896 -7.76080415E-05 4.97419387E-06 1.71465799E-05
8.03199959 -2.92792058 0.526719451 -0.111669064 0.0128496485 -0.00145306508 4.48196224E-05 -0.000459453528 0.000364180509 0.000556027226 -0.000249903504 -0.000476401823 0.000323716376 -9.05042034E-05 0.00015367569 0.00145247905 -0.00151160697 -0.000918207166 -0.000225333279 0.000607005844 -1.04478777E-05 -0.000463650329 -0.000478564907 0.000194718421 -7.80147675E-05 4.21347886E-06 1.62776323E-05
8.04400063 -2.91037726 0.522790968 -0.110679157 0.0127095124 -0.00142315263 4.1969055E-05 -0.000455018948 0.000357865472 0.000546288269 -0.000239649569 -0.000462160649 0.000326716981 -9.59944446E-05 0.000143109428 0.00144078501 -0.00149860082 -0.000918161706 -0.00022469883 0.000605762005 -1.08157246E-05 -0.000463115488 -0.000474439788 0.000192480933 -7.89097612E-05 2.76304263E-06 1.60108157E-05
8.05599976 -2.89295864 0.518893838 -0.109698348 0.0125711206 -0.00139427942 3.98687225E-05 -0.000450298627 0.000351318158 0.000536559906 -0.000229425423 -0.0004478216 0.000329203613 -0.000100654077 0.000132676068 0.00142832228 -0.00148553797 -0.000917768513 -0.000224016345 0.000604110479 -1.13812503E-05 -0.000462512282 -0.000470223866 0.000190249426 -7.97319299E-05 1.61284095E-06 1.60095969E-05
8.06799984 -2.87565923 0.515026629 -0.108726174 0.0124345534 -0.00136650912 3.84385385E-05 -0.000445335783 0.000343913038 0.000526996679 -0.000218958376 -0.000433500565 0.000330702896 -0.000104569677 0.000122485377 0.00141507073 -0.00147301622 -0.000916282239 -0.000222684786 0.000601408188 -1.21060266E-05 -0.000461440039 -0.00046570893 0.000188077465 -8.04558149E-05 8.78087974E-07 1.58564781E-05
8.07999992 -2.85848141 0.511190414 -0.10776259 0.0122995209 -0.00133958831 3.80014899E-05 -0.000440341275 0.000336293801 0.000517238106 -0.000207892546 -0.000418777141 0.000331154937 -0.000108877677 0.000112095091 0.00140065327 -0.00145960227 -0.000914479606 -0.00022106804 0.000598482788 -1.19134784E-05 -0.000458821654 -0.000461019576 0.000185575336 -8.11535865E-05 -7.30156898E-07 1.48667023E-05
8.09200001 -2.84142423 0.50738436 -0.106807888 0.0121658426 -0.00131421443 3.82350772E-05 -0.000435171591 0.000328394672 0.000506706128 -0.000196635869 -0.000403662561 0.000331369461 -0.00011225466 0.000101625112 0.00138553069 -0.00144480809 -0.000912800548 -0.000219451293 0.00059585186 -1.27330777E-05 -0.000456610898 -0.000456240872 0.000183344149 -8.17691835E-05 -1.67173766E-06 1.40744678E-05
8.10400009 -2.82448483 0.503608108 -0.105861701 0.0120336916 -0.00128976465 3.92691582E-05 -0.000429515494 0.000319853891 0.000496244465 -0.000185519559 -0.000388773711 0.000330600305 -0.000115197196 9.11280295E-05 0.00136956491 -0.00143084431 -0.000910331612 -0.000218025787 0.000593639445 -1.27240792E-05 -0.000454882567 -0.000451044674 0.000180575458 -8.22254879E-05 -2.37510335E-06 1.40523016E-05
8.11600018 -2.80766439 0.499862015 -0.104923896 0.0119035468 -0.00126626471 4.09163731E-05 -0.00042369953 0.000310914125 0.000485622528 -0.000174430039 -0.000373712945 0.00032896013 -0.000117527459 8.05554155E-05 0.00135177921 -0.00141603465 -0.000906750443 -0.000216534012 0.000591293094 -1.29352484E-05 -0.000452323031 -0.000445896934 0.000177482725 -8.26141331E-05 -3.1803711E-06 1.41694445E-05
8.12800026 -2.79096365 0.496146113 -0.103994697 0.0117749367 -0.00124385662 4.30485343E-05 -0.000417705887 0.00030188731 0.000474735658 -0.00016331629 -0.000358472229 0.000326837791 -0.000119600263 6.99243246E-05 0.00133356045 -0.00140052906 -0.00090318342 -0.000214453772 0.000588817813 -1.3544668E-05 -0.000448856852 -0.000440713455 0.000174254441 -8.29018682E-05 -4.26859742E-06 1.41852761E-05
8.13999939 -2.77438092 0.492460072 -0.103074066 0.0116475122 -0.00122241012 4.58501563E-05 -0.000411016139 0.000292716955 0.000463806617 -0.000151805754 -0.000343833846 0.00032401568 -0.000122080339 5.94489866E-05 0.00131540291 -0.00138495758 -0.000901326071 -0.000211973849 0.000586698006 -1.43106572E-05 -0.000445342885 -0.000434909482 0.000170655811 -8.28606935E-05 -5.5217115E-06 1.3441806E-05
8.15200043 -2.75791168 0.488802791 -0.102161333 0.0115218647 -0.00120202277 4.95526256E-05 -0.000405235187 0.000282365654 0.000452721986 -0.000140128584 -0.000328121096 0.00032050829 -0.000124015496 4.86980753E-05 0.00129602151 -0.001369162 -0.000895703502 -0.000209762482 0.000584871799 -1.45655049E-05 -0.000441992743 -0.000429002306 0.000168369501 -8.3189916E-05 -6.9030616E-06 1.31469369E-05
8.16399956 -2.74156237 0.485175401 -0.101257712 0.0113975424 -0.0011825551 5.38895947E-05 -0.000398521108 0.000272506644 0.000441820303 -0.000128491956 -0.000312370394 0.000316315971 -0.000125264865 3.81357277E-05 0.00127599121 -0.00135305163 -0.000889912772 -0.000208003854 0.000582581386 -1.425337E-05 -0.000438342133 -0.000423786027 0.000164588579 -8.30325371E-05 -7.43196097E-06 1.27230223E-05
8.1760006 -2.72532678 0.4815768 -0.1003621 0.0112747122 -0.00116403506 5.87318682E-05 -0.000391623995 0.00026198884 0.000430574379 -0.000116845389 -0.000296791259 0.000311403361 -0.00012607823 2.78490625E-05 0.00125453179 -0.00133606791 -0.00088404346 -0.000206290861 0.000580012333 -1.40001339E-05 -0.000434044196 -0.000418077601 0.000160636948 -8.32792357E-05 -7.75143963E-06 1.24328244E-05
8.18799973 -2.70920801 0.478007734 -0.0994744152 0.0111537678 -0.00114647427 6.40386861E-05 -0.000384730054 0.00025086652 0.000418973737 -0.000105117331 -0.000281266199 0.000305802067 -0.000126592277 1.76232243E-05 0.00123234279 -0.00131881749 -0.000878145918 -0.000204129508 0.000577484956 -1.3838433E-05 -0.000429554173 -0.000411964575 0.0001568117 -8.38064952E-05 -8.65697075E-06 1.22642887E-05
8.20000076 -2.6932013 0.47446686 -0.0985950604 0.0110342354 -0.00112982199 6.9904585E-05 -0.000377923861 0.00024014627 0.000407350832 -9.31155446E-05 -0.000264693314 0.000299713312 -0.000126908184 6.77567732E-06 0.00121083669 -0.00130180642 -0.000872650649 -0.000201118906 0.000575119455 -1.37295501E-05 -0.000425600971 -0.00040587454 0.000153765752 -8.34734965E-05 -1.00853877E-05 1.21118283E-05
8.21199989 -2.67731142 0.470955521 -0.0977239758 0.0109157683 -0.00111417356 7.66138473E-05 -0.000370824797 0.000228954828 0.000395993789 -8.16858519E-05 -0.000248970027 0.000293302379 -0.000127311388 -3.31351612E-06 0.00118698215 -0.00128476263 -0.000865807466 -0.000198641137 0.000572797901 -1.40259381E-05 -0.000420365279 -0.000399338285 0.000150336607 -8.33334416E-05 -1.11591999E-05 1.13800124E-05
8.22399998 -2.66153288 0.467472494 -0.0968609452 0.0107989041 -0.00109928905 8.37983607E-05 -0.000363128434 0.000217103006 0.000383929961 -6.99876473E-05 -0.00023308488 0.000286690076 -0.000126776882 -1.41483424E-05 0.00116226845 -0.00126634259 -0.00085826678 -0.000196655965 0.000570239441 -1.37164961E-05 -0.000415057555 -0.000392640854 0.000146100632 -8.31933648E-05 -1.15743087E-05 1.04400797E-05
8.23600006 -2.64586782 0.464017808 -0.0960058793 0.0106835356 -0.00108496449 9.14471166E-05 -0.000355585275 0.000204859229 0.00037154305 -5.79923144E-05 -0.000216914341 0.00027846804 -0.000126029205 -2.45892679E-05 0.00113794324 -0.00124801137 -0.000850914512 -0.00019400935 0.000567618641 -1.33700887E-05 -0.000409515924 -0.000385995518 0.000141984114 -8.33850136E-05 -1.22052597E-05 1.00122907E-05
8.24800014 -2.63031554 0.460591435 -0.0951589048 0.0105696814 -0.00107166404 9.9677578E-05 -0.000348172238 0.000192581094 0.000359205646 -4.59339535E-05 -0.000200629147 0.000269803888 -0.000125243881 -3.46456109E-05 0.00111305946 -0.00123024511 -0.000843390066 -0.00019078207 0.000565048889 -1.30548397E-05 -0.000403773796 -0.000379561796 0.000138082411 -8.37246916E-05 -1.30709059E-05 1.02151171E-05
8.26000023 -2.61487436 0.457193136 -0.0943200141 0.0104575222 -0.0010594629 0.000108404427 -0.00033992657 0.00018061095 0.000347092689 -3.44472392E-05 -0.000184819233 0.000261141569 -0.000123653153 -4.46435079E-05 0.00108670816 -0.0012117736 -0.000834971666 -0.000188308768 0.000562576577 -1.263991E-05 -0.00039814692 -0.000373517163 0.000133397989 -8.31233338E-05 -1.38273463E-05 9.92696732E-06
8.27199936 -2.59954453 0.453822792 -0.0934887752 0.010346517 -0.00104761927 0.000117567055 -0.000332355063 0.000167836726 0.000335137884 -2.2058759E-05 -0.000168643499 0.000252252619 -0.000121985147 -5.5980352E-05 0.00106035301 -0.00119287299 -0.000826505886 -0.000185790617 0.000559828535 -1.23520567E-05 -0.000391698908 -0.000366752618 0.000129742635 -8.23677619E-05 -1.39925532E-05 9.38632184E-06
8.2840004 -2.58432317 0.450480014 -0.0926651582 0.0102366852 -0.00103678484 0.000126848099 -0.00032443658 0.000154808338 0.000322778506 -9.96905692E-06 -0.000152182984 0.000242258058 -0.000120375509 -6.62891252E-05 0.00103310018 -0.00117340963 -0.00081717805 -0.000182619158 0.000557026884 -1.17887612E-05 -0.000385123567 -0.00035959229 0.000125551247 -8.1948463E-05 -1.52052135E-05 9.02197553E-06
8.29599953 -2.56921458 0.447165519 -0.0918498114 0.0101283006 -0.00102711993 0.000136753923 -0.000315947342 0.000141857046 0.000310108822 1.87159162E-06 -0.000136050046 0.000231740807 -0.000118303702 -7.63074422E-05 0.00100584049 -0.00115379808 -0.00080778409 -0.000179537339 0.000554109109 -1.16127276E-05 -0.000378604542 -0.000352519099 0.000121340789 -8.14386585E-05 -1.64945686E-05 8.44509668E-06
8.30800056 -2.55421233 0.443877757 -0.0910420492 0.0100213308 -0.00101808424 0.000147479441 -0.000307307724 0.000128678614 0.000297468971 1.3693214E-05 -0.000120259276 0.00022106446 -0.000115462622 -8.63400128E-05 0.00097839348 -0.0011341807 -0.000798604451 -0.000176712492 0.000551204488 -1.16810052E-05 -0.000372081064 -0.000345452136 0.000117046904 -8.08055192E-05 -1.74557354E-05 7.76106481E-06
8.31999969 -2.53932023 0.440617919 -0.0902417153 0.00991564058 -0.00100953644 0.000158384471 -0.000298733736 0.000114983995 0.000285204675 2.57490046E-05 -0.000104068342 0.000210006372 -0.000112864131 -9.65301078E-05 0.000949330162 -0.0011147511 -0.000788502395 -0.000173575245 0.000549172051 -1.10417604E-05 -0.000365193933 -0.000338275917 0.000112149864 -8.03656876E-05 -1.80713832E-05 7.07712024E-06
8.33200073 -2.52453399 0.437384903 -0.0894491151 0.0098112626 -0.00100142101 0.000169654697 -0.000290585682 0.000101333935 0.000272503763 3.76972494E-05 -8.75626574E-05 0.000198606984 -0.000110433946 -0.000106365762 0.00092063722 -0.00109478272 -0.000777678157 -0.000170707004 0.000546452298 -1.04024566E-05 -0.000358183926 -0.000331099029 0.000107518601 -8.01589049E-05 -1.82381227E-05 7.3410547E-06
8.34399986 -2.50985813 0.434179187 -0.088664189 0.0097084567 -0.000994297792 0.000180963863 -0.000282218127 8.77071361E-05 0.000259866705 4.90827661E-05 -7.11017346E-05 0.000186456818 -0.000107965228 -0.000116212686 0.00089143333 -0.00107421109 -0.00076690322 -0.000167833539 0.000543364964 -1.01751275E-05 -0.000350763905 -0.000324075925 0.000102946782 -7.93615109E-05 -1.90270603E-05 6.67752192E-06
8.35599995 -2.49528766 0.430999935 -0.0878868774 0.00960684009 -0.0009880336 0.000192810461 -0.000273231883 7.39332827E-05 0.000247307093 6.05760688E-05 -5.50423501E-05 0.000173990615 -0.000104594517 -0.000125923645 0.000861708308 -0.00105413143 -0.000756172813 -0.000164646641 0.000540557201 -9.46180171E-06 -0.000343083113 -0.000316820049 9.82122438E-05 -7.85659504E-05 -1.97882218E-05 5.84501913E-06
8.36800003 -2.4808228 0.427847564 -0.0871170014 0.00950653572 -0.000981983496 0.000205503064 -0.000263946538 5.96149839E-05 0.00023468303 7.22562181E-05 -3.93377377E-05 0.000161342236 -0.000100263082 -0.000135472917 0.000831406214 -0.00103443151 -0.000745012308 -0.000160947588 0.000537900894 -8.3103705E-06 -0.000335402932 -0.000309236668 9.33171832E-05 -7.78693284E-05 -2.04547741E-05 5.10243262E-06
8.38000011 -2.4664638 0.424721807 -0.0863543004 0.00940763764 -0.000976357434 0.000218251123 -0.000255182647 4.50697662E-05 0.000221575785 8.37598345E-05 -2.25186996E-05 0.000148291248 -9.65525978E-05 -0.000145627098 0.000800473616 -0.00101346523 -0.000732874498 -0.000157570466 0.000534044579 -7.84546137E-06 -0.000327926129 -0.000302153639 8.92672688E-05 -7.69076869E-05 -2.16308981E-05 5.08222729E-06
8.3920002 -2.45220995 0.421622515 -0.0855993256 0.0093094632 -0.000972435868 0.000231093087 -0.000245497795 3.11260701E-05 0.000208642625 9.53196359E-05 -6.84743281E-06 0.000134912538 -9.27159563E-05 -0.000154663707 0.000769972743 -0.000993296271 -0.000720926386 -0.000154464273 0.000529583311 -7.38055269E-06 -0.000319690764 -0.000294170633 8.3977473E-05 -7.62181298E-05 -2.16834669E-05 4.64961113E-06
8.40400028 -2.43805957 0.418548942 -0.0848515108 0.0092130797 -0.000968485954 0.000244254887 -0.000236456239 1.64757639E-05 0.000195828165 0.000106986918 8.84320798E-06 0.000120637873 -8.83778339E-05 -0.000163949167 0.000739245559 -0.000972643669 -0.000708936132 -0.000150527601 0.000527161174 -6.50540551E-06 -0.00031138261 -0.00028657823 7.92295396E-05 -7.53518325E-05 -2.2205908E-05 4.46489867E-06
8.41600037 -2.42401314 0.415501535 -0.0841108933 0.0091180047 -0.000964669976 0.000257762702 -0.000227494253 1.92602079E-06 0.000183187934 0.000118288619 2.46347936E-05 0.000106387051 -8.38163978E-05 -0.000173303939 0.000707646366 -0.000951690017 -0.000696404197 -0.00014694492 0.00052428362 -5.85745011E-06 -0.000303327863 -0.000279326778 7.47634913E-05 -7.45814978E-05 -2.27900491E-05 4.09312088E-06
8.4279995 -2.41007137 0.412480563 -0.0833776742 0.0090239048 -0.00096194708 0.000271290162 -0.000218149566 -1.24480393E-05 0.000170575629 0.00012912965 4.05574428E-05 9.22519175E-05 -7.90899066E-05 -0.000182545104 0.000675781514 -0.000930708135 -0.000683217251 -0.0001437428 0.000520606816 -5.55112865E-06 -0.000295232108 -0.000272112113 7.02194884E-05 -7.38607851E-05 -2.33135506E-05 3.57714907E-06
8.44000053 -2.39622903 0.409484744 -0.0826513916 0.00893123727 -0.000959978381 0.000284702546 -0.000208397774 -2.71401532E-05 0.000157572824 0.000140171556 5.62365385E-05 7.81148628E-05 -7.39866737E-05 -0.000191078565 0.000643984647 -0.000910209026 -0.000670822221 -0.000140033371 0.000516883738 -4.93967309E-06 -0.000286342809 -0.000264348811 6.4456457E-05 -7.23990961E-05 -2.33650644E-05 3.27730118E-06
8.45199966 -2.38249159 0.406515211 -0.0819321424 0.00883962959 -0.00095818541 0.000299107574 -0.000198689479 -4.22482699E-05 0.000144941529 0.000150756634 7.16005743E-05 6.27148111E-05 -6.87385182E-05 -0.000199804519 0.000611611875 -0.000888746232 -0.000657247961 -0.000136442846 0.000513428065 -3.65656092E-06 -0.000277354091 -0.000257215142 5.99682535E-05 -7.16988143E-05 -2.40369063E-05 3.01913815E-06
8.4640007 -2.36885357 0.403570265 -0.0812200829 0.00874929689 -0.000956688717 0.000313546887 -0.000189233411 -5.72796562E-05 0.000132284738 0.000161989432 8.71546581E-05 4.74243097E-05 -6.41476581E-05 -0.000208480385 0.000579625717 -0.00086795463 -0.000643787615 -0.00013264516 0.000509126636 -2.95257814E-06 -0.00026868569 -0.000250012003 5.51259618E-05 -7.09984088E-05 -2.48680481E-05 2.4829983E-06
8.47599983 -2.35531783 0.400651008 -0.0805154219 0.00865991041 -0.000956142729 0.000327999005 -0.000179511335 -7.23288904E-05 0.000119350007 0.000172872591 0.000102668113 3.2046737E-05 -5.90636555E-05 -0.000217147826 0.000547289092 -0.000846947718 -0.000629911316 -0.000128965214 0.000505267642 -2.47934918E-06 -0.000260080415 -0.000242404072 5.0365521E-05 -6.99407974E-05 -2.56327603E-05 1.92243419E-06
8.48799992 -2.34188056 0.397756875 -0.0798176005 0.00857167505 -0.000955880503 0.000342605199 -0.000169496605 -8.73789249E-05 0.000106244406 0.00018299956 0.00011794189 1.63411842E-05 -5.34600586E-05 -0.000225607218 0.000514585525 -0.000825762807 -0.000615455443 -0.000125534163 0.000501758128 -1.87022636E-06 -0.000251335499 -0.000234430452 4.55383124E-05 -6.82951431E-05 -2.60749548E-05 1.41277519E-06
8.5 -2.32854342 0.394887596 -0.0791265517 0.00848495774 -0.000955502037 0.000357393466 -0.000160359239 -0.000102301863 9.36589422E-05 0.000192862164 0.000133092268 4.85780276E-07 -4.81665775E-05 -0.000233583502 0.000482301693 -0.000804630574 -0.000601334497 -0.000122203492 0.000497311354 2.17929482E-07 -0.000241744332 -0.000226990494 3.93949449E-05 -6.7146495E-05 -2.61943787E-05 3.7997961E-07
8.51200008 -2.31530523 0.392043233 -0.0784423649 0.00839903578 -0.000956260483 0.000372215611 -0.000150536405 -0.000117323551 8.10094789E-05 0.000203416887 0.000148243853 -1.54475656E-05 -4.20528959E-05 -0.000241736096 0.000449286686 -0.000783518772 -0.000586435257 -0.000118284486 0.000492950436 3.79221291E-07 -0.000231970364 -0.000219104739 3.42657695E-05 -6.60680744E-05 -2.66367551E-05 -8.57564331E-09
8.52400017 -2.30216479 0.389223456 -0.0777649209 0.00831448566 -0.000957433193 0.000387314823 -0.000140349992 -0.000132335437 6.80656012E-05 0.000213252497 0.000163163117 -3.14899153E-05 -3.57059616E-05 -0.00024936616 0.00041627785 -0.000762688054 -0.000571534911 -0.000114587812 0.000488750986 1.12137673E-06 -0.000222974035 -0.000211417529 2.955934E-05 -6.47250999E-05 -2.70458713E-05 -3.21336103E-07
8.53600025 -2.2891221 0.386428118 -0.0770940259 0.00823102985 -0.000958813354 0.000402373786 -0.000130487882 -0.0001474116 5.55339066E-05 0.000222919916 0.000177973299 -4.76184214E-05 -2.97012302E-05 -0.000256884814 0.000383374834 -0.000741810363 -0.000556762214 -0.000110693167 0.000484381773 1.9036396E-06 -0.000214133732 -0.000203833493 2.4962359E-05 -6.29147471E-05 -2.74296617E-05 -9.32211606E-07
8.54800034 -2.27617693 0.383657157 -0.0764300749 0.00814862084 -0.000960468547 0.000417312753 -0.000120786914 -0.000162592201 4.34457543E-05 0.000232579026 0.000192735723 -6.39970458E-05 -2.3921144E-05 -0.000264400325 0.000350584101 -0.000720820273 -0.000541908084 -0.000106613457 0.000479797833 2.73546243E-06 -0.000204807846 -0.000196313049 2.03408272E-05 -6.11468276E-05 -2.78014377E-05 -1.69994382E-06
8.55999947 -2.26332951 0.380910516 -0.075773187 0.00806745328 -0.000962506339 0.000432376371 -0.000110456989 -0.000177645983 3.09139032E-05 0.000242047245 0.000206875979 -8.08968616E-05 -1.75920904E-05 -0.000271366007 0.00031745882 -0.000699983269 -0.000526284159 -0.000103134968 0.000475154666 4.21321693E-06 -0.000195007597 -0.000188880178 1.5087855E-05 -6.06245485E-05 -2.82479123E-05 -1.23490952E-06
8.5720005 -2.25057459 0.378187418 -0.0751223117 0.00798699725 -0.000965092855 0.000447930855 -0.000100243189 -0.000192582243 1.8602881E-05 0.000250764046 0.000221283466 -9.73789574E-05 -1.13750166E-05 -0.000278018269 0.00028464722 -0.000679206685 -0.000511000224 -9.90238768E-05 0.00047024872 4.73099726E-06 -0.000185355108 -0.000181560143 9.37010645E-06 -5.91731114E-05 -2.84291109E-05 -1.58641444E-06
8.58399963 -2.23791766 0.375488639 -0.0744784996 0.00790766999 -0.000968164182 0.000463326724 -9.04124099E-05 -0.000207308156 6.00192698E-06 0.000259492837 0.000235495623 -0.000114325187 -4.84467864E-06 -0.000284923386 0.000250175304 -0.000658462814 -0.000495043001 -9.54488787E-05 0.000465421239 6.21192794E-06 -0.000175681605 -0.000174209054 4.14218721E-06 -5.78896397E-05 -2.8929775E-05 -1.86104978E-06
8.59600067 -2.22535324 0.372813255 -0.0738409385 0.00782956276 -0.000971111062 0.000478422589 -8.05159652E-05 -0.00022218487 -6.13549128E-06 0.000268403266 0.000248993805 -0.000131311244 2.10004623E-06 -0.000291831384 0.000216558081 -0.000637743506 -0.000479005132 -9.17061698E-05 0.000460300624 7.37755818E-06 -0.000165920588 -0.00016659213 -6.28984935E-07 -5.69329532E-05 -2.9469853E-05 -2.09009386E-06
8.6079998 -2.21288443 0.370161831 -0.0732097253 0.00775249489 -0.000974185357 0.000493413361 -7.02864127E-05 -0.000237242493 -1.79144081E-05 0.000277026003 0.000262204238 -0.000148170002 8.93933247E-06 -0.000298307714 0.000184220989 -0.000617136131 -0.000462973752 -8.78208375E-05 0.000454748282 8.26680935E-06 -0.000156155351 -0.000158911469 -5.32260037E-06 -5.60127373E-05 -2.99262447E-05 -2.64087225E-06
8.61999989 -2.20050883 0.367533356 -0.0725852549 0.00767642166 -0.000977884745 0.000508498284 -5.98304287E-05 -0.000251937832 -2.98062259E-05 0.000284800801 0.000275623635 -0.000164898214 1.53972142E-05 -0.000303807406 0.000152049863 -0.000596847502 -0.000446744263 -8.3935447E-05 0.00044920668 9.37096775E-06 -0.00014720019 -0.000152365916 -1.00163743E-05 -5.34020364E-05 -2.99820676E-05 -3.5148114E-06
8.63199997 -2.18822598 0.364928424 -0.0719668716 0.00760137569 -0.000981579069 0.000523769413 -5.02535477E-05 -0.000266319694 -4.1941501E-05 0.000292575831 0.000290065131 -0.000181682874 2.1826474E-05 -0.000310269359 0.000119296063 -0.000576062244 -0.000430402026 -8.04362717E-05 0.000443742145 1.04751261E-05 -0.000136928604 -0.000145149636 -1.51873137E-05 -5.24986499E-05 -3.05051963E-05 -4.38875077E-06
8.64400005 -2.17603469 0.362346232 -0.0713547021 0.00752728898 -0.000985803199 0.000538772729 -4.0310264E-05 -0.000280652894 -5.34084211E-05 0.000300177955 0.000302840403 -0.000198930225 2.88624196E-05 -0.000315576035 8.70184303E-05 -0.000556018203 -0.000413937261 -7.62990676E-05 0.000437998766 1.11859326E-05 -0.000127220308 -0.000137427065 -1.98649377E-05 -5.12477636E-05 -3.02929584E-05 -4.51410779E-06
8.65600014 -2.16393518 0.359787017 -0.0707488209 0.0074542365 -0.000990127795 0.000553463586 -3.01578384E-05 -0.000294996687 -6.49501308E-05 0.000307701179 0.000315603305 -0.000215880558 3.59220248E-05 -0.000320812687 5.53575846E-05 -0.000536298205 -0.000397738069 -7.24195852E-05 0.000432098226 1.22666834E-05 -0.000117639407 -0.000130061875 -2.4572355E-05 -4.96785069E-05 -3.01405144E-05 -4.16083458E-06
8.66800022 -2.15192795 0.35725078 -0.0701493174 0.00738206599 -0.000994453905 0.000568122778 -1.99892402E-05 -0.000309409661 -7.66720113E-05 0.000314970501 0.000328306924 -0.000232558232 4.27575142E-05 -0.000326086389 2.3866638E-05 -0.00051672 -0.000381416845 -6.89407971E-05 0.000426114857 1.37714551E-05 -0.000108009699 -0.000122957848 -2.93345965E-05 -4.78248476E-05 -3.03202814E-05 -4.2501797E-06
8.68000031 -2.14001012 0.354736924 -0.06955605 0.00731074065 -0.000999161392 0.000583154557 -9.88932607E-06 -0.000323969609 -8.77897182E-05 0.000321348343 0.000340268889 -0.000249266246 4.97026413E-05 -0.000330819632 -8.14552823E-06 -0.000497483241 -0.000364070758 -6.45406544E-05 0.000419709831 1.43107027E-05 -9.78661701E-05 -0.000115875824 -3.39886174E-05 -4.57856804E-05 -3.07122245E-05 -5.24846837E-06
8.69199944 -2.12818241 0.352245659 -0.0689687356 0.00724067492 -0.00100400124 0.000597620499 2.74128837E-07 -0.000337655481 -9.95250375E-05 0.000327707734 0.000352402945 -0.000266462157 5.68073483E-05 -0.000335148943 -3.84725317E-05 -0.000477587484 -0.000346867077 -5.87627146E-05 0.000413037866 1.55808248E-05 -8.8290064E-05 -0.000108917957 -3.86121355E-05 -4.43402132E-05 -3.17631311E-05 -5.53205382E-06
8.70400047 -2.1164422 0.349776268 -0.0683873445 0.00717134681 -0.00100886542 0.000611978292 1.01005253E-05 -0.000351442868 -0.000110123023 0.000333578791 0.000364142732 -0.000283002562 6.39442078E-05 -0.000339449878 -6.98990916E-05 -0.000458131166 -0.000330073497 -5.52637102E-05 0.000406412437 1.69305695E-05 -7.83305295E-05 -0.000102440135 -4.29868523E-05 -4.29740867E-05 -3.15833495E-05 -5.3026738E-06
8.7159996 -2.10479331 0.347329527 -0.0678121373 0.007102801 -0.00101392646 0.000626168214 1.98154212E-05 -0.00036505051 -0.000120745412 0.000339401799 0.000375509087 -0.000299512903 7.10670647E-05 -0.000343593332 -0.000100464153 -0.000438951101 -0.000313904573 -5.19122113E-05 0.000399459241 1.81560863E-05 -6.87442007E-05 -9.58290184E-05 -4.72824759E-05 -4.12859299E-05 -3.16398728E-05 -5.66527069E-06
8.72800064 -2.09323025 0.344904393 -0.0672428012 0.00703523215 -0.00101911894 0.000640240789 2.96468097E-05 -0.000378436322 -0.000131557783 0.000345166394 0.000386853499 -0.000316050951 7.80596965E-05 -0.000347052817 -0.000130435597 -0.000420238881 -0.000297555031 -4.82603064E-05 0.000392073736 1.92257285E-05 -5.95061283E-05 -8.90472729E-05 -5.16575092E-05 -3.92919064E-05 -3.20252911E-05 -6.56938209E-06
8.73999977 -2.08175588 0.342501312 -0.0666794255 0.00696867285 -0.00102425623 0.000654238393 3.97855219E-05 -0.000392170856 -0.000142092511 0.000350012386 0.000398201548 -0.000332231633 8.45932373E-05 -0.000350214774 -0.000160365089 -0.00040239183 -0.000279133557 -4.44866528E-05 0.000385561027 2.02674419E-05 -4.97158617E-05 -8.23540831E-05 -5.66197559E-05 -3.79066914E-05 -3.16249207E-05 -6.60214573E-06
8.75199986 -2.07036757 0.340119779 -0.0661219135 0.0069032032 -0.00102986966 0.000667647168 4.99622474E-05 -0.0004053218 -0.000152472945 0.000354449148 0.000408338528 -0.000348827627 9.21240426E-05 -0.000353284937 -0.000189899598 -0.00038382897 -0.000262012589 -4.05058672E-05 0.000378073455 2.15111031E-05 -4.03074191E-05 -7.56812369E-05 -6.09112212E-05 -3.63289364E-05 -3.18656712E-05 -7.11076882E-06
8.76399994 -2.05906582 0.337759733 -0.0655703098 0.00683824951 -0.00103504746 0.000680880446 5.98517436E-05 -0.000418043841 -0.000162602606 0.000358851219 0.000418761949 -0.000365226239 9.9506753E-05 -0.000356245058 -0.000218856396 -0.000365455955 -0.00024468542 -3.69952104E-05 0.00037107573 2.41309626E-05 -3.08989765E-05 -6.91096502E-05 -6.52026865E-05 -3.48376816E-05 -3.23044806E-05 -7.49301353E-06
8.77600002 -2.04784894 0.335420996 -0.0650243536 0.00677423878 -0.00104016881 0.000693698181 6.94184346E-05 -0.000430482556 -0.000172654138 0.000363113941 0.000428941246 -0.000381167163 0.000106490443 -0.000359024707 -0.000247531658 -0.000347383553 -0.000227182754 -3.34951983E-05 0.000363375933 2.58814016E-05 -2.13828171E-05 -6.29494461E-05 -6.93906404E-05 -3.30329021E-05 -3.22784763E-05 -7.75629996E-06
8.78800011 -2.03671694 0.333103389 -0.0644839555 0.00671117147 -0.00104535243 0.000706340652 7.90169943E-05 -0.000442865334 -0.000182641568 0.000366699183 0.000438654446 -0.000396894233 0.000113265305 -0.000361012702 -0.000275667961 -0.000330035487 -0.000209626654 -2.99149888E-05 0.000354908727 2.6770178E-05 -1.17757754E-05 -5.70413467E-05 -7.32748158E-05 -3.08105227E-05 -3.16764235E-05 -7.81693143E-06
8.80000019 -2.02567029 0.330806673 -0.0639491826 0.00664867926 -0.00105085212 0.000719030213 8.89659059E-05 -0.000455255096 -0.000192229636 0.00036985139 0.000448115985 -0.000413018366 0.000120361583 -0.000362174265 -0.000302742119 -0.000313409953 -0.000192429317 -2.64139017E-05 0.000347346067 2.80018303E-05 -2.36742198E-06 -5.06202377E-05 -7.71973282E-05 -2.95899808E-05 -3.16705555E-05 -7.64708966E-06
8.81200027 -2.01470637 0.328530937 -0.0634198636 0.00658748019 -0.00105643505 0.000730999513 9.86912928E-05 -0.000467147096 -0.000201331946 0.000372888811 0.000457002694 -0.000428622123 0.000127594365 -0.000363718776 -0.000330566225 -0.000295864331 -0.000174576038 -2.26892953E-05 0.000339087594 2.89425061E-05 7.04190097E-06 -4.50450389E-05 -8.11520295E-05 -2.6819891E-05 -3.20573381E-05 -7.96255335E-06
8.8239994 -2.00382686 0.326275975 -0.062896058 0.00652669976 -0.00106166268 0.000742945995 0.00010784145 -0.000478985108 -0.000210467857 0.00037520699 0.000465807912 -0.000443086494 0.00013474634 -0.000365109066 -0.000357543526 -0.000279641652 -0.00015686937 -1.95456705E-05 0.000325647095 3.01548735E-05 1.59315859E-05 -3.92482143E-05 -8.5205269E-05 -2.5238689E-05 -3.74101728E-05 -8.32156638E-06
8.83600044 -1.99302876 0.324041337 -0.0623781197 0.00646658661 -0.00106652675 0.000754510169 0.000117190582 -0.000490669976 -0.000219309761 0.000377179502 0.000474072149 -0.000457592076 0.000141647615 -0.000365681248 -0.000383307313 -0.00026344863 -0.00013906759 -1.64706962E-05 0.000314212695 3.13283999E-05 2.46283835E-05 -3.33389144E-05 -8.89571384E-05 -2.37382028E-05 -3.74062038E-05 -8.66956816E-06
8.84799957 -1.98231387 0.321827501 -0.0618657768 0.00640738243 -0.00107140664 0.000765317527 0.000126754225 -0.000501774077 -0.000227720244 0.000378755387 0.000481682306 -0.000472230226 0.000148411316 -0.000365828048 -0.00040856548 -0.000247210264 -0.000120953708 -1.31099923E-05 0.000305252674 3.24547909E-05 3.35636614E-05 -2.75224702E-05 -9.23139523E-05 -2.2117174E-05 -3.21508305E-05 -8.85426016E-06
8.86000061 -1.97167814 0.319633424 -0.0613583177 0.00634876685 -0.00107668468 0.000776097644 0.000135864873 -0.000512556639 -0.000236883672 0.00037970324 0.000490028062 -0.000486649893 0.000155325877 -0.000366231543 -0.000433411886 -0.000231939513 -0.000102526006 -9.48412708E-06 0.000295971025 3.38711397E-05 4.26143051E-05 -2.29895595E-05 -9.59730678E-05 -2.03539203E-05 -3.1944357E-05 -8.35957962E-06
8.87199974 -1.96112525 0.317459881 -0.0608564727 0.00629124558 -0.00108153373 0.000786071585 0.000145281942 -0.00052306836 -0.000244958821 0.000380644167 0.000497236848 -0.000500778609 0.000161678166 -0.000365812564 -0.000456818525 -0.000217088163 -8.51014483E-05 -6.19805769E-06 0.000292262906 3.49038273E-05 5.13970735E-05 -1.68386032E-05 -9.94298462E-05 -1.87619571E-05 -3.18441053E-05 -8.73682893E-06
8.88400078 -1.95065129 0.315305978 -0.060359899 0.00623471383 -0.00108621537 0.000795577187 0.000154303489 -0.000533017621 -0.000252698053 0.000380747486 0.000504230848 -0.000514605665 0.000168378043 -0.000364566222 -0.000480928633 -0.000202315336 -6.71293674E-05 -3.07660321E-06 0.000284087146 3.56437049E-05 6.00455351E-05 -1.19300539E-05 -0.000102845152 -1.68750012E-05 -3.15030993E-05 -9.14560951E-06
8.89599991 -1.94025791 0.313171953 -0.059868373 0.00617849547 -0.00109083939 0.000804935815 0.00016336453 -0.000542958442 -0.000260373228 0.000380376267 0.000510696787 -0.000528040749 0.000175005334 -0.000363412721 -0.000504008087 -0.000187581041 -4.94695742E-05 -7.6215855E-08 0.000273528538 3.66297536E-05 6.84991101E-05 -7.09321284E-06 -0.000105916384 -1.4986108E-05 -3.13367782E-05 -9.35010939E-06
8.90799999 -1.92994225 0.31105727 -0.0593819544 0.00612272555 -0.00109522627 0.000813898456 0.000172469881 -0.000552779704 -0.000267899217 0.000379871606 0.000516397122 -0.000540888461 0.000181554817 -0.00036239202 -0.000525619078 -0.000173154564 -3.20737636E-05 2.89258992E-06 0.000262868823 3.79713274E-05 7.73398788E-05 -2.26551856E-06 -0.000108651002 -1.33072826E-05 -3.13632991E-05 -9.21602987E-06
8.92000008 -1.91970551 0.308962137 -0.0589009747 0.00606801407 -0.00109896169 0.000822149392 0.000181031734 -0.000561734545 -0.000274970807 0.000378686847 0.000521870039 -0.000553394144 0.000188387276 -0.000361033744 -0.000547065574 -0.00015979803 -1.42604113E-05 5.96824884E-06 0.000252825208 3.94067683E-05 9.11690586E-05 2.27147757E-06 -0.000112233683 -1.19060278E-05 -3.1419564E-05 -9.23825428E-06
8.93200016 -1.90954649 0.306886524 -0.0584250055 0.00601372821 -0.00110317417 0.000830264646 0.000190120758 -0.000570675649 -0.000281925692 0.000376980781 0.000527147786 -0.000565838884 0.000194498571 -0.00035840238 -0.000568470685 -0.000146741731 3.07029177E-06 8.74932812E-06 0.000242397611 4.05021347E-05 0.000100195932 6.65457537E-06 -0.000114993782 -9.96398103E-06 -3.09955358E-05 -9.32717194E-06
8.94400024 -1.89946401 0.304829806 -0.0579540692 0.00596040161 -0.00110689015 0.000837474072 0.000198569833 -0.000579022395 -0.000288164534 0.000374794297 0.000532382575 -0.000577881525 0.000200723283 -0.000355548778 -0.000588644063 -0.000134204049 2.04242788E-05 1.1586757E-05 0.000231563303 4.12611189E-05 0.00010350423 1.1344403E-05 -0.000120456461 -5.98819361E-06 -3.022288E-05 -9.67442156E-06
8.95599937 -1.88945901 0.302792072 -0.0574882366 0.00590757607 -0.00110998366 0.000844305265 0.000207018675 -0.00058708241 -0.000294257421 0.00037203441 0.000536910782 -0.000589303148 0.000206736979 -0.000352278235 -0.000607449212 -0.000122393918 3.78026307E-05 1.45442591E-05 0.000220491784 4.20100114E-05 0.000108516593 1.57852974E-05 -0.00012508432 -3.00824854E-06 -2.99902622E-05 -9.67605229E-06
8.96800041 -1.8795284 0.300773025 -0.057027109 0.00585526787 -0.00111297425 0.000850822194 0.000215399778 -0.000594958838 -0.000300304964 0.000368872483 0.000540327863 -0.000600240717 0.000212611951 -0.000348469039 -0.000625312561 -0.000110821435 5.52055826E-05 1.74965699E-05 0.000208947706 4.28547173E-05 0.000115912175 1.93722826E-05 -0.000125943916 -1.15525847E-06 -3.01396631E-05 -9.29008638E-06
8.97999954 -1.86967432 0.298772871 -0.0565707237 0.00580396922 -0.00111607776 0.000856297847 0.000223327617 -0.000602222106 -0.000305995636 0.000365358952 0.000543643779 -0.000610783522 0.000218523404 -0.000344451662 -0.000641927007 -9.93926224E-05 7.24392012E-05 1.98768284E-05 0.000196243636 4.41051416E-05 0.000123793259 2.2520162E-05 -0.000125016086 1.52769792E-06 -3.01646069E-05 -9.87946987E-06
8.99200058 -1.85989392 0.296790957 -0.056119334 0.00575312693 -0.00111888838 0.000861389388 0.00023139127 -0.000609185488 -0.000311302399 0.000360978913 0.000546731462 -0.00062115083 0.000224302275 -0.00033989246 -0.000659135054 -8.9055764E-05 8.93734032E-05 2.26901375E-05 0.000184901131 4.48441788E-05 0.000131129782 2.65522867E-05 -0.00012669315 2.73206638E-06 -2.96928665E-05 -9.55973337E-06
9.00399971 -1.85018921 0.294827729 -0.0556728393 0.00570260221 -0.00112093531 0.000866069109 0.000239471265 -0.000615601952 -0.000316560123 0.000356145611 0.000549484976 -0.000630812196 0.000229375844 -0.000335757126 -0.000675300893 -7.83809082E-05 0.000106446118 2.50941484E-05 0.000172880056 4.60043266E-05 0.000138226838 3.01957516E-05 -0.000128840227 4.47709954E-06 -2.9394083E-05 -9.79684137E-06
9.01599979 -1.8405565 0.292882383 -0.0552311242 0.00565286074 -0.00112256547 0.000869900803 0.000247324409 -0.000621329469 -0.000321273983 0.000351054041 0.00055144442 -0.000639932114 0.000234474544 -0.000330562674 -0.000688467699 -6.85712439E-05 0.000123798658 2.74946215E-05 0.00016014131 4.70622072E-05 0.000145105907 3.31027768E-05 -0.000130726447 6.31756939E-06 -2.91732085E-05 -9.64783794E-06
9.02799988 -1.83099639 0.290954947 -0.0547939464 0.00560391601 -0.0011240259 0.000873079989 0.000254760875 -0.000626916706 -0.000325478672 0.000345275243 0.000552866375 -0.000648743939 0.000239741639 -0.000324327557 -0.000700710283 -5.97140825E-05 0.000141059034 2.9869263E-05 0.000147242201 4.78468173E-05 0.000151817294 3.57234203E-05 -0.000132428046 8.10218989E-06 -2.89572708E-05 -9.1658294E-06
9.03999996 -1.82150841 0.289045453 -0.054361131 0.00555531215 -0.00112524151 0.000875856786 0.000262466521 -0.000632610114 -0.00032964666 0.000338597165 0.000554035243 -0.000656966236 0.000244599913 -0.00031847629 -0.000714046881 -5.09271485E-05 0.000157048926 3.17757258E-05 0.000134665519 4.84893098E-05 0.000158311799 3.91055837E-05 -0.000134529546 9.31337127E-06 -2.86130235E-05 -8.9770183E-06
9.05200005 -1.81209111 0.287153333 -0.0539330691 0.0055073183 -0.00112625596 0.000877598417 0.000269925746 -0.000637189543 -0.000333490345 0.000331703952 0.000554669125 -0.000664641499 0.000249978038 -0.000311634562 -0.000725644641 -4.27888299E-05 0.000173708584 3.40306178E-05 0.000121668381 4.89389167E-05 0.000164137702 4.15325303E-05 -0.00013581742 1.17443715E-05 -2.85832411E-05 -9.17933994E-06
9.06400013 -1.80274332 0.285278589 -0.0535096005 0.00545980036 -0.00112670846 0.00087901362 0.000277017098 -0.00064136053 -0.000336995785 0.000324075634 0.000554982573 -0.000672026537 0.000255058054 -0.000304544636 -0.000736585411 -3.47313289E-05 0.00019018531 3.61517632E-05 0.000107296422 5.01875293E-05 0.000170074243 4.35486909E-05 -0.000136786708 1.32046962E-05 -2.77343079E-05 -8.86000271E-06
9.07600021 -1.79346442 0.283420771 -0.053090483 0.0054128347 -0.00112685282 0.000880250067 0.000284233887 -0.000645350898 -0.000340188039 0.00031640011 0.000555032922 -0.000679291436 0.000259714725 -0.000297423918 -0.000747098704 -2.7322978E-05 0.000206878758 3.8394126E-05 9.30104798E-05 5.11277503E-05 0.000176016736 4.56173839E-05 -0.000137876559 1.50820106E-05 -2.68094263E-05 -8.49975277E-06
9.0880003 -1.78425395 0.281579733 -0.0526756346 0.00536675332 -0.00112685945 0.000880788022 0.000291498378 -0.00064913393 -0.000342997606 0.000308587885 0.00055433216 -0.000685818668 0.000263935945 -0.000289710122 -0.000756652385 -2.08910224E-05 0.000223586525 4.06442014E-05 7.90194099E-05 5.16033178E-05 0.000181971976 4.76643727E-05 -0.000139050229 1.73181943E-05 -2.64832142E-05 -8.39609675E-06
9.10000038 -1.7751106 0.279755443 -0.0522651486 0.00532118417 -0.00112647924 0.000880207692 0.000298391416 -0.000652526855 -0.000345525914 0.000299226638 0.000552967656 -0.000691408291 0.000267933443 -0.000280891953 -0.000764971133 -1.45730874E-05 0.000239783898 4.19065473E-05 6.4920634E-05 5.34653664E-05 0.000188095495 4.92451618E-05 -0.000140145421 1.94238946E-05 -2.65138224E-05 -8.78702849E-06
9.11200047 -1.76603281 0.277947485 -0.0518590957 0.00527567277 -0.00112541916 0.000879238243 0.000305407739 -0.000655082287 -0.00034798804 0.000289737101 0.000551537785 -0.000696927251 0.000271839584 -0.000272418314 -0.000772789179 -8.61416265E-06 0.000256017374 4.39065552E-05 5.03869524E-05 5.36701991E-05 0.000193435742 5.12046608E-05 -0.000140306656 2.06825844E-05 -2.64558275E-05 -8.35473202E-06
9.1239996 -1.7570219 0.276155949 -0.0514570735 0.00523098651 -0.00112457713 0.00087796367 0.000311917072 -0.000657406752 -0.000349820504 0.000279974891 0.000549409713 -0.0007020185 0.000275942468 -0.000263643888 -0.000779332244 -3.46360525E-06 0.000272176665 4.5635541E-05 3.53895266E-05 5.44419781E-05 0.000198487134 5.28541059E-05 -0.000141357596 2.24312462E-05 -2.51265974E-05 -8.07362358E-06
9.13599968 -1.74807501 0.274380207 -0.0510594919 0.00518695777 -0.00112346606 0.000876266742 0.000318417355 -0.000659440178 -0.000351615949 0.000269377138 0.000547209813 -0.000706634717 0.000280068198 -0.000254288898 -0.000785507844 1.56645956E-06 0.000288275012 4.75992274E-05 2.02784158E-05 5.50660443E-05 0.000203513133 5.3905831E-05 -0.000141931829 2.41903272E-05 -2.43932845E-05 -7.74763248E-06
9.14799976 -1.73919129 0.272620171 -0.0506660119 0.00514311809 -0.00112159539 0.00087389705 0.000325035333 -0.00066094473 -0.000353236246 0.000258214743 0.000544862123 -0.000710979395 0.000284050126 -0.000244398194 -0.000791425991 5.94152789E-06 0.000304342393 4.96127577E-05 5.14077283E-06 5.56309278E-05 0.000208403537 5.47868112E-05 -0.000142115881 2.59119843E-05 -2.43842642E-05 -7.31145064E-06
9.15999985 -1.73037028 0.270875692 -0.0502760746 0.00509981625 -0.00111944834 0.000870845106 0.000330969109 -0.000662168371 -0.000354081043 0.000246922573 0.00054145488 -0.000714984373 0.000287682837 -0.000234142659 -0.000796003733 9.57178145E-06 0.000320306048 5.09557249E-05 -1.00620091E-05 5.68432733E-05 0.000212838873 5.56408777E-05 -0.000142282806 2.76403753E-05 -2.3889821E-05 -6.72088936E-06
9.17199993 -1.72161138 0.26914674 -0.049890548 0.005057103 -0.00111771736 0.000867170165 0.000337716163 -0.00066325342 -0.000354897609 0.000235554558 0.00053800043 -0.000718615076 0.00029095143 -0.000223516574 -0.000799325528 1.32019504E-05 0.000336066965 5.24831412E-05 -2.67040941E-05 5.75051818E-05 0.000217531022 5.67412972E-05 -0.000142362449 2.95353875E-05 -2.33780956E-05 -7.23327958E-06
9.18400002 -1.71291292 0.267432511 -0.0495087877 0.00501517905 -0.0011153064 0.000863343303 0.00034348786 -0.000663915416 -0.000355512922 0.000223043884 0.000534068153 -0.000721454329 0.000294459547 -0.000212735787 -0.000802361639 1.71005922E-05 0.000351866067 5.33882121E-05 -4.27057676E-05 5.78422187E-05 0.000221748574 5.69228541E-05 -0.000141975805 3.10383766E-05 -2.30226124E-05 -6.26089377E-06
9.1960001 -1.70427501 0.265733212 -0.0491307937 0.00497342367 -0.00111231324 0.000858891348 0.000349150447 -0.000663817511 -0.000355799129 0.000210232305 0.000529862591 -0.000723985373 0.000297624007 -0.000201536663 -0.000804752286 2.00503509E-05 0.00036742026 5.44913346E-05 -5.86673123E-05 5.86535098E-05 0.000226084027 5.69028671E-05 -0.000141905446 3.29671748E-05 -2.2397513E-05 -6.05102423E-06
9.20800018 -1.69569731 0.264048845 -0.0487567447 0.00493183127 -0.00110921834 0.000853749109 0.000354915945 -0.000663571467 -0.000355849945 0.000197277928 0.000525397947 -0.000726197555 0.000300557411 -0.000189848652 -0.000806257944 2.21059581E-05 0.000382669823 5.58655047E-05 -7.48597959E-05 5.98016049E-05 0.000230552701 5.70779921E-05 -0.000142118792 3.52964016E-05 -2.14368101E-05 -6.4292708E-06
9.22000027 -1.68717706 0.262378812 -0.0483864546 0.00489101745 -0.00110601867 0.000848414667 0.000360827282 -0.000663443876 -0.000355722441 0.000183700104 0.000520295638 -0.00072779553 0.000303482375 -0.000177890208 -0.000807225704 2.43671238E-05 0.000398676842 5.70615775E-05 -9.16607678E-05 6.08386472E-05 0.000233878382 5.7833724E-05 -0.00014110934 3.63478248E-05 -2.0832289E-05 -5.72344288E-06
9.23200035 -1.67871356 0.260722816 -0.0480199158 0.00485082809 -0.00110214634 0.000842395122 0.000366754975 -0.000662582461 -0.000355440425 0.000170062587 0.000514886866 -0.000729932508 0.000306379428 -0.000165264428 -0.000806834491 2.57071624E-05 0.00041378045 5.8350357E-05 -0.00010897388 6.13620505E-05 0.000238255481 5.77127685E-05 -0.000140882737 3.82461294E-05 -1.97984718E-05 -5.05507023E-06
9.24400043 -1.67030716 0.259080857 -0.0476568788 0.0048109442 -0.00109854166 0.000835824059 0.000372317678 -0.000661149039 -0.000354612421 0.000155288362 0.00050916645 -0.000730782922 0.000309304771 -0.000152756038 -0.000806258409 2.70833207E-05 0.000429378822 5.96249301E-05 -0.000126285915 6.22716834E-05 0.000242038237 5.69662443E-05 -0.000140229604 4.01455254E-05 -1.95324683E-05 -4.49537902E-06
9.25600052 -1.66195726 0.257452875 -0.0472974703 0.00477155438 -0.00109435525 0.000829018245 0.00037750238 -0.000659880228 -0.000353861222 0.000140357195 0.000502900511 -0.000731468201 0.000312028569 -0.000139871874 -0.000804847747 2.758142E-05 0.000444804406 6.06965696E-05 -0.00014362784 6.30980358E-05 0.000245524978 5.64773218E-05 -0.000139106371 4.19422031E-05 -1.93788073E-05 -4.15873728E-06
9.26799965 -1.6536622 0.255838603 -0.0469417572 0.00473279459 -0.00108955509 0.000821603113 0.000382705271 -0.000658260542 -0.000352926494 0.000125391278 0.00049618585 -0.000732105691 0.000314409903 -0.000126108192 -0.000802665018 2.75167913E-05 0.000460101612 6.14797027E-05 -0.000160960888 6.3833766E-05 0.00024877314 5.61197048E-05 -0.000137994139 4.35272268E-05 -1.87867026E-05 -3.82109374E-06
9.27999973 -1.64541984 0.254237324 -0.0465893783 0.00469433377 -0.00108513713 0.000813566265 0.000387908833 -0.000655882875 -0.000351158873 0.000109626963 0.000489267113 -0.000731856329 0.00031705093 -0.000112274072 -0.000800352078 2.75284983E-05 0.000475418754 6.22301959E-05 -0.000177842565 6.45603795E-05 0.000251672231 5.52939164E-05 -0.000137756579 4.51132873E-05 -1.7432496E-05 -2.63610855E-06
9.29199982 -1.63723123 0.252649128 -0.0462402217 0.00465609785 -0.00108059391 0.000805474352 0.000392952497 -0.000653504918 -0.000349350477 9.37215809E-05 0.000482165196 -0.000731393753 0.000319263054 -9.84192957E-05 -0.00079709664 2.70519249E-05 0.000490074453 6.3150299E-05 -0.000195929751 6.50862203E-05 0.000255080784 5.46956362E-05 -0.000137129464 4.32139932E-05 -1.67749349E-05 -2.17952993E-06
9.3039999 -1.6290952 0.251074165 -0.0458946861 0.00461824331 -0.00107520667 0.000796978478 0.000397869473 -0.000650859438 -0.000347508903 7.74530126E-05 0.000474479864 -0.000731206965 0.000321651169 -8.45771137E-05 -0.000792693289 2.65443232E-05 0.000504826603 6.37074918E-05 -0.000214540763 6.56771153E-05 0.000258211832 5.39741668E-05 -0.000135414419 4.50290936E-05 -1.59330957E-05 -2.17286538E-06
9.31599998 -1.62100959 0.249511763 -0.0455525219 0.00458123395 -0.00106971257 0.000787513447 0.000402791367 -0.00064773194 -0.000345476961 6.0531569E-05 0.000466432684 -0.000730293745 0.00032400887 -7.03440528E-05 -0.0007878748 2.59200588E-05 0.000519673689 6.460437E-05 -0.000232914084 6.62403108E-05 0.000260778266 5.27549455E-05 -0.000133898749 4.7027359E-05 -1.51815975E-05 -1.74109687E-06
9.32800007 -1.61297429 0.247961655 -0.0452134423 0.00454439828 -0.00106429448 0.000777797308 0.000407720363 -0.000644250249 -0.000343115244 4.34199355E-05 0.000458360184 -0.000728521205 0.000325925997 -5.54126309E-05 -0.000782654155 2.43388931E-05 0.000534620835 6.57081619E-05 -0.000251277059 6.67703207E-05 0.000263144349 5.13079685E-05 -0.000132713947 4.87776597E-05 -1.44898486E-05 -8.73628608E-07
9.34000015 -1.60498929 0.246424019 -0.0448775291 0.00450756727 -0.00105833053 0.000767966267 0.000412575086 -0.000640526356 -0.000340589293 2.62336871E-05 0.000450343272 -0.000727197272 0.000327071903 -4.04845923E-05 -0.00077659823 2.16243789E-05 0.000549732707 6.60919541E-05 -0.000270364806 6.73940012E-05 0.000266144052 5.00914357E-05 -0.000131428242 5.06881624E-05 -1.36219896E-05 -1.25868246E-06
9.35200024 -1.5970521 0.24489823 -0.0445446521 0.00447162474 -0.00105207576 0.00075740926 0.000416900642 -0.000636761019 -0.000337573932 8.26908945E-06 0.000441386568 -0.00072520494 0.000329049712 -2.41696071E-05 -0.000770023791 1.97318768E-05 0.000564264948 6.64341569E-05 -0.00028916591 6.77797361E-05 0.00026855219 4.88621408E-05 -0.000129805543 5.1842806E-05 -1.29193359E-05 5.57525048E-09
9.36400032 -1.58916306 0.243384212 -0.0442149118 0.00443588756 -0.00104580598 0.000746840495 0.000421454082 -0.000632321404 -0.000334884186 -1.03558123E-05 0.000432067725 -0.000722620753 0.000330658513 -8.38147844E-06 -0.00076282752 1.74868092E-05 0.000578570238 6.71353337E-05 -0.000307980052 6.83479666E-05 0.000270542951 4.74966037E-05 -0.000128063577 5.38234708E-05 -1.22946085E-05 8.65929223E-07
9.3760004 -1.58132136 0.241882101 -0.0438882299 0.00440041674 -0.00103943411 0.000735575391 0.000425911421 -0.000627756584 -0.000331871619 -2.87721778E-05 0.00042274053 -0.000720180164 0.000332124269 7.46134128E-06 -0.00075537368 1.49345824E-05 0.000593316101 6.68773282E-05 -0.000327168615 6.90263259E-05 0.000272617734 4.57391689E-05 -0.000126127328 5.57505336E-05 -1.17775517E-05 1.30159503E-06
9.38800049 -1.57352507 0.240391269 -0.0435645133 0.00436572079 -0.00103255478 0.000723617093 0.000430270389 -0.000623209111 -0.000328474329 -4.74878034E-05 0.00041319037 -0.000717441551 0.000333573349 2.36449177E-05 -0.000747159123 1.18097005E-05 0.000608477567 6.56400443E-05 -0.000346885005 6.97937576E-05 0.00027471385 4.38605457E-05 -0.000124106286 5.7549958E-05 -1.12153293E-05 1.58447665E-06
9.39999962 -1.56577384 0.238911375 -0.0432437435 0.00433129864 -0.00102544122 0.000711865141 0.000434578862 -0.00061811076 -0.000324958732 -6.71155794E-05 0.000402809732 -0.000714031747 0.000335117977 4.02331352E-05 -0.000737976283 8.31484795E-06 0.000622387044 6.5844506E-05 -0.000365816057 7.06711144E-05 0.000276491977 4.19290736E-05 -0.000122417696 5.9552025E-05 -9.69739631E-06 1.82865188E-06
9.4119997 -1.5580672 0.237442628 -0.0429257862 0.00429681456 -0.00101826095 0.00069946982 0.000438626652 -0.000612744945 -0.000320906838 -8.67639319E-05 0.000392782735 -0.000710647029 0.000336172991 5.71803575E-05 -0.00072872825 4.8190841E-06 0.000637406483 6.61693412E-05 -0.00038575771 7.0988579E-05 0.000278499501 3.92245202E-05 -0.000120532117 6.09766539E-05 -9.48813977E-06 2.80113409E-06
9.42399979 -1.55040407 0.235984534 -0.0426106118 0.00426297262 -0.00101103564 0.00068677729 0.000442682067 -0.000607245835 -0.000316979334 -0.000106553736 0.00038237081 -0.000706896011 0.000337504956 7.43487326E-05 -0.000718801923 4.01694024E-07 0.000651460257 6.70639492E-05 -0.000405442057 7.12980182E-05 0.000280072156 3.72005779E-05 -0.000117926866 6.28353664E-05 -9.35929893E-06 3.32121886E-06
9.43599987 -1.54278266 0.234536856 -0.0422982313 0.00422958564 -0.00100362557 0.000673980161 0.000446773745 -0.000601606676 -0.000312916702 -0.000126809507 0.000371390866 -0.000702704128 0.000338684418 9.16583522E-05 -0.000708297477 -4.37669587E-06 0.00066556473 6.74327239E-05 -0.000425579346 7.15052156E-05 0.00028168704 3.5268502E-05 -0.000115685012 6.44183892E-05 -8.61184344E-06 4.05480341E-06
9.44799995 -1.53520262 0.23309949 -0.0419884659 0.00419626338 -0.000995906768 0.00066063297 0.000450915686 -0.000595556397 -0.00030863483 -0.000147516228 0.000360071339 -0.000698352 0.000339643448 0.000109269844 -0.00069720333 -8.92548906E-06 0.000680003897 6.72498209E-05 -0.000446093007 7.17290168E-05 0.000283375062 3.31064039E-05 -0.000113898022 6.5700704E-05 -7.05670709E-06 4.94761252E-06
9.46000004 -1.52766383 0.231672183 -0.0416811965 0.00416345801 -0.000987996347 0.000646670058 0.000454928027 -0.000588979048 -0.000304217509 -0.000168355269 0.000348571339 -0.000693650043 0.000340549072 0.000127488747 -0.000685512554 -1.34394504E-05 0.000694703311 6.70179725E-05 -0.000466436148 7.29069798E-05 0.000283976085 2.96346843E-05 -0.000110683031 6.73106406E-05 -6.86803833E-06 5.81843778E-06
9.47200012 -1.52016497 0.230254933 -0.0413766615 0.00413091853 -0.000979624339 0.000632712559 0.000458214752 -0.000582944602 -0.000299249747 -0.000189153652 0.000336987723 -0.000688642438 0.000341540726 0.000144717502 -0.000674025156 -1.87073347E-05 0.000709047017 6.74351977E-05 -0.000486828649 7.32729968E-05 0.00028579979 2.72102479E-05 -0.000108989108 6.97656287E-05 -5.46509682E-06 6.46119406E-06
9.48400021 -1.51270449 0.228847116 -0.041074466 0.00409883168 -0.000971559493 0.000618143124 0.000462082098 -0.000576230465 -0.000294347818 -0.00021078554 0.000325131026 -0.000683659746 0.000342675659 0.000163704375 -0.000661483849 -2.4258874E-05 0.000722784549 6.77732605E-05 -0.000507535296 7.38852759E-05 0.000287355942 2.42335154E-05 -0.000106291802 7.11839602E-05 -4.94297456E-06 6.99942848E-06
9.49600029 -1.50528204 0.227448702 -0.0407748558 0.00406685239 -0.000963164668 0.000603421591 0.000465917459 -0.000569080585 -0.0002894848 -0.000232666745 0.000313085038 -0.000678557612 0.000343361491 0.000182860531 -0.000648409012 -3.01958553E-05 0.000736478949 6.76879208E-05 -0.000528057106 7.4273572E-05 0.000288098352 2.11757397E-05 -0.000103114493 7.28796658E-05 -4.09111044E-06 7.62879927E-06
9.50800037 -1.49789715 0.226059571 -0.0404776819 0.0040349965 -0.000954216637 0.000588576018 0.000469437946 -0.000561798632 -0.000284560461 -0.000254484476 0.000300695276 -0.000673036091 0.000343663531 0.000201820265 -0.000635095465 -3.63427025E-05 0.000750375097 6.73405812E-05 -0.000548376993 7.44913559E-05 0.000288473704 1.80204133E-05 -0.000100051147 7.49084866E-05 -2.97773477E-06 8.31379202E-06
9.52000046 -1.49054813 0.224679306 -0.0401826426 0.00400365936 -0.000945153355 0.000573014549 0.000472595682 -0.000554358645 -0.00027891263 -0.000276615028 0.000287973613 -0.000667266489 0.000344060041 0.000220678747 -0.000620949082 -4.19928692E-05 0.000764591619 6.72135502E-05 -0.000569571741 7.54762441E-05 0.000289550982 1.4256686E-05 -9.81939957E-05 7.66231678E-05 -1.96229666E-06 8.9770183E-06
9.53200054 -1.48323417 0.223307788 -0.0398902595 0.00397258764 -0.000936320692 0.000557387481 0.000476510584 -0.000546709518 -0.000273897807 -0.000299243024 0.000275306666 -0.000661094789 0.000344570202 0.00023918481 -0.000606684189 -4.81801326E-05 0.00077889493 6.69496658E-05 -0.000591174467 7.57834205E-05 0.000290542346 1.11657037E-05 -9.55412615E-05 7.77375026E-05 -1.049552E-06 9.94349284E-06
9.54399967 -1.47595596 0.221944854 -0.0395997986 0.00394208962 -0.000927288842 0.000541399408 0.00047970211 -0.000539058819 -0.000267894444 -0.000321945263 0.000262226298 -0.000654862612 0.000344668486 0.000258804386 -0.000592186581 -5.48796706E-05 0.000792906503 6.6765766E-05 -0.000612540927 7.59314571E-05 0.000290880591 7.63594016E-06 -9.21619576E-05 7.9688085E-05 -1.3693591E-07 1.04154842E-05
9.55599976 -1.46871054 0.220590189 -0.0393111147 0.00391155854 -0.000917907048 0.000525018899 0.000482959789 -0.000531143625 -0.000261964626 -0.000344700005 0.000249008503 -0.000648185785 0.000344837026 0.000278563675 -0.000576757942 -6.21944491E-05 0.000806546654 6.68457214E-05 -0.000634088647 7.6319644E-05 0.000291497621 4.11746214E-06 -8.91664386E-05 8.15738385E-05 8.94757306E-07 1.11019117E-05
9.56799984 -1.46149755 0.219243661 -0.0390248969 0.0038810384 -0.000908434857 0.000508504803 0.00048629145 -0.000522883085 -0.000256150699 -0.000368003617 0.000235810701 -0.000640995102 0.000345158507 0.000298236584 -0.000560969696 -6.96544885E-05 0.000820138957 6.70320005E-05 -0.000655803364 7.69458202E-05 0.00029242452 6.1971383E-07 -8.65087932E-05 8.32106816E-05 2.02417459E-06 1.20356635E-05
9.57999992 -1.45431662 0.217904925 -0.0387411453 0.00385121419 -0.000899045088 0.000491884188 0.000489331491 -0.000514761079 -0.000249684643 -0.000391807203 0.000221999639 -0.000634345924 0.000345102366 0.000318445265 -0.000545379706 -7.6522585E-05 0.000833819155 6.65942207E-05 -0.000677118078 7.71833584E-05 0.000292911194 -3.08360904E-06 -8.28970224E-05 8.47538467E-05 2.80654058E-06 1.23018399E-05
9.59200001 -1.44716692 0.216573969 -0.038459111 0.00382163143 -0.00088927499 0.000475013425 0.000492617546 -0.000506287441 -0.000243598042 -0.000415443152 0.000207962672 -0.00062695035 0.000345472305 0.00033888701 -0.000528844423 -8.43989255E-05 0.000847991323 6.66567066E-05 -0.00069887063 7.71706545E-05 0.000293431222 -6.47332672E-06 -8.02336872E-05 8.66921109E-05 3.46761703E-06 1.32144969E-05
9.60400009 -1.44004667 0.215250462 -0.038178917 0.003792095 -0.000878978521 0.000457585003 0.000495542772 -0.000497216068 -0.000237272645 -0.000439591589 0.000193721033 -0.000619675207 0.000344714615 0.000359253638 -0.000512007216 -9.22511608E-05 0.000861147302 6.59982616E-05 -0.000720777665 7.76122179E-05 0.000293855555 -9.94514085E-06 -7.67791789E-05 8.82851455E-05 5.04774971E-06 1.38425348E-05
9.61600018 -1.43295574 0.213934153 -0.0379004702 0.00376262655 -0.000868980889 0.000440163392 0.000498651876 -0.000488399295 -0.000231039521 -0.000463819888 0.000179629642 -0.000612120377 0.000343875377 0.000379733188 -0.000495089102 -0.000100351019 0.000874755671 6.5626562E-05 -0.000742678705 7.83338546E-05 0.000293764664 -1.39231306E-05 -7.33596462E-05 9.0142632E-05 6.27906638E-06 1.46749544E-05
9.62800026 -1.42589366 0.212624729 -0.0376239456 0.00373363961 -0.000859279709 0.000422731595 0.000501868315 -0.000479733368 -0.000224684976 -0.000488066464 0.000165453894 -0.000604428526 0.000343691412 0.000400732213 -0.000477916852 -0.000108908491 0.00088887586 6.5601118E-05 -0.000764658675 7.89580663E-05 0.000293429301 -1.81647447E-05 -7.0023445E-05 9.21907194E-05 7.01723957E-06 1.56815913E-05
9.64000034 -1.41885853 0.21132201 -0.0373493806 0.00370497094 -0.000849013333 0.000404556369 0.000504526775 -0.000469881314 -0.000217323075 -0.000512647908 0.000150303866 -0.000596747384 0.000344123691 0.000421894714 -0.00046011433 -0.000117331743 0.000902631786 6.52903691E-05 -0.00078742113 7.85635784E-05 0.000294056721 -2.24262476E-05 -6.65942207E-05 9.3803741E-05 8.1229955E-06 1.62441283E-05
9.65200043 -1.4118495 0.2100261 -0.0370762721 0.00367632275 -0.000838385196 0.000386089931 0.000507350895 -0.000460835581 -0.000210318642 -0.000537274929 0.000135515162 -0.000588354422 0.000343184773 0.00044304569 -0.000442031596 -0.000126098545 0.000916022516 6.44430838E-05 -0.000809690275 7.94103398E-05 0.000294273079 -2.65669605E-05 -6.29329952E-05 9.55013456E-05 8.82783024E-06 1.7206361E-05
9.66400051 -1.40486681 0.208736628 -0.0368049741 0.00364774885 -0.000827690645 0.000367609027 0.000510290614 -0.000451233995 -0.000203688003 -0.000562295143 0.000120715878 -0.000580083288 0.000343330903 0.000464281329 -0.000423171208 -0.000134915332 0.000929071044 6.36162658E-05 -0.000831737532 8.02056529E-05 0.000294014288 -3.05322246E-05 -5.97667058E-05 9.72154012E-05 1.00447432E-05 1.77214188E-05
9.67599964 -1.39790964 0.207453251 -0.0365350544 0.00361962197 -0.000816977059 0.000349052047 0.000513043604 -0.000441657641 -0.000196745401 -0.000587439572 0.000105756604 -0.000571739511 0.000342978194 0.000485522411 -0.000404358463 -0.000143773839 0.000942464103 6.31481598E-05 -0.000853896956 8.0515958E-05 0.000293516176 -3.48613357E-05 -5.60801709E-05 9.88385727E-05 1.10418805E-05 1.87283567E-05
9.68799973 -1.39097512 0.206175476 -0.0362666547 0.00359172467 -0.000806184427 0.000330111303 0.000515579828 -0.000431949447 -0.00018944664 -0.000612758857 9.03614564E-05 -0.000563033798 0.000342207961 0.00050684443 -0.000385470921 -0.000152945824 0.000956183765 6.30924333E-05 -0.000876507256 8.04077208E-05 0.000292988319 -3.96374598E-05 -5.1777708E-05 0.000100355181 1.18355629E-05 2.01292005E-05
9.69999981 -1.38406336 0.204903394 -0.0360001922 0.00356367324 -0.000795084285 0.000311021053 0.000518390851 -0.000421657111 -0.000182574004 -0.000638445723 7.48524035E-05 -0.0005541133 0.000342354178 0.000528965145 -0.000365909189 -0.000162471551 0.000969246961 6.26174733E-05 -0.00089937821 8.09971243E-05 0.000292701181 -4.37712297E-05 -4.80702147E-05 0.000102054793 1.32112764E-05 2.068514E-05
9.71199989 -1.37717438 0.203636885 -0.0357348844 0.00353638548 -0.000784490549 0.00029191465 0.000520889182 -0.000411508634 -0.000174733534 -0.000664019259 5.90467207E-05 -0.000545363233 0.000341870327 0.000550139521 -0.000346246088 -0.000172098429 0.000982839847 6.22389343E-05 -0.000921980769 8.15015519E-05 0.000292797777 -4.85069359E-05 -4.53098874E-05 0.000103812905 1.4178715E-05 2.14260835E-05
9.72399998 -1.37030625 0.202375785 -0.0354707316 0.00350876292 -0.000773354492 0.000272587495 0.000523574068 -0.000401578349 -0.000167366365 -0.000689922424 4.35815091E-05 -0.000536369102 0.000341208826 0.000572580902 -0.000326642796 -0.000181379524 0.00099612854 6.11178257E-05 -0.000945293636 8.16871252E-05 0.000292834418 -5.24844509E-05 -4.10748107E-05 0.000105608102 1.51461736E-05 2.21669852E-05
9.73600006 -1.36345851 0.201119542 -0.0352080949 0.00348147494 -0.000762179319 0.000252880622 0.000526147545 -0.000391297712 -0.000159835719 -0.000715704518 2.79275009E-05 -0.000527491036 0.000340736879 0.000594953424 -0.00030683534 -0.000190968756 0.00100959861 6.0100836E-05 -0.00096872932 8.20050846E-05 0.000292232668 -5.70165394E-05 -3.72076065E-05 0.000107305736 1.62021752E-05 2.29676734E-05
9.74800014 -1.35663056 0.199868113 -0.034946721 0.00345441187 -0.00075102417 0.000233138751 0.000528623408 -0.000380576617 -0.00015217434 -0.000741424912 1.19473261E-05 -0.000518807734 0.000340447819 0.000617062731 -0.000286275579 -0.000200891795 0.00102326693 5.9579259E-05 -0.000991939334 8.25079842E-05 0.000291346718 -6.20873398E-05 -3.38200516E-05 0.000108885972 1.74466586E-05 2.39372584E-05
9.76000023 -1.34982109 0.198621452 -0.0346863009 0.00342728058 -0.000739707029 0.000213396328 0.000531247002 -0.00036980398 -0.000144629201 -0.00076802203 -4.10129087E-06 -0.000509493053 0.000339758117 0.000639153644 -0.000265492126 -0.000210599508 0.00103663048 5.91948628E-05 -0.00101398863 8.23773444E-05 0.000290543772 -6.60973601E-05 -3.01329419E-05 0.000110459048 1.85733661E-05 2.48886645E-05
9.77200031 -1.34302878 0.197378829 -0.0344272517 0.00340033835 -0.000728117477 0.000193292959 0.000533725368 -0.000359562167 -0.000136816336 -0.000794138003 -2.0150821E-05 -0.000499550486 0.000339549617 0.000661721802 -0.000244553463 -0.000221483904 0.00104951963 5.8431131E-05 -0.00103754457 8.3002793E-05 0.000290512311 -7.07105064E-05 -2.58863911E-05 0.000111763686 1.98905182E-05 2.60007018E-05
9.7840004 -1.33625364 0.196140528 -0.0341693461 0.00337363104 -0.000716369017 0.00017312511 0.000536052976 -0.000348783535 -0.000128780113 -0.000821042806 -3.62421051E-05 -0.000489502447 0.000338316866 0.000684214872 -0.000223718816 -0.000231741578 0.00106258749 5.80144879E-05 -0.00106075103 8.33962768E-05 0.000289626478 -7.59461836E-05 -2.17125744E-05 0.000113597278 2.06083914E-05 2.63367183E-05
9.79600048 -1.32949448 0.194906414 -0.0339124724 0.00334715657 -0.000704759965 0.00015271634 0.000538464403 -0.000337880803 -0.000120928773 -0.000847914198 -5.27459088E-05 -0.000479667186 0.000337437668 0.000706811144 -0.000202349431 -0.000242077876 0.00107565464 5.71661549E-05 -0.00108373084 8.40741704E-05 0.000288851938 -8.11842765E-05 -1.78277587E-05 0.000115493676 2.13370313E-05 2.71529025E-05
9.80799961 -1.32275081 0.193675891 -0.0336564481 0.00332078664 -0.000693275186 0.000132033951 0.000540967972 -0.000326979614 -0.000113250164 -0.000874569407 -6.96379284E-05 -0.000470087718 0.000336980971 0.000729522377 -0.000180326999 -0.000252500176 0.00108874275 5.59362634E-05 -0.00110677793 8.47093179E-05 0.000288251962 -8.61232475E-05 -1.416132E-05 0.000117160074 2.26545344E-05 2.84926373E-05
9.81999969 -1.31602061 0.192448616 -0.0334011726 0.00329446071 -0.000681564794 0.000111771704 0.000543342438 -0.000316135003 -0.000105117622 -0.000901157851 -8.58045387E-05 -0.000460153795 0.000336382072 0.000752259046 -0.000159241259 -0.000262899324 0.00110200094 5.55603765E-05 -0.00113039091 8.4483996E-05 0.000287145376 -9.07662325E-05 -1.02678314E-05 0.000118545955 2.45515257E-05 2.93534249E-05
9.83199978 -1.30930376 0.191225082 -0.0331469774 0.00326801813 -0.00066972588 9.10978488E-05 0.000545462244 -0.000305171852 -9.67314918E-05 -0.000928461202 -0.000102640515 -0.000449902553 0.000335513701 0.000775103923 -0.000137800627 -0.000273500598 0.00111520139 5.48493445E-05 -0.00115376746 8.43530725E-05 0.000286887924 -9.53389608E-05 -6.0188604E-06 0.000120248318 2.47572116E-05 3.00896809E-05
9.84399986 -1.30259955 0.190004423 -0.0328936316 0.00324160443 -0.000657886965 7.05180937E-05 0.000547802425 -0.000293858262 -8.83927569E-05 -0.000955124095 -0.000119415439 -0.000440151052 0.000334708398 0.000798004854 -0.000115089104 -0.000284101843 0.00112817436 5.38277491E-05 -0.001177144 8.50956785E-05 0.000286097493 -0.000100477584 -2.01068224E-06 0.000121999467 2.55019386E-05 3.08830822E-05
9.85599995 -1.29590666 0.188786283 -0.0326408818 0.00321555696 -0.000645990833 4.96087887E-05 0.000550011289 -0.000282528694 -8.02355862E-05 -0.000982020982 -0.00013611115 -0.000430122018 0.000334111013 0.000821151189 -9.2873066E-05 -0.000294952013 0.00114108983 5.2872063E-05 -0.00120054954 8.55796679E-05 0.000285093236 -0.000105464896 2.25405097E-06 0.000123548074 2.68746753E-05 3.178111E-05
9.86800003 -1.28922415 0.187570885 -0.0323889479 0.00318985432 -0.000633912394 2.82582023E-05 0.000552114972 -0.000271187659 -7.22278783E-05 -0.00100937882 -0.000152827968 -0.000419777731 0.000333523465 0.000844489259 -7.12250912E-05 -0.0003062537 0.00115415233 5.21409784E-05 -0.00122399675 8.55994585E-05 0.000284100039 -0.000110166337 6.74728017E-06 0.000124979473 2.84085563E-05 3.27043053E-05
9.88000011 -1.28255165 0.186358079 -0.0321377218 0.0031638951 -0.00062184257 7.32492254E-06 0.000554601022 -0.000259506371 -6.40765429E-05 -0.00103687251 -0.000169988532 -0.000409740896 0.000331935007 0.000867627561 -4.89728991E-05 -0.000317003578 0.00116744824 5.15347347E-05 -0.00124731008 8.63000751E-05 0.000283288769 -0.000116075855 1.06031075E-05 0.000127486419 2.95257196E-05 3.3153221E-05
9.8920002 -1.27588773 0.18514739 -0.0318867154 0.00313817197 -0.000609835144 -1.39738204E-05 0.000556861574 -0.000248054625 -5.52951569E-05 -0.0010642478 -0.000187337282 -0.000398852106 0.000331093324 0.000890462601 -2.65526596E-05 -0.00032872631 0.00118067861 5.08567864E-05 -0.00127126579 8.61229564E-05 0.000282305671 -0.000120504177 1.48865984E-05 0.000129084161 3.03259731E-05 3.42798812E-05
9.90400028 -1.2692318 0.183938697 -0.0316362306 0.00311230822 -0.000597827602 -3.52129755E-05 0.000558866537 -0.000236983222 -4.67248828E-05 -0.00109137315 -0.000204274111 -0.000388536107 0.000330095267 0.000913688797 -3.46752131E-06 -0.000339204678 0.00119386101 4.98079098E-05 -0.00129512011 8.64345857E-05 0.000281396846 -0.000125743827 1.88009526E-05 0.000130323402 3.13886594E-05 3.51939962E-05
9.91600037 -1.26258314 0.182731897 -0.0313863643 0.00308660348 -0.000585709407 -5.64852016E-05 0.000560964632 -0.000225607131 -3.84541454E-05 -0.00111866067 -0.000221170703 -0.000377975433 0.000329199305 0.000937194796 1.92550324E-05 -0.000350236718 0.00120711012 4.8874208E-05 -0.00131865963 8.69069772E-05 0.000280450564 -0.000131166438 2.33096525E-05 0.000132177491 3.23674285E-05 3.6022222E-05
9.92800045 -1.25594068 0.181526423 -0.0311369449 0.00306104799 -0.000573356345 -7.77755777E-05 0.0005631604 -0.000213923893 -3.01831387E-05 -0.00114627357 -0.000238113949 -0.000367203902 0.00032836126 0.000960693171 4.16179464E-05 -0.000361808314 0.0012203044 4.82280739E-05 -0.00134202931 8.72834134E-05 0.000279414438 -0.000136458126 2.83521276E-05 0.000134492264 3.33326716E-05 3.68820147E-05
9.94000053 -1.24930298 0.180322051 -0.030887872 0.00303534209 -0.000561171502 -9.88368483E-05 0.000565251277 -0.000202529802 -2.15239652E-05 -0.00117398705 -0.000255525607 -0.000357013982 0.000327173562 0.00098392833 6.40993821E-05 -0.000372812123 0.00123294268 4.76883106E-05 -0.00136647094 8.7280765E-05 0.000278324733 -0.000141265715 3.1851574E-05 0.000135157607 3.47510031E-05 3.81405262E-05
9.95199966 -1.24267077 0.179119095 -0.0306390394 0.00300973631 -0.000549239456 -0.000120189055 0.00056785479 -0.000190749503 -1.29645896E-05 -0.00120141404 -0.000272312987 -0.000346290501 0.000326284993 0.00100738008 8.70890872E-05 -0.000384246116 0.00124577316 4.62968565E-05 -0.00138946169 8.73695826E-05 0.000277349347 -0.000146031511 3.6289126E-05 0.000136651724 3.59342775E-05 3.89932757E-05
9.96399975 -1.23604167 0.177917048 -0.0303904191 0.00298425648 -0.000537167711 -0.000141724275 0.000569793163 -0.000179238472 -4.48840001E-06 -0.00122893404 -0.000289998949 -0.000336111523 0.000325439149 0.00103113719 0.000110271721 -0.000395284325 0.00125919736 4.52873137E-05 -0.00141357258 8.80988155E-05 0.000276143954 -0.000151210072 4.04522034E-05 0.000138726915 3.72425093E-05 3.98830671E-05
9.97599983 -1.22941506 0.176715553 -0.03014189 0.0029586805 -0.000524918782 -0.000163137825 0.000571654062 -0.000167626567 4.07335347E-06 -0.00125674764 -0.000307383511 -0.00032548845 0.000324398512 0.00105468743 0.00013308521 -0.000406447769 0.00127212284 4.4444736E-05 -0.00143730035 8.86592024E-05 0.000275230559 -0.000156731796 4.47201128E-05 0.000140569304 3.82527505E-05 4.10054345E-05
9.98799992 -1.22278988 0.17551443 -0.0298934449 0.0029330228 -0.000512619386 -0.000184432196 0.000573629397 -0.000155938076 1.27185313E-05 -0.00128474867 -0.000324370689 -0.000314355129 0.000323152868 0.00107808784 0.000155457587 -0.000418033742 0.00128436275 4.3773889E-05 -0.00146065396 8.86781563E-05 0.000274711201 -0.000162213342 4.90660786E-05 0.000142254401 3.88594854E-05 4.23550991E-05
10 -1.21616602 0.174313635 -0.0296452008 0.00290741771 -0.000500528666 -0.000205995981 0.000576110324 -0.000144262478 2.12883842E-05 -0.00131167576 -0.000341996987 -0.000303995388 0.000323052518 0.00110148266 0.000179051887 -0.000429918058 0.00129806623 4.36138362E-05 -0.00148455985 8.85156915E-05 0.000273379963 -0.000167115591 5.31831756E-05 0.000143999467 4.02270816E-05 4.28901985E-05


==> Supplementary_material/RR-PES_V_l_coeffs.dat <==
# R/Ang)    V00(cm-1)  V01(cm-1)   V02(cm-1)  V03(cm-1)   V04(cm-1)  V05(cm-1)   V06(cm-1)  V07(cm-1)   V08(cm-1)  V09(cm-1)   V10(cm-1)  V11(cm-1)   V12(cm-1)  V13(cm-1)   V14(cm-1)  V15(cm-1)   V16(cm-1)  V17(cm-1)   V18(cm-1)  V19(cm-1)    V20(cm-1)  V21(cm-1)   V22(cm-1)  V23(cm-1)   V24(cm-1)  V25(cm-1)
1.00000000 35778.9727 -1439.49316 9677.17383 -11599.0107 12188.3838 -9618.45117 6859.60498 -4654.81006 3069.38403 -1966.28284 1208.65991 -700.672485 355.828094 -129.106522 -26.5598068 119.366577 -175.122162 187.132187 -176.675339 140.186600 -98.2627411 51.8144226 -11.8075562 -21.9824829 48.1375504 -66.6845856
1.01199996 33805.8320 -944.519836 8619.93848 -10441.1494 11053.0801 -8709.22266 6174.91064 -4154.69775 2713.32568 -1720.65454 1045.69409 -597.799316 296.482788 -100.591690 -33.1132164 111.611855 -158.630676 167.480453 -157.581512 124.922287 -88.0489960 47.1684799 -12.0952854 -17.6232624 40.7356758 -57.1886826
1.02400005 31918.1309 -490.414398 7638.28760 -9369.06445 10004.2529 -7873.39648 5549.80371 -3701.73291 2393.45703 -1501.81628 901.796753 -507.909973 245.392395 -76.7329330 -37.6981850 103.759247 -143.273865 149.476791 -140.185486 111.006424 -78.6691666 42.7581558 -12.0912495 -13.9531612 34.3224754 -48.8861084
1.03600001 30133.3555 -84.9702377 6746.77051 -8399.07715 9058.15723 -7124.55859 4995.13574 -3304.34326 2116.12891 -1314.36719 780.173767 -433.124908 203.865967 -58.2389717 -40.0558357 95.9150696 -129.248367 133.440308 -124.807137 98.7027817 -70.2746353 38.6549301 -11.7992964 -11.1155090 29.0715809 -41.9802742
1.04799998 28448.7637 275.554749 5938.86670 -7523.11963 8205.88184 -6454.24854 4503.18604 -2955.70532 1875.56372 -1153.63354 677.201599 -370.757843 170.006790 -43.8872795 -40.8711929 88.2054214 -116.533920 119.210762 -111.249847 87.8628922 -62.8192825 34.8927841 -11.2441978 -8.90248394 24.7594147 -36.2098427
1.05999994 26844.8945 601.805725 5195.08594 -6718.76758 7424.45703 -5842.57178 4057.41406 -2642.42847 1661.26855 -1011.70996 587.152771 -316.845917 141.243362 -32.1786804 -40.8103447 80.8679199 -104.894691 106.344757 -99.0445557 78.1083069 -56.0865936 31.4206543 -10.5582218 -7.06549072 21.0636597 -31.1991348
1.07200003 25325.4844 892.996582 4517.11621 -5987.67725 6715.28662 -5290.46826 3658.35254 -2364.73413 1473.28064 -888.531738 509.922424 -271.267822 117.477554 -23.0201817 -39.9496841 73.8849106 -94.3264084 94.8632507 -88.2052841 69.4483795 -50.0466461 28.2514687 -9.91549778 -5.61114025 17.9682961 -26.9397888
1.08399999 23885.8457 1152.32153 3899.25098 -5323.15430 6071.40869 -4791.79492 3300.78394 -2118.33862 1308.19849 -781.510864 443.612762 -232.702240 97.8360825 -15.9194183 -38.5212402 67.3154068 -84.7666016 84.6163483 -78.5703506 61.7643051 -44.6508904 25.3663235 -9.24204826 -4.45173120 15.3702297 -23.3158436
1.09599996 22521.0117 1383.10266 3335.56763 -4718.26367 5485.66602 -4340.25244 2979.43213 -1898.93298 1162.62830 -688.078247 386.366882 -199.863434 81.4981079 -10.4025383 -36.7348862 61.1847649 -76.1088409 75.4546890 -69.9883728 54.9221306 -39.8313599 22.7535934 -8.56482601 -3.51546335 13.1729794 -20.2061691
1.10800004 21227.0137 1587.98718 2821.35278 -4167.51758 4952.42432 -3930.95166 2690.22266 -1703.23315 1034.01929 -606.334717 336.823792 -171.828247 67.8806534 -6.13505125 -34.7187691 55.4906693 -68.2778778 67.2566986 -62.3348999 48.8255081 -35.5195007 20.3891621 -7.89603186 -2.76317048 11.3057051 -17.5278759
1.12000000 20000.3770 1769.23938 2352.57471 -3666.24561 4466.92090 -3559.80444 2429.78320 -1528.55005 920.303711 -534.761475 293.913818 -147.880707 56.5320969 -2.87587738 -32.5682487 50.2217407 -61.2166214 59.9193954 -55.5039520 43.3965454 -31.6603413 18.2456055 -7.31140137 -2.16421890 9.71405411 -15.2188339
1.13199997 18837.8848 1928.80725 1925.74915 -3210.43018 4025.09839 -3223.33325 2195.30005 -1372.64954 819.773987 -472.106049 256.776154 -127.443428 47.0989838 -0.445218086 -30.3506794 45.3609848 -54.8476830 53.3627892 -49.4183731 38.5593338 -28.2099552 16.3131466 -6.68533611 -1.69009459 8.35742569 -13.2235880
1.14400005 17736.5781 2068.46582 1537.70813 -2796.43164 3623.28760 -2918.43750 1984.24866 -1233.55237 730.932068 -417.288757 224.641312 -110.018196 39.2872581 1.32607126 -28.1366386 40.8958359 -49.1003036 47.5042114 -43.9941025 34.2544289 -25.1313534 14.5763111 -6.09038591 -1.30938721 7.20188808 -11.5027599
1.15600002 16693.1914 2190.11133 1185.05994 -2420.38013 3257.61353 -2641.84717 1794.00903 -1109.22998 652.258484 -369.207306 196.763855 -95.1272736 32.7994003 2.58464432 -25.9405689 36.8059540 -43.9155464 42.2629776 -39.1467972 30.4188423 -22.3770294 13.0107317 -5.53450584 -1.00260019 6.21590424 -10.0121813
1.16799998 15704.6309 2295.44922 864.737854 -2078.80005 2924.62671 -2390.68311 1622.29907 -997.925354 582.461182 -326.943451 172.524277 -82.3372498 27.3993301 3.43613720 -23.8131924 33.0637970 -39.2452545 37.5691223 -34.8120537 26.9918919 -19.9113464 11.5998573 -5.01552582 -0.756686509 5.36831522 -8.71687222
1.18000007 14767.9834 2386.00415 573.991028 -1768.58447 2621.27173 -2162.43140 1467.14514 -898.139893 520.442078 -289.734589 151.404282 -71.3260345 22.9055004 3.96908927 -21.7700596 29.6414471 -35.0302353 33.3612061 -30.9344501 23.9261227 -17.7065506 10.3310509 -4.53563213 -0.560281992 4.63523960 -7.58936787
1.19200003 13880.9307 2462.96240 310.678314 -1487.32385 2345.19336 -1955.16406 1327.05444 -808.761292 465.380615 -257.007965 133.030487 -61.9190750 19.1864491 4.25038767 -19.8229637 26.5179672 -31.2188225 29.5950794 -27.4676609 21.1933460 -15.7349052 9.18786907 -4.09221888 -0.406881213 4.00499535 -6.60668421
1.20400000 13041.1006 2527.51172 72.6392822 -1232.60596 2094.03320 -1766.94788 1200.52612 -728.656616 416.458130 -228.202759 117.032677 -53.8523216 16.1052094 4.34951210 -17.9826851 23.6733513 -27.7884026 26.2216988 -24.3679581 18.7511597 -13.9654713 8.16286850 -3.68351388 -0.285516351 3.45843768 -5.75083256
1.21599996 12245.9590 2580.85791 -142.317093 -1002.00159 1865.43164 -1595.87012 1086.09607 -656.745789 372.911072 -202.784286 103.063492 -46.9068718 13.5473089 4.31024647 -16.2525787 21.0843334 -24.6985722 23.1993446 -21.5921097 16.5683403 -12.3793001 7.23408175 -3.31069803 -0.187001899 2.98809600 -4.99429131
1.22800004 11493.2217 2624.00977 -336.036652 -793.481750 1657.44373 -1440.38086 982.598450 -592.186340 334.152283 -180.361679 90.8700104 -40.9365158 11.4349422 4.15899515 -14.6300306 18.7300587 -21.9147263 20.4881287 -19.1053181 14.6183929 -10.9591179 6.39775848 -2.96578741 -0.110053904 2.58121324 -4.33149004
1.24000001 10780.6719 2657.93213 -510.295380 -605.100525 1468.21143 -1299.00610 888.928162 -534.177246 299.621887 -160.570374 80.2197266 -35.7994843 9.69467163 3.92623901 -13.1151810 16.5913219 -19.4065590 18.0522156 -16.8747635 12.8721542 -9.68413544 5.65385437 -2.64513016 -5.18150330E-02 2.22434998 -3.75889206
1.25199997 10106.3887 2683.45190 -666.618347 -435.188049 1296.13501 -1170.47510 804.134888 -482.029510 268.840057 -143.082047 70.9080353 -31.3738461 8.26375866 3.63765550 -11.7096148 14.6513481 -17.1395569 15.8709822 -14.8726463 11.3091488 -8.54186821 4.98361588 -2.35884213 -5.55435382E-03 1.91504443 -3.25597429
1.26399994 9468.53711 2701.35229 -806.450989 -282.166748 1139.71326 -1053.59570 727.326233 -435.104645 241.361130 -127.601959 62.7473984 -27.5496578 7.08347559 3.31382918 -10.4092340 12.8915272 -15.1023397 13.9140158 -13.0779161 9.91074657 -7.51326370 4.38264465 -2.09828568 2.94684768E-02 1.64535832 -2.81263041
1.27600002 8865.20898 2712.36426 -931.158142 -144.568893 997.562927 -947.295166 657.719604 -392.852600 216.812180 -113.886276 55.5891228 -24.2418919 6.11305046 2.96985698 -9.20834064 11.2981319 -13.2669306 12.1568909 -11.4674883 8.65805054 -6.59085941 3.84238124 -1.86186039 5.53625859E-02 1.40903938 -2.42399526
1.28799999 8294.63281 2717.13745 -1041.95911 -21.0953655 868.472412 -850.638550 594.643494 -354.808380 194.884338 -101.746399 49.3139496 -21.3850594 5.31923866 2.61621499 -8.10167789 9.85484600 -11.6099215 10.5811100 -10.0227747 7.53591299 -5.76626730 3.35583472 -1.64779794 7.43212774E-02 1.20210803 -2.08266354
1.29999995 7755.00146 2716.33496 -1140.10583 89.5897675 751.194702 -762.660583 537.399963 -320.489044 175.254517 -90.9745102 43.7965965 -18.9090996 4.66804504 2.25810242 -7.08306503 8.54609680 -10.1162767 9.16589737 -8.72586250 6.52995300 -5.02505875 2.91976929 -1.45242691 8.82110596E-02 1.02077103 -1.78042030
1.31200004 7244.83984 2710.48315 -1226.59497 188.545441 644.739929 -682.605286 485.445007 -289.517822 157.671371 -81.3941116 38.9407463 -16.7578125 4.13677597 1.90506470 -6.14641094 7.36571646 -8.76877117 7.89399624 -7.55973005 5.62756777 -4.35901260 2.53135180 -1.27638352 9.89172533E-02 0.861914694 -1.51468575
1.32400000 6762.83008 2700.02051 -1302.26562 276.652039 548.295349 -609.854370 438.341766 -261.597900 141.942337 -72.8926849 34.6788864 -14.9092646 3.70599437 1.56113434 -5.29128647 6.30105734 -7.55639839 6.75456238 -6.51597118 4.81941795 -3.76214170 2.18035817 -1.11558652 0.103934430 0.720679522 -1.27990961
1.33599997 6307.49365 2685.41602 -1368.02051 354.849854 460.994263 -543.755737 395.633240 -236.423599 127.867195 -65.3491669 30.9348068 -13.3052015 3.35959864 1.22911727 -4.51207972 5.33978939 -6.46593237 5.73421240 -5.57932806 4.09630442 -3.22752643 1.86467290 -0.970005691 0.107078262 0.596993148 -1.07317019
1.34800005 5877.34180 2667.14331 -1424.77429 424.092529 381.959900 -483.649017 356.855621 -213.683258 115.242516 -58.6360245 27.6338882 -11.9022446 3.08159256 0.911208749 -3.80102444 4.47294760 -5.48439550 4.81897068 -4.73663950 3.44900656 -2.74735284 1.58236969 -0.839875400 0.109553605 0.490081072 -0.891560078
1.36000001 5470.97559 2645.63330 -1473.36353 485.247162 310.398468 -428.937805 321.593445 -193.098679 103.891281 -52.6439819 24.7157593 -10.6802635 2.85778046 0.612625122 -3.15306854 3.69170380 -4.60084534 3.99728775 -3.97990227 2.86894226 -2.31554031 1.32833099 -0.722351074 0.110353470 0.396083832 -0.730630875
1.37199998 5087.32666 2621.19043 -1514.38330 538.922852 245.755417 -379.209930 289.564667 -174.484940 93.6976776 -47.3026314 22.1399555 -9.61652184 2.67906547 0.333151460 -2.56450105 2.98782563 -3.80724621 3.26120329 -3.30190969 2.35021186 -1.92883432 1.10095644 -0.615474343 0.108622916 0.313044459 -0.587258995
1.38400006 4725.37207 2594.08936 -1548.38452 585.679688 187.523438 -334.094116 260.515076 -157.677856 84.5562897 -42.5508423 19.8714676 -8.69274998 2.54292178 7.17460737E-02 -2.03058624 2.35804963 -3.09517598 2.60357714 -2.69457150 1.88561428 -1.58313978 0.897895157 -0.519074380 0.107208081 0.237780720 -0.461952716
1.39600003 4383.92383 2564.65552 -1576.01074 626.170959 135.112259 -293.155640 234.148865 -142.486435 76.3468781 -38.3173409 17.8678913 -7.88644171 2.42625594 -0.171014890 -1.54655182 1.79455864 -2.45831656 2.01634860 -2.14927077 1.47105443 -1.27474046 0.716063023 -0.433021277 0.104809783 0.172214434 -0.351828963
1.40799999 4061.81079 2533.20288 -1597.88525 661.028137 87.9512787 -255.973663 210.180618 -128.724792 68.9561005 -34.5342064 16.0931168 -7.17979813 2.33062077 -0.394503951 -1.10783660 1.28763616 -1.88883269 1.49119151 -1.66110730 1.10187376 -0.998841643 0.553631365 -0.355301440 0.101240508 0.116366491 -0.253971994
1.42000008 3757.96973 2499.99341 -1614.54053 690.782288 45.5614166 -222.199387 188.376419 -116.243019 62.2934761 -31.1491814 14.5216799 -6.55981636 2.26067352 -0.598104477 -0.711876035 0.830504894 -1.37606597 1.02224874 -1.22660613 0.772799313 -0.750573695 0.408438265 -0.284871399 9.85202491E-02 6.67300373E-02 -0.167506367
1.43200004 3471.58350 2465.21802 -1626.36902 715.818909 7.59581947 -191.583588 168.571365 -104.938828 56.2965965 -28.1273365 13.1347008 -6.01588488 2.20046663 -0.779911697 -0.358249396 0.419293404 -0.912305534 0.606669605 -0.841343701 0.481438011 -0.527242899 0.277518898 -0.222833037 9.56938788E-02 2.23894659E-02 -9.15377736E-02
1.44400001 3201.82007 2429.07349 -1633.77246 736.539795 -26.3007336 -163.871185 150.597473 -94.7071152 50.8970757 -25.4239216 11.9059696 -5.54167414 2.15638518 -0.944467962 -4.05367240E-02 5.48494719E-02 -0.500437379 0.236843288 -0.496935338 0.221830800 -0.329046100 0.161731690 -0.166862115 9.24175605E-02 -1.56369805E-02 -2.52483990E-02
1.45599997 2947.74878 2391.76733 -1637.18372 753.373413 -56.5118408 -138.788284 134.275940 -85.4374695 46.0286331 -22.9994774 10.8112783 -5.12555456 2.12809849 -1.09518778 0.245267540 -0.265756160 -0.137351155 -9.26645994E-02 -0.187979475 -9.96706542E-03 -0.154276073 5.98417521E-02 -0.116423868 8.91044810E-02 -4.97687608E-02 3.26182209E-02
1.46799994 2708.49756 2353.48584 -1636.99048 766.698181 -83.3764572 -116.092438 119.448868 -77.0298996 41.6342888 -20.8260269 9.83736038 -4.75653839 2.10537601 -1.23252249 0.499352098 -0.550331175 0.186779037 -0.384085655 8.47975239E-02 -0.214733645 1.22659327E-03 -3.06482669E-02 -7.12318644E-02 8.58535022E-02 -8.00717324E-02 8.35547224E-02
1.48000002 2483.25098 2314.39551 -1633.54639 776.855652 -107.196243 -95.5677490 105.975433 -69.3966827 37.6628799 -18.8748379 8.97104645 -4.42998123 2.08656597 -1.35461426 0.724767685 -0.803842545 0.476411819 -0.640935898 0.325512886 -0.394695282 0.139980316 -0.111049652 -3.08561325E-02 8.24289322E-02 -0.104979038 0.128256798
1.49199998 2271.35083 2274.62671 -1627.13428 784.117004 -128.210358 -77.0442581 93.7451477 -62.4731674 34.0766525 -17.1200237 8.19721031 -4.14430285 2.07735610 -1.45943165 0.926957548 -1.02760136 0.730852544 -0.867532969 0.542876780 -0.553523898 0.262385517 -0.182097748 4.45652008E-03 7.97684416E-02 -0.126220301 0.166644961
1.50399995 2072.14917 2234.30615 -1618.02002 788.738953 -146.648590 -60.3624039 82.6555328 -56.1965523 30.8369656 -15.5449877 7.50823259 -3.89163399 2.06721544 -1.55435908 1.10460055 -1.22119725 0.953694165 -1.06601810 0.731699467 -0.693134546 0.370029777 -0.243504688 3.50808203E-02 7.64634162E-02 -0.145804316 0.199813128
1.51600003 1884.92773 2193.56519 -1606.49048 790.999756 -162.756226 -45.3492470 72.5984650 -50.5027390 27.9078579 -14.1292219 6.89280605 -3.66292357 2.05632496 -1.63984895 1.26130033 -1.39164221 1.15124631 -1.23838687 0.897290468 -0.814037561 0.463866472 -0.297499478 6.54264465E-02 7.31179789E-02 -0.162871554 0.228433847
1.52800000 1709.01648 2152.52051 -1592.80859 791.147156 -176.752609 -31.8499775 63.4771957 -45.3361931 25.2608166 -12.8548908 6.33836365 -3.45452189 2.04350162 -1.71001029 1.40238416 -1.54563653 1.32554770 -1.38767552 1.04211128 -0.917483091 0.546515465 -0.346327245 9.51984152E-02 6.99882284E-02 -0.176951915 0.253280938
1.53999996 1543.77881 2111.27954 -1577.21204 789.402222 -188.833832 -19.7284889 55.2041664 -40.6446648 22.8642426 -11.7055435 5.83895874 -3.26696968 2.02696323 -1.76855850 1.52744389 -1.68085575 1.47625351 -1.51632309 1.16521263 -1.00715733 0.619784355 -0.389288902 0.116621494 6.71443939E-02 -0.188649178 0.274655342
1.55200005 1388.69836 2069.91797 -1559.88794 785.940552 -199.152191 -8.87961292 47.7112732 -36.3857422 20.6891632 -10.6661482 5.39437675 -3.10071254 2.01711679 -1.82261443 1.63203323 -1.78939116 1.60552251 -1.62504947 1.27211916 -1.08612883 0.682949603 -0.423967868 0.135322049 6.40906915E-02 -0.196652234 0.292102993
1.56400001 1243.28101 2028.54749 -1541.01587 780.931213 -207.856033 0.800739348 40.9357109 -32.5227242 18.7197685 -9.72807980 4.99355221 -2.95063019 2.00593376 -1.86723828 1.72085488 -1.88103175 1.71719158 -1.71948981 1.36520934 -1.15492046 0.737190247 -0.454588681 0.151728794 6.11202493E-02 -0.204592079 0.308571726
1.57599998 1106.96777 1987.20447 -1520.78833 774.554077 -215.103775 9.42209625 34.8104134 -29.0167255 16.9355888 -8.88230610 4.63027239 -2.81587362 1.99370515 -1.90028214 1.79485428 -1.95971882 1.81277132 -1.79996812 1.44516420 -1.21191895 0.783128738 -0.481828570 0.165414914 5.89160509E-02 -0.211984158 0.322381616
1.58800006 979.235229 1945.98755 -1499.37939 766.969238 -221.038727 17.0809727 29.2742500 -25.8325882 15.3137007 -8.11523914 4.30460215 -2.69622564 1.98112619 -1.92582285 1.85399163 -2.02356935 1.89256418 -1.86588264 1.51389217 -1.25870669 0.821743071 -0.504169106 0.176706076 5.69682531E-02 -0.216975957 0.331757247
1.60000002 859.596619 1904.96228 -1476.94812 758.322388 -225.790009 23.8663082 24.2731895 -22.9411411 13.8389425 -7.41736317 4.01126003 -2.58568382 1.96967125 -1.94561005 1.90274334 -2.07408524 1.95810986 -1.92124009 1.57269478 -1.29806936 0.854114532 -0.521519184 0.186594382 5.49750328E-02 -0.220892906 0.339488983
1.61199999 747.652466 1864.17444 -1453.61902 748.729614 -229.457748 29.8497200 19.7661476 -20.3214836 12.5046587 -6.78716373 3.74155807 -2.47894645 1.95413601 -1.95998180 1.94513094 -2.11544681 2.01090646 -1.96951926 1.62014544 -1.33016622 0.880556107 -0.535002589 0.195107386 5.24158590E-02 -0.224153295 0.345843852
1.62400007 643.016174 1823.67200 -1429.50964 738.298706 -232.140915 35.0979538 15.7135878 -17.9489708 11.2952547 -6.21548367 3.49656892 -2.38117790 1.93442512 -1.96778333 1.97956026 -2.14695072 2.05358434 -2.00527048 1.65697956 -1.35380578 0.901931167 -0.545651674 0.202877417 5.06325960E-02 -0.228045270 0.349171430
1.63599992 545.261536 1783.50781 -1404.74841 727.144775 -233.941162 39.6793251 12.0724239 -15.7988510 10.1965017 -5.69524240 3.27428985 -2.29405570 1.91432559 -1.97011900 2.00430417 -2.16879773 2.08673406 -2.02775955 1.68620384 -1.37060702 0.918301284 -0.554110229 0.207255870 4.87465002E-02 -0.230615169 0.351463318
1.64800000 453.981720 1743.72449 -1379.45068 715.370483 -234.948502 43.6561737 8.80232239 -13.8504419 9.19882774 -5.22285080 3.06973672 -2.21048951 1.89418042 -1.96924603 2.02008557 -2.18330717 2.11075568 -2.04286146 1.70765615 -1.38262570 0.930825114 -0.560512781 0.210119188 4.64769080E-02 -0.230547979 0.353493989
1.66000009 368.800415 1704.36072 -1353.72034 703.070618 -235.247009 47.0874023 5.86805868 -12.0851879 8.29355812 -4.79503298 2.88228726 -2.12963176 1.87278366 -1.96367502 2.02816582 -2.19071484 2.12745690 -2.05295086 1.72195196 -1.39080632 0.940581381 -0.564762115 0.213675529 4.40045595E-02 -0.230203867 0.354688168
1.67199993 289.412415 1665.44556 -1327.63904 690.320557 -234.903748 50.0194359 3.24353743 -10.4883327 7.47285271 -4.40836048 2.71488905 -2.05726957 1.84491682 -1.94795918 2.02903581 -2.18877697 2.13819385 -2.05858970 1.73257649 -1.39607751 0.947441459 -0.566736460 0.216107950 4.31843698E-02 -0.229787499 0.353318542
1.68400002 215.517822 1627.00842 -1301.28479 677.185791 -233.981125 52.4924431 0.905729175 -9.04579067 6.72961473 -4.05524254 2.56108975 -1.99088013 1.81790709 -1.93010533 2.02528405 -2.18206549 2.14137030 -2.05783296 1.73721826 -1.39603353 0.949638546 -0.567289650 0.217662424 4.21457887E-02 -0.228762954 0.352667630
1.69599998 146.786942 1589.07922 -1274.73999 663.740295 -232.544601 54.5507011 -1.17191195 -7.74283314 6.05499268 -3.73166275 2.41712904 -1.92571843 1.79215801 -1.91217136 2.01796508 -2.17284274 2.13856816 -2.05015540 1.73475444 -1.39110291 0.948936284 -0.565996826 0.219211698 4.06181179E-02 -0.227232262 0.352059275
1.70799994 82.9084930 1551.67920 -1248.07935 650.052551 -230.652954 56.2364006 -3.01544476 -6.56676579 5.44128227 -3.43731070 2.28281713 -1.86131167 1.76675391 -1.89307797 2.00650740 -2.15844655 2.13080359 -2.03797269 1.72984850 -1.38406229 0.946699917 -0.563119113 0.220515803 3.89445499E-02 -0.225180104 0.350419164
1.72000003 23.5921783 1514.82874 -1221.36987 636.181213 -228.360550 57.5862236 -4.64605665 -5.50601006 4.88261032 -3.16857529 2.15786648 -1.79854202 1.73773766 -1.87183046 1.99190807 -2.13962841 2.11796808 -2.02197552 1.72327316 -1.37422729 0.942088544 -0.559390068 0.220370293 3.72982807E-02 -0.222224712 0.346845388
1.73199999 -31.3962097 1478.54663 -1194.66541 622.170715 -225.710785 58.6274719 -6.07849646 -4.55089045 4.37448978 -2.92020535 2.04100013 -1.73802185 1.70663977 -1.85085881 1.98044109 -2.12022591 2.10135508 -2.00127506 1.70928645 -1.35728920 0.934161246 -0.554732263 0.220467940 3.53239439E-02 -0.219055980 0.342844337
1.74399996 -82.2849960 1442.84497 -1168.00903 608.061768 -222.745102 59.3914795 -7.33093071 -3.69502187 3.91588092 -2.69270205 1.93405771 -1.68145692 1.67495894 -1.82474685 1.96219099 -2.09714389 2.08134389 -1.97815025 1.69234371 -1.34135962 0.926633298 -0.550297558 0.218701407 3.39979753E-02 -0.214826941 0.338512689
1.75600004 -129.329987 1407.73596 -1141.45813 593.908264 -219.506622 59.9097824 -8.42385960 -2.92639685 3.50111055 -2.48582435 1.83620715 -1.62952292 1.64439189 -1.79587400 1.93796325 -2.06983280 2.05857897 -1.95328152 1.67332149 -1.32494652 0.918072760 -0.544965863 0.216209337 3.27546783E-02 -0.211725831 0.333100051
1.76800001 -172.767868 1373.23132 -1115.05566 579.745789 -216.031799 60.2071991 -9.37424755 -2.23211169 3.12221193 -2.29774094 1.74468505 -1.57974923 1.61536050 -1.76786208 1.91345727 -2.04099417 2.03249645 -1.92463636 1.65113485 -1.30492151 0.905646086 -0.537196219 0.214334220 3.11893877E-02 -0.209593713 0.327183783
1.77999997 -212.818237 1339.34058 -1088.84290 565.601318 -212.354401 60.3055725 -10.1933069 -1.60778046 2.77669239 -2.12610626 1.65896988 -1.53132486 1.58652365 -1.74347878 1.89074385 -2.01039720 2.00343227 -1.89291716 1.62625885 -1.28293633 0.891963959 -0.529085159 0.212511420 2.90857255E-02 -0.204257011 0.321760654
1.79200006 -249.659897 1306.06958 -1062.85376 551.514526 -208.502899 60.2231789 -10.8880978 -1.05496216 2.46622825 -1.96893680 1.58003390 -1.48489356 1.55394995 -1.71259737 1.86282945 -1.97708941 1.97309303 -1.86057818 1.59968328 -1.26084852 0.877582014 -0.520511806 0.209649861 2.80118175E-02 -0.200622484 0.316257894
1.80400002 -283.490845 1273.42700 -1037.12329 537.512695 -204.508377 59.9817162 -11.4725523 -0.564871073 2.18750238 -1.82464802 1.50682831 -1.43971694 1.51910985 -1.67876077 1.83008552 -1.94186854 1.94055939 -1.82753670 1.57308507 -1.23853922 0.864047587 -0.511244953 0.206793219 2.71402244E-02 -0.197061285 0.310085088
1.81599998 -314.513336 1241.41760 -1011.68427 523.625793 -200.398575 59.6016846 -11.9603815 -0.128303781 1.93506348 -1.69232047 1.43798172 -1.39553046 1.48464811 -1.64349484 1.79616404 -1.90549910 1.90724933 -1.79379988 1.54615510 -1.21578145 0.850069523 -0.502351463 0.203650981 2.64474992E-02 -0.193354785 0.303866923
1.82800007 -342.886597 1210.03979 -986.556274 509.871216 -196.192398 59.0973091 -12.3601217 0.259770036 1.70544720 -1.57113469 1.37324429 -1.35247266 1.45040512 -1.60788524 1.76156139 -1.86793685 1.87301052 -1.75874376 1.51797664 -1.19246387 0.834918976 -0.493628144 0.199919656 2.57594865E-02 -0.189342633 0.297593325
1.84000003 -368.756836 1179.29175 -961.755981 496.263062 -191.907150 58.4805984 -12.6786747 0.602624416 1.49773169 -1.46020317 1.31269026 -1.31078434 1.41615868 -1.57231092 1.72613549 -1.82936263 1.83674097 -1.72268629 1.48912060 -1.16857028 0.819178104 -0.483832836 0.196521431 2.48709917E-02 -0.185237885 0.290429056
1.85200000 -392.255463 1149.17236 -937.298950 482.815765 -187.558380 57.7620087 -12.9227829 0.903607249 1.31129205 -1.35905945 1.25577545 -1.27059877 1.38212407 -1.53595519 1.69032156 -1.79038334 1.79978561 -1.68648028 1.45943081 -1.14666498 0.802829146 -0.473847538 0.192725986 2.39778627E-02 -0.181745395 0.283540696
1.86400008 -413.512207 1119.67993 -913.200317 469.542664 -183.160919 56.9537582 -13.0986967 1.16645348 1.14266968 -1.26657164 1.20197785 -1.23134685 1.34830058 -1.50019431 1.65375161 -1.74975967 1.76219690 -1.64992535 1.42962480 -1.12151444 0.786421180 -0.463821560 0.190144658 2.31330637E-02 -0.177731216 0.276753247
1.87599993 -432.677856 1090.81360 -889.478516 456.459900 -178.731720 56.0682793 -13.2142792 1.39458585 0.990724921 -1.18176770 1.15128708 -1.19273555 1.31490850 -1.46449077 1.61681926 -1.70922041 1.72342920 -1.61291122 1.39933300 -1.09615171 0.769538939 -0.453458428 0.187107235 2.22963504E-02 -0.173572645 0.270309001
1.88800001 -449.906403 1062.57104 -866.151306 443.583252 -174.295059 55.1183891 -13.2769480 1.59187984 0.854138851 -1.10377562 1.10353351 -1.15533054 1.28174317 -1.42878318 1.57974601 -1.66897547 1.68431449 -1.57582295 1.36842287 -1.07108009 0.752174556 -0.442764193 0.183143631 2.14394089E-02 -0.169393733 0.264041483
1.90000010 -465.347931 1034.95105 -843.236511 430.928528 -169.857895 54.1170616 -13.2938519 1.76253474 0.730394602 -1.03162360 1.05823469 -1.11974537 1.24870956 -1.39331496 1.54257166 -1.62852728 1.64544261 -1.53907859 1.33744121 -1.04596364 0.735171735 -0.432398468 0.179010585 2.06856672E-02 -0.165202335 0.257279575
1.91199994 -479.119354 1007.95087 -820.746460 418.506653 -165.440994 53.0735016 -13.2709646 1.90934587 0.618253112 -0.964603305 1.01521814 -1.08522534 1.21664333 -1.35807490 1.50546253 -1.58820891 1.60668826 -1.50191009 1.30645132 -1.02096069 0.718123496 -0.421883285 0.174904272 2.00581569E-02 -0.161057234 0.250787050
1.92400002 -491.312836 981.564514 -798.685486 406.322571 -161.049927 51.9941597 -13.2118187 2.03419042 0.516890585 -0.902448833 0.974315464 -1.05186737 1.18499219 -1.32370400 1.46848118 -1.54812574 1.56800771 -1.46457314 1.27536333 -0.995885372 0.701138496 -0.411422551 0.170896098 1.94306336E-02 -0.156967670 0.244098723
1.93599999 -502.021881 955.784912 -777.056946 394.379852 -156.691772 50.8845291 -13.1199284 2.13879657 0.425443947 -0.844801009 0.935341477 -1.01965308 1.15371716 -1.28939509 1.43138528 -1.50848961 1.52956414 -1.42745757 1.24428558 -0.970893085 0.684248030 -0.401043862 0.166925296 1.87243950E-02 -0.153358281 0.237739787
1.94799995 -511.338226 930.603394 -755.862183 382.680878 -152.372696 49.7497292 -12.9986095 2.22488475 0.343146801 -0.791234374 0.898225188 -0.988409281 1.12299192 -1.25510287 1.39418268 -1.46913695 1.49136674 -1.39087105 1.21329880 -0.946079731 0.667403638 -0.390837461 0.162952572 1.79321766E-02 -0.150044009 0.231784150
1.96000004 -519.355286 906.011475 -735.103149 371.228455 -148.098892 48.5952835 -12.8512392 2.29414701 0.269370079 -0.741526127 0.862920284 -0.958033562 1.09274387 -1.22138786 1.35793686 -1.43001342 1.45329523 -1.35448694 1.18236148 -0.921352386 0.650582373 -0.380723357 0.158969164 1.72791481E-02 -0.145996332 0.225482941
1.97200000 -526.151917 882.003174 -714.782288 360.025330 -143.876434 47.4259148 -12.6808128 2.34792852 0.203567639 -0.695614815 0.829291224 -0.928549886 1.06296515 -1.18809378 1.32223213 -1.39160335 1.41564858 -1.31839240 1.15147555 -0.896861553 0.633778751 -0.370585620 0.154977962 1.66316461E-02 -0.142040476 0.220176294
1.98399997 -531.806641 858.571106 -694.900879 349.073761 -139.710587 46.2453613 -12.4901686 2.38780618 0.144911498 -0.652978122 0.797107339 -0.899802268 1.03361797 -1.15535831 1.28692317 -1.35352123 1.37834811 -1.28260660 1.12090611 -0.872621953 0.617201507 -0.360512286 0.150995955 1.60652082E-02 -0.138173297 0.214730248
1.99600005 -536.414673 835.707581 -675.461426 338.377045 -135.608078 45.0610771 -12.2826204 2.41557980 9.28180963E-02 -0.613332033 0.766246438 -0.871860683 1.00463963 -1.12303734 1.25219560 -1.31670892 1.34132540 -1.24730682 1.09064937 -0.848584890 0.600834489 -0.350668192 0.147045583 1.54946316E-02 -0.134340331 0.209013879
2.00799990 -540.065735 813.404785 -656.466125 327.937897 -131.575150 43.8763046 -12.0614548 2.43278289 4.65076417E-02 -0.576579332 0.736711442 -0.844477177 0.976312935 -1.09141302 1.21806836 -1.28057325 1.30506194 -1.21249151 1.06107616 -0.824794710 0.584522367 -0.340945095 0.143184632 1.48982946E-02 -0.130503565 0.203178167
2.01999998 -542.829651 791.651917 -637.911865 317.755188 -127.615059 42.6947937 -11.8289814 2.44058847 5.30147552E-03 -0.542525291 0.708440781 -0.817499161 0.948762894 -1.06035233 1.18441963 -1.24404907 1.26973915 -1.17816448 1.03217578 -0.801385403 0.568418920 -0.330557764 0.139399767 1.43656731E-02 -0.126580000 0.197321892
2.03200006 -544.753174 770.441711 -619.794922 307.827057 -123.729263 41.5187836 -11.5863810 2.43981695 -3.09132114E-02 -0.510982990 0.681339979 -0.791251540 0.921548128 -1.02935231 1.15159380 -1.20891166 1.23376334 -1.14476776 1.00316060 -0.778345287 0.552678347 -0.321236968 0.135667428 1.38636585E-02 -0.122936353 0.191987038
2.04400015 -545.886169 749.764709 -602.111511 298.151367 -119.919052 40.3500786 -11.3350372 2.43101335 -6.26771748E-02 -0.481601566 0.655049920 -0.765628159 0.894882202 -0.999105990 1.11906946 -1.17470706 1.19891489 -1.11173987 0.974347174 -0.755750418 0.536954403 -0.312207490 0.131897002 1.33616384E-02 -0.119386628 0.186504409
2.05599999 -546.285828 729.611816 -584.857727 288.726196 -116.186577 39.1908455 -11.0763664 2.41541123 -9.03472602E-02 -0.454319626 0.630188942 -0.740599453 0.868697643 -0.969976902 1.08781254 -1.14112222 1.16482854 -1.07908440 0.946097195 -0.733531833 0.521468401 -0.303176284 0.128167942 1.29702874E-02 -0.115861967 0.181041300
2.06799984 -546.009583 709.972534 -568.028564 279.548889 -112.533585 38.0433044 -10.8119812 2.39373302 -0.114304446 -0.428879976 0.606557250 -0.716211498 0.842786610 -0.941427886 1.05704761 -1.10808587 1.13111079 -1.04712200 0.918515205 -0.711724281 0.506469250 -0.294396311 0.124586813 1.27111878E-02 -0.112376302 0.175687373
2.07999992 -545.114502 690.835815 -551.618958 270.616760 -108.961487 36.9098740 -10.5435438 2.36650944 -0.134993076 -0.405149937 0.583581448 -0.692505360 0.817266107 -0.913441837 1.02630711 -1.07565308 1.09809589 -1.01594448 0.891446590 -0.690428495 0.491537482 -0.285907745 0.121085644 1.22169852E-02 -0.109009504 0.170486212
2.09200001 -543.648560 672.194275 -535.625854 261.928406 -105.472000 35.7923279 -10.2722883 2.33467865 -0.152668670 -0.383488625 0.561778963 -0.669504225 0.792645693 -0.885935366 0.995747030 -1.04397702 1.06566823 -0.985494912 0.865152836 -0.669540703 0.477016181 -0.277407914 0.117651120 1.16515793E-02 -0.105133116 0.165464267
2.10400009 -541.662292 654.038513 -520.045166 253.481247 -102.066681 34.6925621 -9.99948311 2.29931283 -0.167972088 -0.363237858 0.540950239 -0.647325635 0.768170059 -0.859152913 0.966915667 -1.01270485 1.03392076 -0.955740035 0.839479387 -0.649253488 0.462857306 -0.269159466 0.114223711 1.13072004E-02 -0.102418855 0.160522074
2.11600018 -539.204651 636.358948 -504.871307 245.272522 -98.7463989 33.6123390 -9.72670841 2.26073647 -0.181008354 -0.344160736 0.521043599 -0.625578225 0.745068014 -0.833047032 0.938410938 -0.982149899 1.00287676 -0.926791787 0.814438879 -0.629613578 0.449020833 -0.261114538 0.110870317 1.08735431E-02 -9.97868776E-02 0.155674055
2.12800002 -536.311279 619.145630 -490.097809 237.298264 -95.5108109 32.5524979 -9.45419216 2.21930432 -0.191923648 -0.326667219 0.502109647 -0.604442596 0.722436547 -0.807522297 0.910117030 -0.952556968 0.972524107 -0.898468733 0.790123999 -0.610467196 0.435510159 -0.253224075 0.107639968 1.03497496E-02 -9.64398533E-02 0.150929034
2.13999987 -533.014648 602.387451 -475.716461 229.553131 -92.3589859 31.5133801 -9.18260384 2.17550826 -0.201018170 -0.310558617 0.483986706 -0.584371388 0.699806631 -0.782663703 0.882714808 -0.923506677 0.942871451 -0.870687604 0.766442478 -0.591768980 0.422303021 -0.246042997 0.104434550 9.99546703E-03 -9.22217965E-02 0.146280080
2.15199995 -529.344055 586.075134 -461.720367 222.032990 -89.2902222 30.4954147 -8.91302204 2.12943196 -0.208293512 -0.295141667 0.466452599 -0.564779580 0.677327096 -0.758436203 0.855382144 -0.894990563 0.913908064 -0.843877852 0.743281126 -0.573559999 0.409350008 -0.238496721 0.100841537 9.67187341E-03 -9.05695483E-02 0.141830072
2.16400003 -525.328552 570.200806 -448.104370 214.734680 -86.3040771 29.4990692 -8.64542866 2.08165193 -0.213934809 -0.280738175 0.449701607 -0.545953274 0.656138480 -0.734875202 0.829064012 -0.866995037 0.885637820 -0.817841709 0.720625341 -0.555862486 0.396859288 -0.231149390 9.78258178E-02 9.27697029E-03 -8.77402946E-02 0.137559310
2.17600012 -521.001770 554.753967 -434.860474 207.653473 -83.3999100 28.5249577 -8.38039112 2.03227305 -0.218189165 -0.267365038 0.433592647 -0.527707219 0.635858774 -0.712016463 0.803655803 -0.839657426 0.858134687 -0.792437613 0.698746562 -0.538601160 0.384682059 -0.223939896 9.48291272E-02 8.89245421E-03 -8.42793584E-02 0.133328050
2.18799996 -516.398071 539.724365 -421.981506 200.784760 -80.5770416 27.5737648 -8.11880112 1.98147559 -0.221122727 -0.254858971 0.418076694 -0.509936452 0.615662038 -0.689791203 0.778543651 -0.813263178 0.831355333 -0.767669559 0.677510083 -0.521770954 0.372753143 -0.216901392 9.18233618E-02 8.57736915E-03 -8.07840675E-02 0.129008219
2.20000005 -511.550903 525.101379 -409.459778 194.123917 -77.8345795 26.6459846 -7.86115694 1.92976713 -0.222807884 -0.243130520 0.403146744 -0.492714882 0.595712662 -0.668153286 0.753925443 -0.787735760 0.805270672 -0.743541718 0.656592131 -0.505391836 0.361206055 -0.210083961 8.89581442E-02 8.32021236E-03 -7.84130096E-02 0.123937190
2.21199989 -506.486145 510.876740 -397.289154 187.667084 -75.1719742 25.7419376 -7.60811663 1.87750137 -0.223449394 -0.232003838 0.388529778 -0.475915223 0.576826155 -0.647167385 0.729962111 -0.762783349 0.780031264 -0.720021069 0.635959208 -0.489380896 0.349967182 -0.203343078 8.61089826E-02 8.14174116E-03 -7.70364851E-02 0.120038897
2.22399998 -501.223419 497.041687 -385.462677 181.409912 -72.5879822 24.8616009 -7.35970974 1.82469320 -0.223252282 -0.221636757 0.374718130 -0.459553570 0.559167862 -0.626858115 0.706727028 -0.738623142 0.755275548 -0.697107494 0.615962744 -0.473769337 0.339087546 -0.197250128 8.33697543E-02 7.89589621E-03 -7.48145506E-02 0.116344705
2.23600006 -495.782410 483.586975 -373.972473 175.347504 -70.0811081 24.0046711 -7.11590195 1.77161145 -0.222113431 -0.211895972 0.361240089 -0.443809956 0.541561902 -0.607118905 0.683991432 -0.715269446 0.731152117 -0.674758315 0.596910059 -0.458573759 0.328372627 -0.191206709 8.07191208E-02 7.55684264E-03 -7.24784955E-02 0.112686552
2.24800014 -490.182251 470.503143 -362.810730 169.474884 -67.6497879 23.1710281 -6.87721443 1.71848273 -0.220086381 -0.202694312 0.348014504 -0.428573906 0.524062932 -0.587931156 0.661830664 -0.692515790 0.708161414 -0.653050601 0.578141868 -0.443793178 0.317953527 -0.185100049 7.81197771E-02 7.21520139E-03 -7.01701120E-02 0.109087259
2.25999999 -484.442596 457.781067 -351.969971 163.787277 -65.2925568 22.3606606 -6.64396286 1.66544437 -0.217457771 -0.194087803 0.335494995 -0.413706779 0.507807732 -0.569314957 0.640426397 -0.670371652 0.685805321 -0.632057190 0.559572697 -0.429433823 0.308047771 -0.179269537 7.56114721E-02 6.94751740E-03 -6.79990575E-02 0.105655611
2.27199984 -478.579956 445.412201 -341.442902 158.280212 -63.0080910 21.5732269 -6.41564417 1.61264312 -0.214342758 -0.185991809 0.323450446 -0.399418414 0.491394073 -0.551167965 0.619486392 -0.649009287 0.663531721 -0.611662328 0.542045355 -0.415498376 0.298288703 -0.173518673 7.31582716E-02 6.66819932E-03 -6.58363923E-02 0.102332495
2.28399992 -472.610382 433.388092 -331.222534 152.949295 -60.7949448 20.8086777 -6.19291162 1.56034827 -0.210527107 -0.178336009 0.311979711 -0.385643393 0.475428373 -0.533412695 0.599379718 -0.628178298 0.642538488 -0.591875672 0.524750352 -0.402039081 0.288825423 -0.167843625 7.07278103E-02 6.45476812E-03 -6.37462214E-02 9.90927443E-02
2.29600000 -466.554321 421.699707 -321.301270 147.789780 -58.6517143 20.0667782 -5.97599554 1.50876069 -0.206171706 -0.171102628 0.301114589 -0.372791082 0.460016459 -0.516196191 0.579972267 -0.607858777 0.622337759 -0.572682977 0.507642388 -0.389039993 0.279613554 -0.162447765 6.84152395E-02 6.23344211E-03 -6.17485456E-02 9.59447995E-02
2.30800009 -460.430328 410.337585 -311.671326 142.796646 -56.5768585 19.3472252 -5.76477957 1.45794439 -0.201470464 -0.164267659 0.290780038 -0.360436022 0.444905877 -0.499339223 0.561084688 -0.588118553 0.602189600 -0.554166079 0.491120875 -0.376439273 0.270701885 -0.157227337 6.62426353E-02 5.99918654E-03 -5.98325059E-02 9.29091945E-02
2.32000017 -454.251770 399.292755 -302.324982 137.965103 -54.5686760 18.6497784 -5.55934811 1.40806580 -0.196426049 -0.157781050 0.280950844 -0.348275900 0.430154502 -0.482720047 0.542883992 -0.568890452 0.582485318 -0.536343694 0.475301445 -0.364270061 0.262106061 -0.152065083 6.41208515E-02 5.87176951E-03 -5.79794571E-02 8.99547935E-02
2.33200002 -448.027588 388.558807 -293.256256 133.291656 -52.6258202 17.9741383 -5.35973740 1.35917115 -0.191067874 -0.151624769 0.271676451 -0.336677223 0.415556222 -0.466693312 0.525416195 -0.550119460 0.564664364 -0.519063771 0.459908664 -0.352638334 0.253622442 -0.147166148 6.21685497E-02 5.68012567E-03 -5.61405011E-02 8.70518759E-02
2.34399986 -441.766541 378.128082 -284.458527 128.772095 -50.7467651 17.3197613 -5.16583109 1.31115448 -0.185494900 -0.145855770 0.262899637 -0.325507432 0.401300877 -0.451043427 0.508342683 -0.531945109 0.546294749 -0.502345741 0.444978565 -0.341219038 0.245380580 -0.142323047 6.01947382E-02 5.57253137E-03 -5.44123054E-02 8.41845125E-02
2.35599995 -435.478821 367.992310 -275.924469 124.401901 -48.9298058 16.6862316 -4.97761297 1.26419306 -0.179780781 -0.140415087 0.254450202 -0.314734757 0.387548685 -0.435821950 0.491896063 -0.514356673 0.528474152 -0.486146450 0.430442333 -0.330687523 0.237552866 -0.137680411 5.82692325E-02 5.47464006E-03 -5.27322069E-02 8.14762935E-02
2.36800003 -429.176727 358.143524 -267.646881 120.176674 -47.1733780 16.0732956 -4.79505539 1.21833515 -0.173953772 -0.135234997 0.246342897 -0.304418445 0.374206215 -0.421348155 0.476104617 -0.497297913 0.511288226 -0.470473319 0.416304976 -0.320477724 0.229928598 -0.133224532 5.64702116E-02 5.31987613E-03 -5.10967635E-02 7.88500085E-02
2.38000011 -422.868195 348.573212 -259.618225 116.091805 -45.4757347 15.4804783 -4.61805391 1.17341995 -0.168054342 -0.130337954 0.238593578 -0.294481754 0.361317396 -0.407481194 0.460716724 -0.480760813 0.494385839 -0.455284119 0.402643561 -0.310196757 0.222429469 -0.128807783 5.47063351E-02 5.02574444E-03 -4.95472848E-02 7.62512684E-02
2.39199996 -416.563995 339.274475 -251.832413 112.143585 -43.8353882 14.9072676 -4.44658566 1.12954354 -0.162114695 -0.125753984 0.231052548 -0.284802169 0.349173874 -0.393915325 0.445955038 -0.464666903 0.478735417 -0.440432847 0.389436334 -0.300228536 0.215246126 -0.124566212 5.29851466E-02 4.91270004E-03 -4.79691140E-02 7.38359988E-02
2.40400004 -410.271667 330.240082 -244.282990 108.327972 -42.2509117 14.3534613 -4.28059149 1.08680749 -0.156224698 -0.121477187 0.223729700 -0.275445014 0.337628722 -0.380946398 0.431647211 -0.449260354 0.463026524 -0.426142305 0.376542896 -0.290582865 0.208195210 -0.120429389 5.13002649E-02 4.69046040E-03 -4.63909246E-02 7.14305192E-02
2.41599989 -404.001434 321.462372 -236.963089 104.640717 -40.7207413 13.8184366 -4.12002945 1.04525030 -0.150527328 -0.117440961 0.216645449 -0.266423196 0.326655477 -0.368611902 0.417553991 -0.434374064 0.447566897 -0.412302226 0.364309013 -0.281176269 0.201417178 -0.116443716 4.96525578E-02 4.51900717E-03 -4.48760465E-02 6.90713078E-02
2.42799997 -397.757965 312.933929 -229.866013 101.077827 -39.2431755 13.3017330 -3.96479845 1.00489080 -0.144881248 -0.113635197 0.209729210 -0.257719368 0.316258520 -0.356794715 0.404103160 -0.419922858 0.432999492 -0.398816973 0.352480859 -0.272007942 0.194884077 -0.112615250 4.80383411E-02 4.38803295E-03 -4.34758216E-02 6.68465495E-02
2.44000006 -391.546356 304.648285 -222.985703 97.6356812 -37.8166733 12.8030405 -3.81475067 0.965666771 -0.139240742 -0.110072628 0.202955246 -0.249186993 0.306272507 -0.345469683 0.391343743 -0.406038046 0.418803692 -0.385764837 0.340818167 -0.263126314 0.188449323 -0.108887874 4.64719534E-02 4.22453880E-03 -4.19683829E-02 6.46634102E-02
2.45200014 -385.370941 296.599335 -216.316711 94.3107910 -36.4398994 12.3216696 -3.66976190 0.927414179 -0.133697093 -0.106706582 0.196418017 -0.240647733 0.296542108 -0.334496498 0.378656149 -0.392612427 0.405021995 -0.373080939 0.329765946 -0.254486650 0.182248130 -0.105300710 4.49903831E-02 4.03115945E-03 -4.06038351E-02 6.25430346E-02
2.46399999 -379.236450 288.781403 -209.853714 91.1000519 -35.1115494 11.8571796 -3.52978587 0.890180826 -0.128179654 -0.103500515 0.190117836 -0.232911065 0.287292063 -0.323926449 0.366297394 -0.379810154 0.391665399 -0.360777110 0.318931848 -0.246055096 0.176201940 -0.101768427 4.35117632E-02 3.84763046E-03 -3.92172076E-02 6.05158247E-02
2.47600007 -373.147552 281.187103 -203.590134 87.9994583 -33.8299713 11.4091005 -3.39462543 0.854187846 -0.122641779 -0.100448161 0.183986679 -0.225496605 0.278594345 -0.313660711 0.354379803 -0.367392510 0.378667533 -0.348861575 0.308781654 -0.237866312 0.170398310 -9.83631685E-02 4.20722067E-02 3.70039861E-03 -3.78771164E-02 5.83240949E-02
2.48799992 -367.109680 273.809723 -197.519836 85.0052490 -32.5935974 10.9770393 -3.26419878 0.819302082 -0.117097922 -9.75276604E-02 0.178038806 -0.217993990 0.270047605 -0.303639501 0.342863798 -0.355349094 0.366044372 -0.337349504 0.298912346 -0.229992285 0.164768830 -9.51372907E-02 4.07061204E-02 3.57798231E-03 -3.66700143E-02 5.60629591E-02
2.50000000 -361.127899 266.642334 -191.636322 82.1135178 -31.4008312 10.5604038 -3.13844013 0.785307884 -0.111630917 -9.47179794E-02 0.172328711 -0.210845470 0.261557102 -0.293837488 0.331772804 -0.343876243 0.353847027 -0.326184034 0.288958848 -0.222318292 0.159229159 -9.20277014E-02 3.93480062E-02 3.42333317E-03 -3.55088860E-02 5.42671680E-02
2.51200008 -355.205933 259.679291 -185.934570 79.3211823 -30.2504082 10.1585941 -3.01712656 0.752342224 -0.106115788 -9.20292810E-02 0.166801572 -0.203911379 0.253231347 -0.284183085 0.320977688 -0.332819521 0.341962397 -0.315267771 0.279903889 -0.214478791 0.153903693 -8.91174451E-02 3.80472392E-02 3.30953998E-03 -3.44006866E-02 5.25325015E-02
2.52400017 -349.345978 252.915283 -180.409698 76.6253586 -29.1412086 9.77138805 -2.90023041 0.720479965 -0.100517288 -8.94254446E-02 0.161512718 -0.197187260 0.244806036 -0.274698049 0.310577542 -0.322000086 0.330778778 -0.304802328 0.270991355 -0.207125500 0.148800045 -8.62132385E-02 3.68226394E-02 3.50855105E-03 -3.32869217E-02 5.08206598E-02
2.53600001 -343.550446 246.345032 -175.056732 74.0230789 -28.0719147 9.39833355 -2.78757405 0.689619720 -9.50149000E-02 -8.68633911E-02 0.156317547 -0.190733641 0.236635774 -0.265416503 0.300510049 -0.311935544 0.319736511 -0.294632226 0.262114346 -0.200240389 0.143822923 -8.33565816E-02 3.56354155E-02 3.65818059E-03 -3.22190337E-02 4.91794646E-02
2.54799986 -337.821198 239.962723 -169.870422 71.5112152 -27.0411758 9.03889942 -2.67898250 0.659757614 -8.95861685E-02 -8.43269452E-02 0.151338011 -0.184579864 0.228804693 -0.256367892 0.290736288 -0.302120417 0.308868080 -0.285108924 0.253475547 -0.193539932 0.139013216 -8.07266086E-02 3.44630294E-02 3.60866846E-03 -3.11352126E-02 4.75883037E-02
2.55999994 -332.160065 233.762451 -164.845245 69.0865707 -26.0477085 8.69263554 -2.57436514 0.630977154 -8.41670036E-02 -8.18262324E-02 0.146663904 -0.178651094 0.221002102 -0.247595474 0.281292230 -0.292250276 0.298701525 -0.276132822 0.245321155 -0.187106222 0.134431168 -7.81819522E-02 3.33237648E-02 3.50771495E-03 -2.94647515E-02 4.60170507E-02
2.57200003 -326.569000 227.739700 -159.977066 66.7466278 -25.0904713 8.35913467 -2.47360396 0.603183091 -7.89928734E-02 -7.94064030E-02 0.142034754 -0.172908530 0.213475466 -0.239154145 0.272124499 -0.283140481 0.288722187 -0.267107695 0.237342581 -0.180907562 0.129949853 -7.56529719E-02 3.22612189E-02 3.50668142E-03 -2.85736732E-02 4.45772968E-02
2.58400011 -321.049591 221.889465 -155.261337 64.4887161 -24.1682911 8.03805637 -2.37651920 0.576384783 -7.39176199E-02 -7.69386515E-02 0.137318119 -0.167400703 0.206197053 -0.231000096 0.263202637 -0.274149179 0.279193670 -0.257890642 0.229589626 -0.174949497 0.125699908 -7.32393786E-02 3.11971735E-02 3.42946243E-03 -2.76437253E-02 4.31863368E-02
2.59599996 -315.604187 216.206268 -150.692932 62.3097420 -23.2799511 7.72895241 -2.28297448 0.550676465 -6.89881817E-02 -7.44771883E-02 0.132833391 -0.162175268 0.199192792 -0.223212764 0.254524916 -0.265298277 0.270234764 -0.249518976 0.221998006 -0.169244528 0.121711180 -7.09103420E-02 3.01711056E-02 3.37394536E-03 -2.70306617E-02 4.17953245E-02
2.60800004 -310.234467 210.684326 -146.266525 60.2065887 -22.4240875 7.43130112 -2.19284391 0.525995910 -6.42923266E-02 -7.20177591E-02 0.128566861 -0.157163441 0.192662954 -0.215846747 0.246092498 -0.256732613 0.261702687 -0.241888553 0.214671612 -0.163771972 0.117860004 -6.86398894E-02 2.92077158E-02 3.32991709E-03 -2.67098118E-02 4.04053442E-02
2.61999989 -304.941406 205.318787 -141.977661 58.1766586 -21.5995293 7.14472961 -2.10601139 0.502238274 -5.97631931E-02 -6.95268586E-02 0.124228477 -0.152324200 0.186562538 -0.208820939 0.237887427 -0.248351574 0.253558964 -0.234117508 0.207666636 -0.158533335 0.114162855 -6.64314553E-02 2.82382965E-02 3.20848357E-03 -2.58471668E-02 3.90740633E-02
2.63199997 -299.725189 200.105835 -137.822800 56.2179184 -20.8055229 6.86901665 -2.02241755 0.479461640 -5.54560162E-02 -6.70220405E-02 0.120013230 -0.147700816 0.180647612 -0.202111229 0.229902506 -0.240241379 0.245850876 -0.226254389 0.200417817 -0.153576270 0.110740423 -6.42247200E-02 2.73232721E-02 3.13430163E-03 -2.49588098E-02 3.79543230E-02
2.64400005 -294.586151 195.041672 -133.798370 54.3283463 -20.0410423 6.60373354 -1.94195271 0.457579106 -5.12883663E-02 -6.45567402E-02 0.115901232 -0.143298268 0.174999833 -0.195748389 0.222141936 -0.232287392 0.238430679 -0.219267339 0.193536386 -0.148778796 0.107357495 -6.21303953E-02 2.62588467E-02 3.03438143E-03 -2.41536666E-02 3.67628857E-02
2.65600014 -289.524414 190.121658 -129.900192 52.5054359 -19.3050480 6.34853935 -1.86452293 0.436533034 -4.73271944E-02 -6.21756800E-02 0.111884132 -0.139053166 0.169614822 -0.189710021 0.214649901 -0.224551782 0.231283143 -0.212408915 0.186982006 -0.144133016 0.104065001 -6.01121299E-02 2.52742190E-02 2.91160564E-03 -2.33595986E-02 3.55641171E-02
2.66799998 -284.540588 185.341446 -126.124146 50.7468224 -18.5965328 6.10310459 -1.79004121 0.416312963 -4.34828214E-02 -5.99146187E-02 0.108003326 -0.134942859 0.164397344 -0.183898106 0.207444400 -0.217086405 0.224346980 -0.205594242 0.180557460 -0.139691547 0.100958794 -5.81328608E-02 2.44203787E-02 2.79209088E-03 -2.25610714E-02 3.43913920E-02
2.68000007 -279.634705 180.696381 -122.465927 49.0500870 -17.9143600 5.86703920 -1.71841812 0.396866798 -3.97002697E-02 -5.77789433E-02 0.104296446 -0.130976439 0.159335136 -0.178270355 0.200499460 -0.209829807 0.217551917 -0.199537277 0.174438298 -0.135436952 9.79174897E-02 -5.62390052E-02 2.36023702E-02 2.70078098E-03 -2.18283292E-02 3.32862139E-02
2.69199991 -274.807190 176.182709 -118.922066 47.4131851 -17.2576408 5.64010572 -1.64960361 0.378122419 -3.61431129E-02 -5.57595193E-02 0.100725666 -0.127130121 0.154468507 -0.172846794 0.193815514 -0.202835605 0.210904315 -0.193367437 0.168935448 -0.131327897 9.49143916E-02 -5.43584600E-02 2.28988826E-02 2.60267663E-03 -2.11304519E-02 3.22028026E-02
2.70400000 -270.058258 171.796463 -115.488922 45.8339920 -16.6254864 5.42184496 -1.58345890 0.359962612 -3.26551981E-02 -5.39199859E-02 9.73741561E-02 -0.123375230 0.149675712 -0.167585820 0.187475622 -0.196017414 0.204257235 -0.187330768 0.163426667 -0.127320960 9.18959975E-02 -5.25000617E-02 2.20843274E-02 2.52064737E-03 -2.04342697E-02 3.11551355E-02
2.71600008 -265.387878 167.533493 -112.162636 44.3102989 -16.0169220 5.21202993 -1.51986682 0.342570752 -2.92427726E-02 -5.22761270E-02 9.41800997E-02 -0.119719401 0.144892797 -0.162449479 0.181434363 -0.189441577 0.197646320 -0.181495145 0.158079818 -0.123391204 8.89422223E-02 -5.07704578E-02 2.13510022E-02 2.29477976E-03 -1.97822005E-02 3.01386043E-02
2.72800016 -260.795532 163.390198 -108.939850 42.8402214 -15.4311123 5.01036549 -1.45880985 0.325899452 -2.59110611E-02 -5.07917888E-02 9.11411270E-02 -0.116160572 0.140138358 -0.157428607 0.175657704 -0.183159351 0.191169292 -0.175844252 0.153255761 -0.119570784 8.60834047E-02 -4.91307527E-02 2.06937380E-02 1.96652417E-03 -1.92056485E-02 2.91797649E-02
2.74000001 -256.280853 159.363266 -105.817505 41.4219818 -14.8673201 4.81645489 -1.40020442 0.309720039 -2.26528645E-02 -4.94354218E-02 8.83197784E-02 -0.112677574 0.135616958 -0.152543068 0.170165524 -0.177087784 0.184762806 -0.170372725 0.148511946 -0.115890980 8.31768885E-02 -4.75059673E-02 1.99705884E-02 1.94418430E-03 -1.86352823E-02 2.82765627E-02
2.75199986 -251.843170 155.449493 -102.792679 40.0538826 -14.3248377 4.63013124 -1.34386456 0.294085294 -1.95965506E-02 -4.81701382E-02 8.56417269E-02 -0.109270662 0.131256953 -0.147815719 0.164908364 -0.171223134 0.178489342 -0.165082246 0.143174872 -0.112307720 8.03562254E-02 -4.59196493E-02 1.93349812E-02 1.88178825E-03 -1.81070920E-02 2.73840241E-02
2.76399994 -247.481827 151.645737 -99.8624725 38.7343063 -13.8029242 4.45103741 -1.28980577 0.279151678 -1.66237522E-02 -4.69685756E-02 8.30431879E-02 -0.105911173 0.126850054 -0.143182784 0.159858063 -0.165616974 0.172375888 -0.159963444 0.138763875 -0.108868673 7.76415393E-02 -4.44172844E-02 1.87574346E-02 1.81378890E-03 -1.75629891E-02 2.65259743E-02
2.77600002 -243.196396 147.948654 -97.0238037 37.4614334 -13.3008184 4.27891254 -1.23788655 0.264855802 -1.36643369E-02 -4.58093584E-02 8.05579945E-02 -0.102660410 0.122525871 -0.138665274 0.155010879 -0.160305098 0.166458696 -0.154722393 0.134533539 -0.105499588 7.49996677E-02 -4.30102125E-02 1.81723870E-02 1.76392659E-03 -1.70490351E-02 2.57191043E-02
2.78800011 -238.986359 144.354660 -94.2733459 36.2333794 -12.8177500 4.11347532 -1.18800139 0.251131564 -1.07696438E-02 -4.46594469E-02 7.82246292E-02 -9.94400233E-02 0.118504025 -0.134276077 0.150383949 -0.155271009 0.160783753 -0.149474621 0.130334616 -0.102199681 7.24188164E-02 -4.16672714E-02 1.75950974E-02 1.73869648E-03 -1.65653061E-02 2.49415226E-02
2.80000019 -234.851044 140.860214 -91.6077652 35.0482979 -12.3528957 3.95438075 -1.14011121 0.238042280 -8.18901416E-03 -4.34724987E-02 7.59930164E-02 -9.62156579E-02 0.114625618 -0.129987583 0.145924330 -0.150494963 0.155402973 -0.144865096 0.126214221 -9.90394503E-02 6.99563697E-02 -4.03925888E-02 1.70971714E-02 1.69765868E-03 -1.60661545E-02 2.41818875E-02
2.81200004 -230.790039 137.462570 -89.0245972 33.9047127 -11.9055767 3.80141258 -1.09409070 0.225547627 -5.71922166E-03 -4.22502980E-02 7.38481879E-02 -9.30692032E-02 0.110861331 -0.125825912 0.141553938 -0.145966128 0.150341302 -0.140393496 0.122140907 -9.59722400E-02 6.76577836E-02 -3.91990170E-02 1.65571943E-02 1.63727067E-03 -1.56258214E-02 2.34380662E-02
2.82399988 -226.802399 134.159103 -86.5214691 32.8013000 -11.4752951 3.65438104 -1.04988980 0.213599876 -3.38036055E-03 -4.09574434E-02 7.17446879E-02 -8.99530426E-02 0.107147932 -0.121772587 0.137373254 -0.141708508 0.145531297 -0.136045069 0.118109718 -9.29902792E-02 6.54080287E-02 -3.80665362E-02 1.60266031E-02 1.79199758E-03 -1.51735973E-02 2.27161348E-02
2.83599997 -222.887161 130.946991 -84.0957489 31.7366772 -11.0614033 3.51302147 -1.00740981 0.202230319 -1.19420560E-03 -3.96366455E-02 6.97352290E-02 -8.68857950E-02 0.103687800 -0.117844515 0.133307815 -0.137690485 0.140975714 -0.131845996 0.114112511 -9.00684521E-02 6.32406697E-02 -3.70252691E-02 1.55487433E-02 1.86426169E-03 -1.47402799E-02 2.20434014E-02
2.84800005 -219.043442 127.823586 -81.7450104 30.7094841 -10.6632710 3.37712193 -0.966570795 0.191438824 8.09892605E-04 -3.83059829E-02 6.77992180E-02 -8.39132518E-02 0.100425147 -0.114073887 0.129343495 -0.133856609 0.136687875 -0.127799809 0.110177279 -8.72419998E-02 6.12515919E-02 -3.60144451E-02 1.51091907E-02 1.80802506E-03 -1.43282227E-02 2.13857349E-02
2.86000013 -215.270187 124.786064 -79.4667587 29.7183189 -10.2802916 3.24650884 -0.927307665 0.181167588 2.64138635E-03 -3.69527936E-02 6.58781826E-02 -8.10205340E-02 9.71972272E-02 -0.110442333 0.125527933 -0.130162403 0.132602081 -0.123877138 0.106385201 -8.45439956E-02 5.93462214E-02 -3.50124165E-02 1.46366637E-02 1.74092955E-03 -1.38457045E-02 2.07164753E-02
2.87199998 -211.566788 121.832222 -77.2588272 28.7620621 -9.91191959 3.12099123 -0.889537990 0.171416014 4.32358775E-03 -3.55595835E-02 6.39618710E-02 -7.82365352E-02 9.40957442E-02 -0.106921785 0.121782199 -0.126562685 0.128659755 -0.120086975 0.102733821 -8.19109008E-02 5.74576035E-02 -3.40849608E-02 1.42036006E-02 1.63908058E-03 -1.34677878E-02 2.00942680E-02
2.88400006 -207.932114 118.959579 -75.1190262 27.8394966 -9.55768394 3.00033736 -0.853170216 0.162177011 5.83442161E-03 -3.41739245E-02 6.20291159E-02 -7.55485520E-02 9.11324471E-02 -0.103555150 0.118114449 -0.123124465 0.124882601 -0.116443902 9.92161036E-02 -7.93623403E-02 5.57292476E-02 -3.31817977E-02 1.37818353E-02 1.59186870E-03 -1.30378483E-02 1.95124894E-02
2.89599991 -204.365326 116.165359 -73.0448837 26.9492207 -9.21692085 2.88436437 -0.818146408 0.153449401 7.12485565E-03 -3.27929668E-02 6.01103231E-02 -7.29862005E-02 8.84226561E-02 -0.100376122 0.114514709 -0.119748570 0.121267676 -0.112914778 9.59103853E-02 -7.69267231E-02 5.40849455E-02 -3.22673172E-02 1.33801308E-02 1.54612400E-03 -1.26345903E-02 1.89335383E-02
2.90799999 -200.865341 113.446793 -71.0338287 26.0898762 -8.88899994 2.77285409 -0.784409583 0.145207301 8.21765233E-03 -3.14228646E-02 5.82087263E-02 -7.05755502E-02 8.58375952E-02 -9.73568708E-02 0.110976741 -0.116405576 0.117701896 -0.109488681 9.28233936E-02 -7.45675862E-02 5.24711087E-02 -3.13615650E-02 1.29900891E-02 1.47957250E-03 -1.22557310E-02 1.83699559E-02
2.92000008 -197.431259 110.801720 -69.0838013 25.2603283 -8.57345295 2.66561770 -0.751895547 0.137418568 9.14962776E-03 -3.00808959E-02 5.62577918E-02 -6.83040619E-02 8.33034515E-02 -9.44719389E-02 0.107493818 -0.113096714 0.114161968 -0.106182173 8.98957327E-02 -7.22688809E-02 5.09471893E-02 -3.04829888E-02 1.25553487E-02 1.39494508E-03 -1.18821720E-02 1.78286433E-02
2.93200016 -194.062042 108.228233 -67.1931763 24.4596252 -8.26985741 2.56259966 -0.720574200 0.130071178 9.90226492E-03 -2.87583265E-02 5.42641282E-02 -6.61789402E-02 8.09257030E-02 -9.17221680E-02 0.104049332 -0.109795056 0.110806093 -0.102982268 8.71768519E-02 -7.00854138E-02 4.94764000E-02 -2.96041220E-02 1.21872276E-02 1.34215027E-03 -1.15254251E-02 1.72849819E-02
2.94400001 -190.756882 105.724625 -65.3603668 23.6869125 -7.97784758 2.46358585 -0.690452218 0.123120822 1.05528086E-02 -2.74922010E-02 5.23476228E-02 -6.41221553E-02 7.86165893E-02 -8.90922919E-02 0.100690745 -0.106580332 0.107533976 -9.99084860E-02 8.46336335E-02 -6.79881722E-02 4.80742194E-02 -2.87159923E-02 1.17922490E-02 1.30913884E-03 -1.11729037E-02 1.67568251E-02
2.95599985 -187.514603 103.288727 -63.5834656 22.9411373 -7.69695997 2.36851501 -0.661517620 0.116551429 1.11256232E-02 -2.62897667E-02 5.04513942E-02 -6.21809773E-02 7.64766708E-02 -8.66087675E-02 9.74241123E-02 -0.103381671 0.104369082 -9.69386920E-02 8.22122768E-02 -6.59414679E-02 4.67201844E-02 -2.78409477E-02 1.14023658E-02 1.26295665E-03 -1.08187729E-02 1.62744410E-02
2.96799994 -184.334030 100.918381 -61.8604774 22.2212029 -7.42672110 2.27724791 -0.633734107 0.110332683 1.16401529E-02 -2.51509845E-02 4.85682338E-02 -6.03154488E-02 7.43965954E-02 -8.41951817E-02 9.42201093E-02 -0.100186631 0.101291388 -9.40734595E-02 7.99262226E-02 -6.40060902E-02 4.54001203E-02 -2.69946773E-02 1.10167824E-02 1.20627740E-03 -1.04667787E-02 1.58017408E-02
2.98000002 -181.214203 98.6115417 -60.1895332 21.5260563 -7.16668558 2.18954682 -0.607086599 0.104423568 1.21315941E-02 -2.41068769E-02 4.67690974E-02 -5.84828854E-02 7.23246485E-02 -8.18209499E-02 9.10887271E-02 -9.71544757E-02 9.82642844E-02 -9.13347825E-02 7.77364299E-02 -6.21939674E-02 4.41219881E-02 -2.61601247E-02 1.06257005E-02 1.17519719E-03 -1.01480167E-02 1.53222978E-02
2.99200010 -178.154099 96.3664246 -58.5690269 20.8548241 -6.91646910 2.10532856 -0.581579089 9.88143533E-02 1.26223965E-02 -2.31475011E-02 4.50324863E-02 -5.67524321E-02 7.04495311E-02 -7.95471072E-02 8.80490094E-02 -9.41851214E-02 9.53693688E-02 -8.87032226E-02 7.55623505E-02 -6.04027733E-02 4.28903811E-02 -2.53622271E-02 1.02670668E-02 1.11748814E-03 -9.79888160E-03 1.48959775E-02
3.00399995 -175.152954 94.1812744 -56.9974136 20.2065964 -6.67566586 2.02454424 -0.557178497 9.34523195E-02 1.31350830E-02 -2.23000478E-02 4.33950834E-02 -5.50590381E-02 6.86441287E-02 -7.72859156E-02 8.51068422E-02 -9.12688598E-02 9.25207883E-02 -8.61552283E-02 7.34897479E-02 -5.87328598E-02 4.17177714E-02 -2.45928932E-02 9.91625804E-03 1.09212066E-03 -9.50059015E-03 1.44725563E-02
3.01600003 -172.209534 92.0540314 -55.4728317 19.5803967 -6.44386101 1.94704700 -0.533846915 8.83384496E-02 1.37009136E-02 -2.15583649E-02 4.18441333E-02 -5.33974282E-02 6.68828413E-02 -7.50581324E-02 8.22742879E-02 -8.84474963E-02 8.97767842E-02 -8.37532654E-02 7.14513436E-02 -5.71242124E-02 4.05533686E-02 -2.38443054E-02 9.55336355E-03 1.06996123E-03 -9.20339860E-03 1.40545899E-02
3.02800012 -169.322754 89.9830322 -53.9937630 18.9754581 -6.22071886 1.87265956 -0.511542678 8.34731907E-02 1.42989773E-02 -2.09099017E-02 4.03569527E-02 -5.17919734E-02 6.51826188E-02 -7.29026943E-02 7.95511231E-02 -8.57232809E-02 8.71484876E-02 -8.14498663E-02 6.94240853E-02 -5.55755794E-02 3.93996798E-02 -2.31232028E-02 9.19728074E-03 1.04609714E-03 -8.90642218E-03 1.36547135E-02
3.03999996 -166.491638 87.9667358 -52.5588799 18.3910656 -6.00593090 1.80125630 -0.490206301 7.88392276E-02 1.49098272E-02 -2.03498229E-02 3.89359035E-02 -5.02382517E-02 6.35187328E-02 -7.07872063E-02 7.69372284E-02 -8.30635428E-02 8.45708102E-02 -7.91909620E-02 6.74477816E-02 -5.41042760E-02 3.82948443E-02 -2.24388875E-02 8.88986047E-03 1.01265532E-03 -8.65701120E-03 1.32704079E-02
3.05200005 -163.715271 86.0037231 -51.1668930 17.8265839 -5.79924107 1.73273921 -0.469778270 7.44511038E-02 1.55161861E-02 -1.98593996E-02 3.75756584E-02 -4.87197749E-02 6.18653260E-02 -6.87398091E-02 7.44510144E-02 -8.05184469E-02 8.21104348E-02 -7.70174786E-02 6.55133799E-02 -5.26406914E-02 3.72039340E-02 -2.17835624E-02 8.58634803E-03 1.00050098E-03 -8.38004146E-03 1.29046803E-02
3.06400013 -160.992630 84.0925293 -49.8165627 17.2813416 -5.60034895 1.66699147 -0.450193346 7.03110024E-02 1.60829835E-02 -1.94429457E-02 3.62843759E-02 -4.72711660E-02 6.02901690E-02 -6.67562783E-02 7.20805079E-02 -7.80872628E-02 7.97420591E-02 -7.48983026E-02 6.35789186E-02 -5.11852056E-02 3.61450091E-02 -2.11496297E-02 8.28538090E-03 9.81948804E-04 -8.12613126E-03 1.25462059E-02
3.07599998 -158.322815 82.2316284 -48.5065002 16.7546425 -5.40893221 1.60386908 -0.431391120 6.64137900E-02 1.65915750E-02 -1.90930851E-02 3.50115560E-02 -4.58829328E-02 5.87271489E-02 -6.48565143E-02 6.98403195E-02 -7.57733211E-02 7.74406865E-02 -7.27885813E-02 6.16716482E-02 -4.97659221E-02 3.51029858E-02 -2.05281265E-02 8.00752174E-03 9.68251086E-04 -7.89531320E-03 1.21956691E-02
3.08800006 -155.704681 80.4192886 -47.2351913 16.2457161 -5.22468472 1.54324579 -0.413316727 6.27603605E-02 1.70343965E-02 -1.87692400E-02 3.37488800E-02 -4.45540361E-02 5.71715347E-02 -6.30483329E-02 6.77499026E-02 -7.35868588E-02 7.52193034E-02 -7.06952512E-02 5.98460138E-02 -4.83632758E-02 3.40824388E-02 -1.99199766E-02 7.76772154E-03 9.54467920E-04 -7.62403896E-03 1.18775507E-02
3.09999990 -153.137100 78.6539078 -46.0012207 15.7538233 -5.04729033 1.48500204 -0.395909011 5.93531653E-02 1.73649546E-02 -1.84586197E-02 3.24942656E-02 -4.33042049E-02 5.56494035E-02 -6.13289773E-02 6.58077225E-02 -7.15285614E-02 7.30895400E-02 -6.86314404E-02 5.80182560E-02 -4.69505340E-02 3.31126004E-02 -1.93328671E-02 7.54163554E-03 9.04294022E-04 -6.95985556E-03 1.16045773E-02
3.11199999 -150.619263 76.9341888 -44.8034172 15.2783642 -4.87645340 1.42901695 -0.379119813 5.61793372E-02 1.76085401E-02 -1.81768946E-02 3.12370937E-02 -4.20947261E-02 5.41100092E-02 -5.97251728E-02 6.40140325E-02 -6.95864484E-02 7.10241497E-02 -6.65733665E-02 5.62281795E-02 -4.54777554E-02 3.21663432E-02 -1.87663026E-02 7.35288393E-03 8.75547936E-04 -6.79636281E-03 1.12951286E-02
3.12400007 -148.150314 75.2589951 -43.6408005 14.8188372 -4.71199226 1.37522221 -0.362937778 5.32540716E-02 1.77408606E-02 -1.79243106E-02 3.00129429E-02 -4.10184562E-02 5.25740013E-02 -5.82130514E-02 6.23227730E-02 -6.77799582E-02 6.90696985E-02 -6.45152107E-02 5.44803068E-02 -4.40107062E-02 3.12640406E-02 -1.82329528E-02 7.16413232E-03 8.65298032E-04 -6.59360923E-03 1.09904343E-02
3.13599992 -145.729263 73.6270447 -42.5123177 14.3746672 -4.55363703 1.32353795 -0.347352117 5.05284108E-02 1.77753642E-02 -1.76690724E-02 2.88186297E-02 -3.99509855E-02 5.10603823E-02 -5.67612909E-02 6.07504547E-02 -6.60776272E-02 6.71814531E-02 -6.24749176E-02 5.27630635E-02 -4.25595306E-02 3.03707961E-02 -1.77097265E-02 6.98455144E-03 8.45947186E-04 -6.38566259E-03 1.06929373E-02
3.14800000 -143.355042 72.0370712 -41.4168663 13.9453039 -4.40110397 1.27388060 -0.332357317 4.79594059E-02 1.77249145E-02 -1.74158160E-02 2.76322905E-02 -3.88887003E-02 4.95865941E-02 -5.53460643E-02 5.92589378E-02 -6.44536614E-02 6.53470457E-02 -6.05054200E-02 5.10970391E-02 -4.11404073E-02 2.94839870E-02 -1.71975065E-02 6.84055826E-03 8.14405212E-04 -6.21981220E-03 1.04034692E-02
3.16000009 -141.026794 70.4878998 -40.3533745 13.5302238 -4.25416994 1.22616875 -0.317938507 4.55414020E-02 1.76021121E-02 -1.71786956E-02 2.65038647E-02 -3.78836393E-02 4.81311753E-02 -5.39550297E-02 5.78142479E-02 -6.29074425E-02 6.35918602E-02 -5.85946999E-02 4.95032743E-02 -3.97611931E-02 2.86290031E-02 -1.67275723E-02 6.69899443E-03 7.78880960E-04 -6.39068196E-03 1.01211369E-02
3.17199993 -138.743652 68.9784393 -39.3209724 13.1289206 -4.11264229 1.18032932 -0.304066807 4.32633497E-02 1.74340121E-02 -1.69457179E-02 2.54642386E-02 -3.68939787E-02 4.67307977E-02 -5.25926016E-02 5.64363115E-02 -6.14296161E-02 6.18894845E-02 -5.67856282E-02 4.79411446E-02 -3.84462401E-02 2.78029758E-02 -1.62870064E-02 6.55743154E-03 7.65041157E-04 -6.21726690E-03 9.65224858E-03
3.18400002 -136.504745 67.5076065 -38.3187141 12.7409363 -3.97625852 1.13630581 -0.290765554 4.10905741E-02 1.72220245E-02 -1.67030636E-02 2.44733728E-02 -3.58639844E-02 4.53709736E-02 -5.11876456E-02 5.50636016E-02 -5.99858537E-02 6.01987168E-02 -5.50797284E-02 4.64288704E-02 -3.72055173E-02 2.69983690E-02 -1.58627816E-02 6.41586911E-03 7.31144042E-04 -6.05119159E-03 9.35217924E-03
3.19600010 -134.309082 66.0741577 -37.3455048 12.3657169 -3.84476781 1.09401023 -0.278013647 3.89694311E-02 1.69374384E-02 -1.64565202E-02 2.35724840E-02 -3.48144993E-02 4.40546051E-02 -4.97348234E-02 5.36868386E-02 -5.85586950E-02 5.85546829E-02 -5.34855872E-02 4.49879616E-02 -3.60790752E-02 2.62540802E-02 -1.54791586E-02 6.27008220E-03 7.18502502E-04 -5.88603178E-03 9.09793563E-03
3.20799994 -132.155777 64.6768799 -36.4003220 12.0027094 -3.71796155 1.05335867 -0.265794575 3.69021632E-02 1.66341644E-02 -1.62092969E-02 2.28127614E-02 -3.37461829E-02 4.28257398E-02 -4.82236780E-02 5.23015410E-02 -5.71477190E-02 5.69754727E-02 -5.20358160E-02 4.36163172E-02 -3.50807384E-02 2.55290754E-02 -1.51238395E-02 6.11224538E-03 7.24323560E-04 -5.72148804E-03 8.86024628E-03
3.22000003 -130.043869 63.3146820 -35.4822578 11.6514406 -3.59564638 1.01428330 -0.254096657 3.49142961E-02 1.63287874E-02 -1.59603655E-02 2.21394766E-02 -3.26248407E-02 4.16592248E-02 -4.66717705E-02 5.08986898E-02 -5.57489581E-02 5.54165542E-02 -5.07220626E-02 4.23046872E-02 -3.41885015E-02 2.47979835E-02 -1.47778811E-02 5.95325697E-03 7.14799331E-04 -5.56489360E-03 8.64208955E-03
3.23200011 -127.972633 61.9867592 -34.5906029 11.3115940 -3.47769046 0.976724684 -0.242872074 3.29889618E-02 1.59850400E-02 -1.57057326E-02 2.15423815E-02 -3.14820334E-02 4.05050516E-02 -4.51145805E-02 4.94498461E-02 -5.43405488E-02 5.39066158E-02 -4.94922064E-02 4.10557985E-02 -3.34099196E-02 2.40885150E-02 -1.44635951E-02 5.75084379E-03 7.04841863E-04 -5.41061768E-03 8.41299910E-03
3.24399996 -125.941391 60.6923332 -33.7246819 10.9828281 -3.36398506 0.940634012 -0.232132673 3.11397631E-02 1.56517122E-02 -1.54585540E-02 2.10532434E-02 -3.03392652E-02 3.93951759E-02 -4.35752869E-02 4.80010584E-02 -5.29434085E-02 5.24329729E-02 -4.83818687E-02 3.98589298E-02 -3.26825492E-02 2.34311316E-02 -1.41763510E-02 5.56719257E-03 6.91369758E-04 -5.26791764E-03 8.21102224E-03
3.25600004 -123.949242 59.4303818 -32.8836517 10.6647100 -3.25438046 0.905924261 -0.221815363 2.94007137E-02 1.53195895E-02 -1.52162174E-02 2.06496250E-02 -2.91727278E-02 3.83209810E-02 -4.20910530E-02 4.65457588E-02 -5.15499599E-02 5.09949215E-02 -4.73039187E-02 3.87058146E-02 -3.20194960E-02 2.28054374E-02 -1.38746984E-02 5.44858677E-03 6.77194505E-04 -4.99009760E-03 8.01135413E-03
3.26800013 -121.995346 58.1999397 -32.0666809 10.3568325 -3.14874244 0.872533023 -0.211883530 2.77916621E-02 1.49867050E-02 -1.49797294E-02 2.03148033E-02 -2.79885586E-02 3.72468643E-02 -4.07097936E-02 4.50793207E-02 -5.01614101E-02 4.96328808E-02 -4.62505072E-02 3.75860408E-02 -3.13767232E-02 2.21936610E-02 -1.35623682E-02 5.34968404E-03 6.66369509E-04 -4.63810936E-03 7.80701917E-03
3.27999997 -120.078873 57.0000839 -31.2729759 10.0588074 -3.04694557 0.840409398 -0.202332571 2.63125133E-02 1.46599375E-02 -1.47638284E-02 2.00440381E-02 -2.69125793E-02 3.61516327E-02 -3.94485481E-02 4.36301641E-02 -4.87958267E-02 4.83442694E-02 -4.52474281E-02 3.64987068E-02 -3.07355914E-02 2.16118656E-02 -1.32578332E-02 5.17129898E-03 6.63093932E-04 -4.57078218E-03 7.61397928E-03
3.29200006 -118.199081 55.8299789 -30.5018234 9.77027702 -2.94886017 0.809482753 -0.193120763 2.49858927E-02 1.43645676E-02 -1.45645216E-02 1.98084936E-02 -2.58813947E-02 3.50462981E-02 -3.83694880E-02 4.21963707E-02 -4.74401042E-02 4.70757857E-02 -4.41950597E-02 3.54573987E-02 -3.00587993E-02 2.10804269E-02 -1.29338475E-02 4.98194201E-03 6.37568533E-04 -4.49174223E-03 7.43602775E-03
3.30399990 -116.355247 54.6887856 -29.7524967 9.49090385 -2.85435271 0.779686153 -0.184236407 2.38263775E-02 1.40835773E-02 -1.43925156E-02 1.96415856E-02 -2.49002520E-02 3.39043848E-02 -3.74782942E-02 4.07640822E-02 -4.60996963E-02 4.59128357E-02 -4.31088507E-02 3.44030485E-02 -2.93457005E-02 2.05642935E-02 -1.25866327E-02 4.79773572E-03 5.90135751E-04 -4.40817885E-03 7.26141967E-03
3.31599998 -114.546524 53.5755882 -29.0242481 9.22030163 -2.76328349 0.750980198 -0.175649464 2.28302106E-02 1.38179120E-02 -1.42366318E-02 1.95108764E-02 -2.39817984E-02 3.27195264E-02 -3.67893055E-02 3.93459015E-02 -4.47714403E-02 4.48113047E-02 -4.19816002E-02 3.33607122E-02 -2.85914559E-02 2.00932734E-02 -1.22014452E-02 4.61796997E-03 5.46193914E-04 -4.32762504E-03 7.15885917E-03
3.32800007 -112.772217 52.4896584 -28.3164749 8.95819569 -2.67549682 0.723350108 -0.167388186 2.19644271E-02 1.35759646E-02 -1.40993390E-02 1.93921551E-02 -2.31440533E-02 3.15288864E-02 -3.62712704E-02 3.79813053E-02 -4.34677675E-02 4.37550023E-02 -4.08201814E-02 3.23564298E-02 -2.77970508E-02 1.96357053E-02 -1.17932986E-02 4.45448328E-03 5.05402219E-04 -4.25584195E-03 7.11390888E-03
3.33999991 -111.031609 51.4302750 -27.6285629 8.70434189 -2.59081054 0.696781456 -0.159508452 2.11803038E-02 1.33571681E-02 -1.39797749E-02 1.92821492E-02 -2.23901384E-02 3.03432643E-02 -3.58540006E-02 3.66630219E-02 -4.22162004E-02 4.27612141E-02 -3.96407954E-02 3.13786343E-02 -2.69785691E-02 1.91781316E-02 -1.13774622E-02 4.31030989E-03 4.58472699E-04 -4.19402122E-03 6.93842769E-03
3.35200000 -109.324059 50.3967705 -26.9599743 8.45848656 -2.50908041 0.671270072 -0.151999742 2.04408653E-02 1.31651564E-02 -1.38530796E-02 1.91615466E-02 -2.17124950E-02 2.92085484E-02 -3.54926325E-02 3.54008153E-02 -4.09916975E-02 4.17806879E-02 -3.84426899E-02 3.04295588E-02 -2.61481628E-02 1.84780136E-02 -1.09712100E-02 4.16974118E-03 3.98362405E-04 -4.02786490E-03 6.77998969E-03
3.36400008 -107.648911 49.3885231 -26.3101845 8.22039986 -2.43015265 0.646796346 -0.144899845 1.96978319E-02 1.29684042E-02 -1.37271062E-02 1.90173127E-02 -2.11370606E-02 2.81255990E-02 -3.51296254E-02 3.42150182E-02 -3.98192406E-02 4.08168361E-02 -3.72902751E-02 2.97335070E-02 -2.53167264E-02 1.80330891E-02 -1.05678281E-02 4.03740956E-03 3.51256545E-04 -3.94803751E-03 6.61415979E-03
3.37599993 -106.005493 48.4048271 -25.6786022 7.98981571 -2.35388017 0.623362899 -0.138232291 1.89336762E-02 1.27812410E-02 -1.35989254E-02 1.88466087E-02 -2.06597522E-02 2.71280669E-02 -3.47466394E-02 3.30985934E-02 -3.86933088E-02 3.98497581E-02 -3.61599959E-02 2.90325284E-02 -2.44946294E-02 1.76223610E-02 -1.01765962E-02 3.90703371E-03 3.10790492E-04 -3.87581834E-03 6.44908287E-03
3.38800001 -104.393051 47.4448967 -25.0645885 7.76644754 -2.28007698 0.600964129 -0.132042512 1.80816129E-02 1.26040885E-02 -1.34493671E-02 1.86394230E-02 -2.02732068E-02 2.62535196E-02 -3.42649519E-02 3.20499055E-02 -3.76092307E-02 3.88691612E-02 -3.50491963E-02 2.82544028E-02 -2.37263590E-02 1.72098037E-02 -9.83377919E-03 3.78176966E-03 2.85912218E-04 -3.79655836E-03 6.29015500E-03
3.40000010 -102.810837 46.5079956 -24.4675331 7.55002403 -2.20856333 0.579574466 -0.126363084 1.71022732E-02 1.24168973E-02 -1.32679893E-02 1.83551051E-02 -1.99920405E-02 2.55086105E-02 -3.36191580E-02 3.10996268E-02 -3.65922004E-02 3.78671549E-02 -3.40387709E-02 2.75280029E-02 -2.30176412E-02 1.67790651E-02 -9.52766370E-03 3.67194414E-03 2.86029739E-04 -3.70627642E-03 6.13591075E-03
3.41199994 -101.258255 45.5935402 -23.8869495 7.34034157 -2.13925481 0.559173167 -0.121154144 1.59987863E-02 1.22266831E-02 -1.30753973E-02 1.80026237E-02 -1.98121723E-02 2.49291938E-02 -3.28245834E-02 3.02616134E-02 -3.56496386E-02 3.68260331E-02 -3.30900848E-02 2.69208029E-02 -2.23481935E-02 1.63317230E-02 -9.23712365E-03 3.55540542E-03 2.89293355E-04 -3.60386819E-03 5.98026486E-03
3.42400002 -99.7347641 44.7009583 -23.3223991 7.13719702 -2.07207513 0.539703965 -0.116427884 1.47735225E-02 1.20307729E-02 -1.28635159E-02 1.76084004E-02 -1.97218973E-02 2.44465321E-02 -3.18737254E-02 2.94936225E-02 -3.47811207E-02 3.57416533E-02 -3.22109722E-02 2.61393469E-02 -2.17366163E-02 1.60624478E-02 -9.00606066E-03 3.45236086E-03 3.04840651E-04 -3.49177397E-03 5.82523271E-03
3.43600011 -98.2397537 43.8296547 -22.7734089 6.94038105 -2.00700808 0.521102309 -0.112119384 1.34862773E-02 1.18447402E-02 -1.26366448E-02 1.71593018E-02 -1.96514502E-02 2.40862314E-02 -3.08024473E-02 2.87999585E-02 -3.39554437E-02 3.46470699E-02 -3.14023681E-02 2.55287047E-02 -2.11881660E-02 1.56916212E-02 -8.81408155E-03 3.36878910E-03 3.49913520E-04 -3.37694702E-03 5.67023410E-03
3.44799995 -96.7726288 42.9790421 -22.2395248 6.74967718 -1.94402814 0.503286421 -0.108148672 1.21864397E-02 1.17025590E-02 -1.24024842E-02 1.66663174E-02 -1.95811950E-02 2.38116737E-02 -2.97070406E-02 2.81734504E-02 -3.31665874E-02 3.35404351E-02 -3.06409784E-02 2.51163058E-02 -2.06734110E-02 1.52151017E-02 -8.63169972E-03 3.28926160E-03 4.04322578E-04 -3.26069747E-03 5.51460637E-03
3.46000004 -95.3327484 42.1484871 -21.7202587 6.56486511 -1.88308990 0.486168325 -0.104461715 1.09092146E-02 1.15975933E-02 -1.21610621E-02 1.61569361E-02 -1.94550306E-02 2.35646851E-02 -2.86138710E-02 2.75807586E-02 -3.24117951E-02 3.24200466E-02 -2.99141314E-02 2.47343183E-02 -2.01837085E-02 1.47636291E-02 -8.45883694E-03 3.19987535E-03 4.45546350E-04 -3.14113498E-03 5.35011292E-03
3.47200012 -93.9195633 41.3374786 -21.2152195 6.38578892 -1.82419205 0.469686449 -0.101007052 9.72832274E-03 1.15346136E-02 -1.19460393E-02 1.56381130E-02 -1.92520153E-02 2.33310107E-02 -2.75588315E-02 2.70070955E-02 -3.16742398E-02 3.12977247E-02 -2.92278007E-02 2.44128834E-02 -1.97317824E-02 1.43005494E-02 -8.29898659E-03 3.02552269E-03 4.70064231E-04 -3.31901270E-03 5.07474225E-03
3.48399997 -92.5326309 40.5455208 -20.7240143 6.21225309 -1.76730990 0.453788966 -9.77552459E-02 8.67087673E-03 1.15169482E-02 -1.17573943E-02 1.51233822E-02 -1.89223811E-02 2.30839457E-02 -2.65894029E-02 2.64355224E-02 -3.09501551E-02 3.01849954E-02 -2.85467170E-02 2.41290666E-02 -1.92913488E-02 1.38578974E-02 -8.13343003E-03 2.93981936E-03 4.97704721E-04 -3.27281957E-03 4.92278067E-03
3.49600005 -91.1712799 39.7719841 -20.2461510 6.04403543 -1.71240926 0.438376158 -9.46184322E-02 7.78572774E-03 1.15662962E-02 -1.15913805E-02 1.46320062E-02 -1.84310433E-02 2.27992870E-02 -2.57733464E-02 2.58619264E-02 -3.02153900E-02 2.90952846E-02 -2.78822407E-02 2.38791090E-02 -1.88512560E-02 1.34184677E-02 -7.95989111E-03 2.86405254E-03 5.12612867E-04 -3.15659028E-03 4.80539119E-03
3.50800014 -89.8348999 39.0162735 -19.7811737 5.88094282 -1.65946388 0.423382729 -9.15409699E-02 7.12432107E-03 1.17085157E-02 -1.14553226E-02 1.41851399E-02 -1.77420601E-02 2.24335119E-02 -2.51531079E-02 2.52490547E-02 -2.94703972E-02 2.80407295E-02 -2.72321943E-02 2.36670803E-02 -1.84091758E-02 1.29550975E-02 -7.77299190E-03 2.79856566E-03 4.90528881E-04 -3.05262394E-03 4.72583063E-03
3.51999998 -88.5229492 38.2779083 -19.3286858 5.72279692 -1.60840750 0.408794433 -8.85097757E-02 6.68951496E-03 1.19123431E-02 -1.13694491E-02 1.37631334E-02 -1.68726835E-02 2.19823923E-02 -2.47026999E-02 2.46022101E-02 -2.87364107E-02 2.70285457E-02 -2.65578832E-02 2.34733522E-02 -1.79573856E-02 1.23680234E-02 -7.57067464E-03 2.82034278E-03 4.60535404E-04 -2.97971838E-03 4.80284728E-03
3.53200006 -87.2349854 37.5565453 -18.8883858 5.56945324 -1.55913901 0.394603938 -8.55320543E-02 6.45815814E-03 1.21456664E-02 -1.13354893E-02 1.33922640E-02 -1.58971846E-02 2.14465037E-02 -2.43743043E-02 2.39628535E-02 -2.79734824E-02 2.60712709E-02 -2.59093214E-02 2.32769772E-02 -1.75096337E-02 1.20192152E-02 -7.35465530E-03 2.74160528E-03 4.18757030E-04 -2.90809828E-03 4.69864765E-03
3.54399991 -85.9705658 36.8518219 -18.4599571 5.42079401 -1.51161134 0.380824804 -8.26033801E-02 6.39642403E-03 1.24080507E-02 -1.13564180E-02 1.30431158E-02 -1.48582589E-02 2.08269972E-02 -2.41501573E-02 2.33333595E-02 -2.72239130E-02 2.51649823E-02 -2.52696984E-02 2.30528563E-02 -1.70708820E-02 1.16840051E-02 -7.11692683E-03 2.66595138E-03 3.57174518E-04 -2.83996668E-03 4.64101322E-03
3.55599999 -84.7291718 36.1633034 -18.0430317 5.27664185 -1.46570957 0.367464930 -7.97348171E-02 6.48481119E-03 1.26582850E-02 -1.14362165E-02 1.27206985E-02 -1.38278501E-02 2.01638695E-02 -2.39458680E-02 2.27122977E-02 -2.65007615E-02 2.43407320E-02 -2.46365555E-02 2.27830857E-02 -1.66406762E-02 1.13649061E-02 -6.89168787E-03 2.59848684E-03 3.02531378E-04 -2.78945547E-03 4.57635894E-03
3.56800008 -83.5102692 35.4905968 -17.6372623 5.13684464 -1.42134106 0.354527533 -7.69277737E-02 6.69837976E-03 1.28638512E-02 -1.15829799E-02 1.24371145E-02 -1.28508192E-02 1.94497183E-02 -2.37426925E-02 2.21103039E-02 -2.58004498E-02 2.36155950E-02 -2.40165778E-02 2.24492047E-02 -1.62210763E-02 1.10750971E-02 -6.67833770E-03 2.54392019E-03 2.53576203E-04 -2.71850219E-03 4.50638961E-03
3.57999992 -82.3133698 34.8332672 -17.2422867 5.00126028 -1.37843227 0.342019349 -7.41766468E-02 7.00462749E-03 1.30149629E-02 -1.18045025E-02 1.21811107E-02 -1.20145781E-02 1.86527912E-02 -2.34892983E-02 2.15775054E-02 -2.51184404E-02 2.29810625E-02 -2.34252326E-02 2.20010709E-02 -1.58237889E-02 1.08064413E-02 -6.46781549E-03 2.49713659E-03 2.04621276E-04 -2.36862898E-03 4.43949178E-03
3.59200001 -81.1380157 34.1909485 -16.8577976 4.86973286 -1.33688712 0.329943210 -7.14949742E-02 7.38187367E-03 1.30701317E-02 -1.21013578E-02 1.19495774E-02 -1.13533549E-02 1.78047474E-02 -2.31208764E-02 2.10890975E-02 -2.44908053E-02 2.24807169E-02 -2.28666198E-02 2.14608107E-02 -1.54399974E-02 1.05682025E-02 -6.29105512E-03 2.47338903E-03 1.79993745E-04 -2.35747988E-03 4.36279830E-03
3.60400009 -79.9837494 33.5632935 -16.4834614 4.74213600 -1.29663098 0.318306834 -6.88684434E-02 7.82240741E-03 1.30239138E-02 -1.24879386E-02 1.17437812E-02 -1.09380297E-02 1.69045478E-02 -2.26138216E-02 2.06760708E-02 -2.39183269E-02 2.20955145E-02 -2.23284531E-02 2.07580645E-02 -1.50758745E-02 1.03498409E-02 -6.14402024E-03 2.45757308E-03 1.63202785E-04 -2.33145989E-03 4.27618995E-03
3.61599994 -78.8501053 32.9499130 -16.1189671 4.61832809 -1.25759649 0.307116300 -6.63208365E-02 8.26603267E-03 1.28566390E-02 -1.29470546E-02 1.15760546E-02 -1.07942978E-02 1.59808304E-02 -2.19511017E-02 2.03501750E-02 -2.33854149E-02 2.18333583E-02 -2.18278281E-02 1.99389234E-02 -1.47448964E-02 1.01429569E-02 -6.02541026E-03 2.45408854E-03 1.78640912E-04 -2.30688974E-03 4.18180600E-03
3.62800002 -77.7366409 32.3503914 -15.7640209 4.49818134 -1.21976995 0.296357274 -6.38567135E-02 8.70720576E-03 1.25768827E-02 -1.34210773E-02 1.14410920E-02 -1.08754048E-02 1.50521528E-02 -2.11591497E-02 2.00779755E-02 -2.28876099E-02 2.16672719E-02 -2.13677790E-02 1.90204475E-02 -1.44443279E-02 9.98718664E-03 -5.92294103E-03 2.45398958E-03 2.19645226E-04 -2.33139051E-03 4.08043107E-03
3.64000010 -76.6429443 31.7643585 -15.4183340 4.38158941 -1.18315113 0.286011368 -6.14610948E-02 9.12975054E-03 1.22071970E-02 -1.38792666E-02 1.13307452E-02 -1.11210449E-02 1.41516849E-02 -2.02884749E-02 1.98343620E-02 -2.24240795E-02 2.15628985E-02 -2.09326111E-02 1.80207174E-02 -1.41625693E-02 9.99212824E-03 -5.83398016E-03 2.38888687E-03 2.63202353E-04 -2.58517521E-03 3.97088192E-03
3.65199995 -75.5686340 31.1914864 -15.0816641 4.26845646 -1.14771211 0.276074290 -5.91694005E-02 9.49893892E-03 1.17461849E-02 -1.42742023E-02 1.12595102E-02 -1.14766480E-02 1.33260135E-02 -1.93711687E-02 1.96091644E-02 -2.19860543E-02 2.15159357E-02 -2.05384735E-02 1.69979371E-02 -1.38991354E-02 9.82616842E-03 -5.77279646E-03 2.40133144E-03 3.10321047E-04 -2.56307609E-03 3.85356438E-03
3.66400003 -74.5133743 30.6314545 -14.7537737 4.15866899 -1.11344767 0.266529500 -5.69753461E-02 9.78792366E-03 1.12386374E-02 -1.45571623E-02 1.12270126E-02 -1.19088544E-02 1.26023851E-02 -1.84628721E-02 1.93680339E-02 -2.15446874E-02 2.14689728E-02 -2.01612990E-02 1.59783941E-02 -1.36645939E-02 9.66319814E-03 -5.71210170E-03 2.45667598E-03 3.62575374E-04 -2.51952629E-03 3.73541657E-03
3.67600012 -73.4767456 30.0838757 -14.4343786 4.05212069 -1.08035100 0.257373750 -5.48949093E-02 9.97644663E-03 1.06651606E-02 -1.46748805E-02 1.12355109E-02 -1.23442048E-02 1.20112840E-02 -1.75792407E-02 1.90916099E-02 -2.11003050E-02 2.14051306E-02 -1.98134929E-02 1.49879120E-02 -1.34640988E-02 9.42885876E-03 -5.65134268E-03 2.48334138E-03 4.14192182E-04 -2.47905473E-03 3.62177892E-03
3.68799996 -72.4583206 29.5483685 -14.1232023 3.94870162 -1.04840517 0.248594239 -5.29278927E-02 1.00404322E-02 1.00561008E-02 -1.45861069E-02 1.12891058E-02 -1.27682742E-02 1.15928762E-02 -1.67749207E-02 1.87553652E-02 -2.06457637E-02 2.12680399E-02 -1.94968805E-02 1.41036296E-02 -1.32836876E-02 9.12094396E-03 -5.58309024E-03 2.45125289E-03 4.62296070E-04 -2.43789493E-03 3.49763827E-03
3.70000005 -71.4576645 29.0245457 -13.8199539 3.84828353 -1.01759589 0.240169108 -5.10678738E-02 9.94544383E-03 9.43652447E-03 -1.42370481E-02 1.13936625E-02 -1.30996304E-02 1.13885254E-02 -1.60938613E-02 1.83423720E-02 -2.01638136E-02 2.10654587E-02 -1.91977788E-02 1.33232744E-02 -1.31191928E-02 8.93694162E-03 -5.49907098E-03 2.39253044E-03 5.01377159E-04 -2.38331594E-03 3.25130322E-03
3.71200013 -70.4744110 28.5121040 -13.5244007 3.75077844 -0.987916291 0.232090518 -4.93406206E-02 9.69249103E-03 8.79525859E-03 -1.36036063E-02 1.15520144E-02 -1.33190779E-02 1.14001622E-02 -1.55465575E-02 1.78207289E-02 -1.96594037E-02 2.07814258E-02 -1.89269185E-02 1.26497904E-02 -1.29768811E-02 8.74401722E-03 -5.41370409E-03 2.30587204E-03 5.07781457E-04 -2.32430524E-03 3.15546151E-03
3.72399998 -69.5083160 28.0108109 -13.2363567 3.65611362 -0.959310114 0.224349171 -4.77361195E-02 9.29919071E-03 8.16687755E-03 -1.27462987E-02 1.17246415E-02 -1.34083172E-02 1.15847848E-02 -1.51378829E-02 1.72521267E-02 -1.91335715E-02 2.03863718E-02 -1.86573602E-02 1.23091498E-02 -1.28441686E-02 8.56236089E-03 -5.31559344E-03 2.18820199E-03 5.02571347E-04 -2.09828094E-03 3.04739689E-03
3.73600006 -68.5589600 27.5203781 -12.9556122 3.56418514 -0.931713820 0.216914982 -4.62198369E-02 8.79407767E-03 7.55621633E-03 -1.17267407E-02 1.18886195E-02 -1.33772306E-02 1.19349379E-02 -1.48396045E-02 1.66061632E-02 -1.86090507E-02 1.99155640E-02 -1.83962472E-02 1.19850170E-02 -1.27099277E-02 8.36501829E-03 -5.20308968E-03 2.05516629E-03 4.83174721E-04 -1.92655192E-03 2.94903666E-03
3.74799991 -67.6260147 27.0405674 -12.6819744 3.47491622 -0.905074894 0.209759280 -4.47779708E-02 8.23385641E-03 6.97940355E-03 -1.06529538E-02 1.20158195E-02 -1.32428035E-02 1.23522244E-02 -1.46134598E-02 1.59359388E-02 -1.81001648E-02 1.94038823E-02 -1.81457587E-02 1.16588799E-02 -1.25701651E-02 8.15444998E-03 -5.08873630E-03 1.91567268E-03 4.55193396E-04 -1.84801384E-03 2.86181178E-03
3.75999999 -66.7091064 26.5710926 -12.4152193 3.38822412 -0.879327774 0.202863514 -4.34053168E-02 7.65354885E-03 6.46132324E-03 -9.56263393E-03 1.20683014E-02 -1.30124176E-02 1.27870748E-02 -1.44263795E-02 1.52647207E-02 -1.76425092E-02 1.88625157E-02 -1.78703647E-02 1.14414692E-02 -1.24147069E-02 7.94965029E-03 -4.97374730E-03 1.77159905E-03 4.24781669E-04 -1.77428126E-03 2.77753733E-03
3.77200007 -65.8079453 26.1117325 -12.1551743 3.30401826 -0.854411662 0.196209803 -4.20847386E-02 7.08052190E-03 6.00074092E-03 -8.54764041E-03 1.20062456E-02 -1.26928678E-02 1.32025620E-02 -1.42563516E-02 1.46028111E-02 -1.72500201E-02 1.83014292E-02 -1.75730307E-02 1.12834908E-02 -1.22257173E-02 7.75307091E-03 -4.87948162E-03 1.63432735E-03 3.89461638E-04 -1.69341324E-03 2.69664195E-03
3.78399992 -64.9222260 25.6622772 -11.9016647 3.22223544 -0.830266595 0.189773440 -4.07994725E-02 6.54881867E-03 5.61474171E-03 -7.66984420E-03 1.18272668E-02 -1.22982338E-02 1.35504389E-02 -1.40759796E-02 1.39796557E-02 -1.69298407E-02 1.77403446E-02 -1.72508974E-02 1.11744534E-02 -1.20036658E-02 7.55708292E-03 -4.79695899E-03 1.51129754E-03 3.50567832E-04 -1.61593896E-03 2.63336929E-03
3.79600000 -64.0515747 25.2224483 -11.6544828 3.14278436 -0.806841373 0.183527067 -3.95262837E-02 6.10694522E-03 5.32314088E-03 -7.02081481E-03 1.14807440E-02 -1.18254349E-02 1.37693854E-02 -1.38713224E-02 1.34178419E-02 -1.67034939E-02 1.71919502E-02 -1.68869551E-02 1.10966647E-02 -1.17363259E-02 7.36922491E-03 -4.73260274E-03 1.40336435E-03 3.14212346E-04 -1.54185772E-03 2.57820822E-03
3.80800009 -63.1956711 24.7919827 -11.4134283 3.06557727 -0.784077942 0.177451164 -3.82577255E-02 5.79330558E-03 5.13444189E-03 -6.66879024E-03 1.09244082E-02 -1.12908427E-02 1.38158686E-02 -1.35916499E-02 1.29419714E-02 -1.66017357E-02 1.67054813E-02 -1.64752584E-02 1.10289697E-02 -1.14087230E-02 7.20661413E-03 -4.69381688E-03 1.32746913E-03 2.87606177E-04 -1.48070464E-03 2.53412197E-03
3.81999993 -62.3541756 24.3706455 -11.1783161 2.99054003 -0.761941969 0.171547130 -3.69952098E-02 5.60136698E-03 5.04276063E-03 -6.59752637E-03 1.02080675E-02 -1.07190292E-02 1.36776986E-02 -1.32486839E-02 1.25685493E-02 -1.65970903E-02 1.62548237E-02 -1.60292387E-02 1.09655224E-02 -1.10349637E-02 7.05522299E-03 -4.67167562E-03 1.28880143E-03 2.66915275E-04 -1.42964721E-03 2.50237994E-03
3.83200002 -61.5268555 23.9582424 -10.9490051 2.91760731 -0.740447998 0.165833980 -3.57587524E-02 5.49808703E-03 5.03846165E-03 -6.74951170E-03 9.37091187E-03 -1.01154931E-02 1.33827832E-02 -1.28798448E-02 1.22555429E-02 -1.66487303E-02 1.58283673E-02 -1.55504514E-02 1.09130349E-02 -1.06303347E-02 6.92325830E-03 -4.66736779E-03 1.25772774E-03 2.51344260E-04 -1.37732667E-03 2.46978924E-03
3.84400010 -60.7134590 23.5545712 -10.7253447 2.84671569 -0.719602704 0.160302162 -3.45629454E-02 5.48284128E-03 5.09769469E-03 -7.05666328E-03 8.47958401E-03 -9.52565670E-03 1.29641620E-02 -1.25104627E-02 1.19999368E-02 -1.67078599E-02 1.54528981E-02 -1.50616551E-02 1.08618587E-02 -1.02069695E-02 6.79129222E-03 -4.65967320E-03 1.24769460E-03 1.83132550E-04 -1.34708360E-03 2.44128099E-03
3.85599995 -59.9137230 23.1594105 -10.5071812 2.77779579 -0.699409723 0.154976010 -3.34206037E-02 5.51560568E-03 5.20041352E-03 -7.47536961E-03 7.58936536E-03 -8.95738695E-03 1.24438871E-02 -1.21519538E-02 1.17963003E-02 -1.67534836E-02 1.51068298E-02 -1.45776048E-02 1.07447030E-02 -9.78743378E-03 6.72959397E-03 -4.64197388E-03 1.26077246E-03 1.44546459E-04 -1.32328772E-03 2.46114004E-03
3.86800003 -59.1273346 22.7725163 -10.2943420 2.71077299 -0.679863393 0.149879292 -3.23495269E-02 5.56810433E-03 5.32416953E-03 -7.92036206E-03 6.72206143E-03 -8.43479484E-03 1.18481861E-02 -1.18422173E-02 1.16237607E-02 -1.67384427E-02 1.47792548E-02 -1.41067011E-02 1.05592730E-02 -9.38842632E-03 6.74440712E-03 -4.59725084E-03 1.28102303E-03 1.36732051E-04 -1.29807286E-03 2.51048640E-03
3.88000011 -58.3540077 22.3936634 -10.0866556 2.64557147 -0.660965800 0.145008355 -3.13732028E-02 5.63226407E-03 5.45619288E-03 -8.35419912E-03 5.97786950E-03 -7.99038261E-03 1.12082930E-02 -1.16015049E-02 1.14675453E-02 -1.66164096E-02 1.44720757E-02 -1.36557622E-02 1.05034253E-02 -9.03083384E-03 6.62559131E-03 -4.52460255E-03 1.30355358E-03 1.23262405E-04 -1.27923489E-03 2.48492416E-03
3.89199996 -57.5935059 22.0226574 -9.88398266 2.58213043 -0.642724812 0.140369996 -3.04921027E-02 5.67634450E-03 5.58228046E-03 -8.70805979E-03 5.38149523E-03 -7.64218019E-03 1.05403988E-02 -1.14537692E-02 1.13231875E-02 -1.63449775E-02 1.41740767E-02 -1.32510774E-02 1.04213795E-02 -8.72031506E-03 6.53376570E-03 -4.41972073E-03 1.32608402E-03 1.22277968E-04 -1.26721163E-03 2.45662616E-03
3.90400004 -56.8455811 21.6593056 -9.68617821 2.52039218 -0.625145555 0.135983348 -2.97347531E-02 5.67982439E-03 5.68610430E-03 -8.92136525E-03 4.99539310E-03 -7.41013652E-03 9.88570228E-03 -1.14338091E-02 1.11780530E-02 -1.58959944E-02 1.38869630E-02 -1.29060522E-02 1.03309406E-02 -8.47873464E-03 6.42451644E-03 -4.27650101E-03 1.35038595E-03 1.06664651E-04 -1.25819340E-03 2.41689198E-03
3.91600013 -56.1099548 21.3033810 -9.49309063 2.46028852 -0.608222485 0.131852090 -2.90949754E-02 5.62325353E-03 5.75193530E-03 -8.96416139E-03 4.84644342E-03 -7.30756205E-03 9.24479868E-03 -1.15423957E-02 1.10230176E-02 -1.52551411E-02 1.36050740E-02 -1.26168672E-02 1.02334945E-02 -8.32183007E-03 6.31964626E-03 -4.06462047E-03 1.34573539E-03 1.13154878E-04 -1.25305820E-03 2.32822937E-03
3.92799997 -55.3863831 20.9547062 -9.30459404 2.40177488 -0.591911077 0.127942204 -2.85561197E-02 5.52291283E-03 5.78393973E-03 -8.86514038E-03 4.88216849E-03 -7.31510483E-03 8.62856861E-03 -1.17472839E-02 1.08504947E-02 -1.44595336E-02 1.33344531E-02 -1.23813050E-02 1.01217115E-02 -8.22775811E-03 6.21830532E-03 -3.81052238E-03 1.30654918E-03 1.50554653E-04 -1.28448906E-03 2.22510169E-03
3.94000006 -54.6746178 20.6131020 -9.12056255 2.34481740 -0.576155663 0.124218069 -2.80984677E-02 5.38965361E-03 5.78009477E-03 -8.64883047E-03 5.05991792E-03 -7.40573043E-03 8.05658288E-03 -1.20052621E-02 1.06733562E-02 -1.35635976E-02 1.30724497E-02 -1.21900514E-02 9.99245606E-03 -8.17684550E-03 6.11696392E-03 -3.53925116E-03 1.32505270E-03 1.32013723E-04 -1.47265533E-03 2.26377603E-03
3.95200014 -53.9744301 20.2784023 -8.94088745 2.28937387 -0.560923874 0.120660737 -2.76905987E-02 5.22574643E-03 5.73569117E-03 -8.34404491E-03 5.36057819E-03 -7.56458240E-03 7.52972020E-03 -1.22815939E-02 1.04730837E-02 -1.26021374E-02 1.28104398E-02 -1.20201185E-02 9.88580007E-03 -8.16470105E-03 6.02046447E-03 -3.24185356E-03 1.31911144E-03 4.48168539E-05 -1.47809635E-03 2.20159721E-03
3.96399999 -53.2856522 19.9504681 -8.76547241 2.23541164 -0.546201766 0.117247961 -2.73218900E-02 5.03097288E-03 5.66186011E-03 -7.97073077E-03 5.72085241E-03 -7.77034555E-03 7.03034177E-03 -1.25442715E-02 1.02777844E-02 -1.16312131E-02 1.25542507E-02 -1.18856747E-02 9.74524114E-03 -8.17173719E-03 5.91893960E-03 -2.95841997E-03 1.32573524E-03 2.41707148E-05 -1.47279538E-03 2.14063772E-03
3.97600007 -52.6079903 19.6290970 -8.59417915 2.18288326 -0.531929612 0.113946974 -2.69525331E-02 4.83270548E-03 5.54965110E-03 -7.56215956E-03 6.09384943E-03 -8.00636690E-03 6.57143863E-03 -1.27790757E-02 1.00830300E-02 -1.06737269E-02 1.23196328E-02 -1.17553426E-02 9.59504675E-03 -8.21234938E-03 5.81768807E-03 -2.68514827E-03 1.32163148E-03 1.90463270E-05 -1.47038512E-03 2.07991176E-03
3.98799992 -51.9412231 19.3141174 -8.42689133 2.13175583 -0.518062115 0.110726133 -2.65738834E-02 4.63291397E-03 5.40295243E-03 -7.14588771E-03 6.46728743E-03 -8.25014338E-03 6.18022773E-03 -1.29402718E-02 9.88560170E-03 -9.78263188E-03 1.20962225E-02 -1.16246017E-02 9.44320858E-03 -8.26548319E-03 5.72454790E-03 -2.42857076E-03 1.31024653E-03 1.63922614E-05 -1.46778568E-03 2.02115718E-03
4.00000000 -51.2850952 19.0053463 -8.26348114 2.08198881 -0.504569948 0.107557848 -2.61613745E-02 4.42676106E-03 5.23415720E-03 -6.74539851E-03 6.76728366E-03 -8.48297682E-03 5.84640587E-03 -1.29671367E-02 9.67552979E-03 -9.02120490E-03 1.18767414E-02 -1.14871981E-02 9.28576104E-03 -8.24877620E-03 5.64096496E-03 -2.21710373E-03 1.30188011E-03 1.96099281E-05 -1.44971674E-03 1.96800940E-03
4.01200008 -50.6393967 18.7026310 -8.10384178 2.03353643 -0.491413444 0.104423128 -2.56915335E-02 4.23942646E-03 5.03766909E-03 -6.39088918E-03 6.96633523E-03 -8.67693778E-03 5.56081673E-03 -1.28658302E-02 9.48621146E-03 -8.41073971E-03 1.16681932E-02 -1.14172641E-02 9.11910087E-03 -8.20057560E-03 5.54845762E-03 -2.05037300E-03 1.29546400E-03 3.77392389E-05 -1.44558097E-03 1.91196089E-03
4.02400017 -50.0039749 18.4058647 -7.94790936 1.98637986 -0.478588730 0.101315364 -2.51693279E-02 4.06682771E-03 4.80982102E-03 -6.07177429E-03 7.07476866E-03 -8.84756446E-03 5.33591723E-03 -1.26317814E-02 9.28766653E-03 -7.94099364E-03 1.14759430E-02 -1.12583479E-02 8.94648675E-03 -8.12949706E-03 5.45967882E-03 -1.93132996E-03 1.28007575E-03 6.11734358E-05 -1.42721448E-03 1.86541898E-03
4.03600025 -49.3786430 18.1149178 -7.79558468 1.94048226 -0.466090918 9.82448310E-02 -2.46010069E-02 3.90733778E-03 4.55498835E-03 -5.79630909E-03 7.11431354E-03 -8.98524001E-03 5.15941996E-03 -1.22837825E-02 9.09075607E-03 -7.60458549E-03 1.12973629E-02 -1.10690827E-02 8.77253711E-03 -8.01627245E-03 5.37397619E-03 -1.84824108E-03 1.26490835E-03 8.88098439E-05 -1.39640830E-03 1.82021956E-03
4.04800034 -48.7631989 17.8296623 -7.64677620 1.89580464 -0.453914732 9.52135250E-02 -2.39839181E-02 3.76228685E-03 4.27849637E-03 -5.55664580E-03 7.07608787E-03 -9.08826850E-03 5.02860453E-03 -1.18363546E-02 8.90371762E-03 -7.39686890E-03 1.11224791E-02 -1.08531192E-02 8.59750528E-03 -7.87577033E-03 5.29367104E-03 -1.80353189E-03 1.24996610E-03 1.27358406E-04 -1.36467186E-03 1.77511969E-03
4.05999994 -48.1574936 17.5499802 -7.50141144 1.85231960 -0.442058653 9.22171324E-02 -2.33260300E-02 3.63020203E-03 3.98649881E-03 -5.34228422E-03 6.96095033E-03 -9.17011779E-03 4.94583370E-03 -1.13017885E-02 8.72250274E-03 -7.29611842E-03 1.09498370E-02 -1.05548333E-02 8.41798168E-03 -7.72342086E-03 5.22062788E-03 -1.79937971E-03 1.22604240E-03 1.73687935E-04 -1.33731787E-03 1.74301397E-03
4.07200003 -47.5613289 17.2757587 -7.35939026 1.80999708 -0.430518806 8.92719775E-02 -2.26428490E-02 3.50753707E-03 3.68668465E-03 -5.16825262E-03 6.79927552E-03 -9.22465511E-03 4.89434414E-03 -1.06988922E-02 8.53954349E-03 -7.27926567E-03 1.07872216E-02 -1.03363041E-02 8.22942983E-03 -7.54160807E-03 5.13937185E-03 -1.82013912E-03 1.20407995E-03 2.16661225E-04 -1.30645430E-03 1.70261378E-03
4.08400011 -46.9745979 17.0068989 -7.22066784 1.76880765 -0.419301450 8.63742456E-02 -2.19303984E-02 3.39602050E-03 3.37268366E-03 -5.00976341E-03 6.59044553E-03 -9.24832374E-03 4.87044267E-03 -1.00450134E-02 8.36591329E-03 -7.35330209E-03 1.06282067E-02 -1.01024648E-02 8.04615859E-03 -7.33918510E-03 5.05665364E-03 -1.86286308E-03 1.18478935E-03 2.62468588E-04 -1.27247639E-03 1.67188037E-03
4.09599972 -46.3970947 16.7432804 -7.08514357 1.72871649 -0.408391684 8.35267752E-02 -2.11931448E-02 3.29650170E-03 3.04563530E-03 -4.87679150E-03 6.34987187E-03 -9.25227348E-03 4.87131206E-03 -9.34916735E-03 8.19886010E-03 -7.49286450E-03 1.04723694E-02 -9.86368489E-03 7.85367191E-03 -7.13026850E-03 4.98124491E-03 -1.92623760E-03 1.18796946E-03 3.13884695E-04 -1.23261870E-03 1.64182752E-03
4.10799980 -45.8285866 16.4847546 -6.95271397 1.68969083 -0.397780448 8.07328597E-02 -2.04415880E-02 3.20988474E-03 2.71444675E-03 -4.76715341E-03 6.08164584E-03 -9.23362654E-03 4.88971127E-03 -8.63968488E-03 8.03497806E-03 -7.68524082E-03 1.03177894E-02 -9.61935148E-03 7.65690254E-03 -6.90237153E-03 4.90879547E-03 -2.00282526E-03 1.19916850E-03 3.68409063E-04 -1.19110534E-03 1.61117269E-03
4.11999989 -45.2689514 16.2312145 -6.82331324 1.65170050 -0.387477458 7.79955387E-02 -1.96794569E-02 3.13585275E-03 2.38131476E-03 -4.66763321E-03 5.79796545E-03 -9.18721035E-03 4.92125656E-03 -7.92709086E-03 7.88622815E-03 -7.92041235E-03 1.01619670E-02 -9.37101431E-03 7.46013317E-03 -6.63066236E-03 4.81948443E-03 -2.08965712E-03 1.17078424E-03 4.14609909E-04 -1.15266244E-03 1.58688985E-03
4.13199997 -44.7180328 15.9825535 -6.69685936 1.61471260 -0.377482057 7.53241330E-02 -1.89040154E-02 3.07147764E-03 2.04404630E-03 -4.58395435E-03 5.51349111E-03 -9.12783295E-03 4.96619614E-03 -7.22747203E-03 7.74634536E-03 -8.17720406E-03 1.00149838E-02 -9.12265666E-03 7.25849345E-03 -6.38675969E-03 4.73196385E-03 -2.19547027E-03 1.14622421E-03 5.13313978E-04 -1.11480779E-03 1.48119428E-03
4.14400005 -44.1756401 15.7386599 -6.57327175 1.57869601 -0.367777407 7.27160126E-02 -1.81358233E-02 3.02061834E-03 1.71476428E-03 -4.51130653E-03 5.22584980E-03 -9.04166885E-03 5.01113757E-03 -6.55058585E-03 7.61365378E-03 -8.45760759E-03 9.85794421E-03 -8.87632743E-03 7.05343951E-03 -6.15077047E-03 4.64444095E-03 -2.29001488E-03 1.11881096E-03 5.71971934E-04 -1.07936189E-03 1.50376535E-03
4.15600014 -43.6415977 15.4994154 -6.45246887 1.54362094 -0.358368397 7.01764449E-02 -1.73700862E-02 2.97650346E-03 1.39311852E-03 -4.44147550E-03 4.94656898E-03 -8.93803500E-03 5.05726272E-03 -5.91844879E-03 7.48587539E-03 -8.73560365E-03 9.69975162E-03 -8.63179658E-03 6.84835622E-03 -5.91634819E-03 4.55613015E-03 -2.38543143E-03 1.09551568E-03 5.70322853E-04 -1.04428222E-03 1.51046936E-03
4.16800022 -43.1157341 15.2646914 -6.33436298 1.50945508 -0.349255174 6.77098259E-02 -1.66073311E-02 2.94255139E-03 1.07868214E-03 -4.37315134E-03 4.69790725E-03 -8.82134493E-03 5.10340231E-03 -5.35040768E-03 7.37811672E-03 -9.00253840E-03 9.54008102E-03 -8.38810951E-03 6.64225128E-03 -5.68344537E-03 4.45749611E-03 -2.48032669E-03 1.07664405E-03 5.59251464E-04 -1.00953109E-03 1.48555590E-03
4.18000031 -42.5978508 15.0343590 -6.21886349 1.47616196 -0.340425700 6.53167069E-02 -1.58600155E-02 2.92308512E-03 7.80894130E-04 -4.30729054E-03 4.47399309E-03 -8.68566148E-03 5.12782158E-03 -4.85461997E-03 7.28617096E-03 -9.24987067E-03 9.36327782E-03 -8.15170351E-03 6.42606383E-03 -5.45726903E-03 4.35115909E-03 -2.55151163E-03 1.05008401E-03 5.86197188E-04 -9.84062674E-04 1.46011822E-03
4.19199991 -42.0878563 14.8083382 -6.10590649 1.44371712 -0.331882864 6.30037859E-02 -1.51339034E-02 2.90706824E-03 4.98888781E-04 -4.23558662E-03 4.29805601E-03 -8.53653904E-03 5.13654388E-03 -4.45410330E-03 7.19466526E-03 -9.45977867E-03 9.19048022E-03 -7.92065077E-03 6.22374238E-03 -5.24159707E-03 4.24699252E-03 -2.61289068E-03 1.03023695E-03 5.94072742E-04 -8.20665737E-04 1.43646309E-03
4.20400000 -41.5855026 14.5864878 -5.99540377 1.41208684 -0.323628783 6.07711896E-02 -1.44343982E-02 2.90184910E-03 2.38951165E-04 -4.15549381E-03 4.17051371E-03 -8.37397762E-03 5.12540340E-03 -4.15894436E-03 7.11679831E-03 -9.61082242E-03 9.00943670E-03 -7.75336707E-03 6.00359263E-03 -5.04240347E-03 4.05749120E-03 -2.65825004E-03 1.01038825E-03 5.99438208E-04 -7.57435861E-04 1.41301402E-03
4.21600008 -41.0906448 14.3687067 -5.88727951 1.38124371 -0.315649182 5.86248413E-02 -1.37641272E-02 2.90989084E-03 -4.18976742E-06 -4.06909222E-03 4.10025520E-03 -8.19943566E-03 5.08911768E-03 -3.97298997E-03 7.05698645E-03 -9.70757101E-03 8.81320983E-03 -7.57367397E-03 5.78564312E-03 -4.85846773E-03 3.89197958E-03 -2.67844927E-03 9.90679255E-04 5.86251030E-04 -8.24185496E-04 1.38877495E-03
4.22799969 -40.6032028 14.1549234 -5.78148508 1.35116851 -0.307932705 5.65627068E-02 -1.31194815E-02 2.92330980E-03 -2.29464204E-04 -3.97672923E-03 4.08616615E-03 -8.01288337E-03 5.02359681E-03 -3.89431603E-03 7.00836163E-03 -9.75262560E-03 8.61324929E-03 -7.36819487E-03 5.57274092E-03 -4.68477327E-03 3.76783800E-03 -2.67985370E-03 9.71603673E-04 5.64767455E-04 -8.94645695E-04 1.36087288E-03
4.23999977 -40.1230011 13.9450464 -5.67796755 1.32184207 -0.300474763 5.45776412E-02 -1.25001092E-02 2.93941214E-03 -4.29348904E-04 -3.87663068E-03 4.11087601E-03 -7.81487953E-03 4.93822619E-03 -3.91314505E-03 6.97121443E-03 -9.74000897E-03 8.41166265E-03 -7.17918621E-03 5.36083430E-03 -4.52366704E-03 3.64369154E-03 -2.66621751E-03 9.54195857E-04 5.42774796E-04 -8.83134373E-04 1.33154355E-03
4.25199986 -39.6499748 13.7390089 -5.57668400 1.29325199 -0.293263614 5.26708700E-02 -1.19113578E-02 2.95735989E-03 -6.10007090E-04 -3.77150485E-03 4.16273018E-03 -7.60870613E-03 4.84388741E-03 -4.01507504E-03 6.93768868E-03 -9.68504790E-03 8.20713025E-03 -6.99841045E-03 5.15149580E-03 -4.38203849E-03 3.51572828E-03 -2.62607029E-03 9.39175719E-04 5.02464769E-04 -8.76415113E-04 1.30326138E-03
4.26399994 -39.1839943 13.5367365 -5.47758818 1.26538098 -0.286290944 5.08369990E-02 -1.13524450E-02 2.98100105E-03 -7.71518098E-04 -3.66416923E-03 4.25055902E-03 -7.39263790E-03 4.73492732E-03 -4.18005837E-03 6.91174902E-03 -9.59369075E-03 7.99661595E-03 -6.82540145E-03 4.94298292E-03 -4.24904842E-03 3.45925218E-03 -2.57553207E-03 9.23708605E-04 4.42738761E-04 -8.71665135E-04 1.27485476E-03
4.27600002 -38.7249222 13.3381481 -5.38062811 1.23820710 -0.279548138 4.90734242E-02 -1.08157219E-02 3.00326431E-03 -9.11764102E-04 -3.55788763E-03 4.36384091E-03 -7.17608584E-03 4.60659899E-03 -4.41040890E-03 6.88994676E-03 -9.45833605E-03 7.78001826E-03 -6.66193338E-03 4.73855156E-03 -4.13081003E-03 3.37472046E-03 -2.51369155E-03 9.10659612E-04 3.86868545E-04 -8.67077440E-04 1.24876120E-03
4.28800011 -38.2726746 13.1431694 -5.28574991 1.21171451 -0.273020267 4.73793857E-02 -1.03009567E-02 3.02336831E-03 -1.03466457E-03 -3.45345354E-03 4.48805885E-03 -6.95333909E-03 4.47366713E-03 -4.69527394E-03 6.87018503E-03 -9.28771216E-03 7.56622525E-03 -6.49878616E-03 4.54322528E-03 -4.02162690E-03 3.24462191E-03 -2.44314875E-03 9.00256331E-04 3.34012148E-04 -8.63888650E-04 1.22492190E-03
4.30000019 -37.8271179 12.9517174 -5.19290161 1.18588579 -0.266696662 4.57532778E-02 -9.81508102E-03 3.04294284E-03 -1.14201242E-03 -3.35074076E-03 4.62011201E-03 -6.72141556E-03 4.33960045E-03 -5.01326518E-03 6.85310410E-03 -9.09408275E-03 7.36271497E-03 -6.29276782E-03 4.35275491E-03 -3.91630176E-03 3.11126420E-03 -2.36672419E-03 8.84458423E-04 2.79441476E-04 -8.72812117E-04 1.20040309E-03
4.31200027 -37.3881073 12.7637157 -5.10203981 1.16070139 -0.260577917 4.41938117E-02 -9.35839862E-03 3.05493805E-03 -1.22640119E-03 -3.25357961E-03 4.76363953E-03 -6.48960704E-03 4.19406593E-03 -5.35592111E-03 6.83948630E-03 -8.87366571E-03 7.15747429E-03 -6.15295395E-03 4.17153165E-03 -3.83028388E-03 2.99089472E-03 -2.27542245E-03 8.71281547E-04 2.19378198E-04 -8.65821668E-04 1.16923277E-03
4.32400036 -36.9555702 12.5790958 -5.01312017 1.13614845 -0.254644930 4.26954702E-02 -8.91968515E-03 3.06033692E-03 -1.29731430E-03 -3.16045084E-03 4.89971926E-03 -6.25740038E-03 4.05332493E-03 -5.72052272E-03 6.81937672E-03 -8.63092858E-03 6.95592165E-03 -6.02365285E-03 3.99993174E-03 -3.75800207E-03 2.87394598E-03 -2.17769458E-03 8.63604248E-04 1.60816358E-04 -8.65884882E-04 1.14084152E-03
4.33599997 -36.5294037 12.3977852 -4.92609406 1.11220896 -0.248892456 4.12555858E-02 -8.50784313E-03 3.05758487E-03 -1.35052111E-03 -3.07440851E-03 5.02592046E-03 -6.02166494E-03 3.91471200E-03 -6.09236956E-03 6.79392600E-03 -8.36594682E-03 6.76533161E-03 -5.90404030E-03 3.83808766E-03 -3.69039457E-03 2.75771902E-03 -2.07575224E-03 8.52637691E-04 1.02110687E-04 -8.65906710E-04 1.11638708E-03
4.34800005 -36.1094475 12.2196903 -4.84090328 1.08886170 -0.243306726 3.98739986E-02 -8.12475290E-03 3.04631819E-03 -1.38587307E-03 -3.00128269E-03 5.13573596E-03 -5.78313041E-03 3.77797498E-03 -6.46469416E-03 6.76563010E-03 -8.08769744E-03 6.58405013E-03 -5.79729956E-03 3.69679136E-03 -3.62778362E-03 2.64400779E-03 -1.97093026E-03 8.38186475E-04 4.28272288E-05 -8.41690926E-04 1.09425781E-03
4.36000013 -35.6955910 12.0447388 -4.75750065 1.06609023 -0.237874135 3.85471098E-02 -7.75992638E-03 3.02639720E-03 -1.40781875E-03 -2.93992413E-03 5.21942275E-03 -5.54672722E-03 3.64910299E-03 -6.81721466E-03 6.73024263E-03 -7.80295534E-03 6.40800269E-03 -5.69756888E-03 3.57158016E-03 -3.57551849E-03 2.54697562E-03 -1.86423538E-03 8.26120377E-04 -1.05053186E-05 -7.18474388E-04 1.07424986E-03
4.37199974 -35.2877350 11.8728561 -4.67583895 1.04387927 -0.232600048 3.72694284E-02 -7.41833169E-03 2.99111241E-03 -1.40849303E-03 -2.88995518E-03 5.27625624E-03 -5.31778950E-03 3.53305903E-03 -7.14588352E-03 6.68302178E-03 -7.51239993E-03 6.24145847E-03 -5.60239982E-03 3.44899786E-03 -3.53278499E-03 2.46356800E-03 -1.76735222E-03 8.21598223E-04 -3.67034181E-06 -7.13118643E-04 9.96257295E-04
4.38399982 -34.8857384 11.7039661 -4.59587049 1.02220941 -0.227464005 3.60448211E-02 -7.10218633E-03 2.93951505E-03 -1.39915582E-03 -2.85461009E-03 5.29403286E-03 -5.09210629E-03 3.42817721E-03 -7.43881892E-03 6.63186377E-03 -7.22262589E-03 6.09451253E-03 -5.51548600E-03 3.34078120E-03 -3.49281030E-03 2.38370104E-03 -1.66629534E-03 8.13154154E-04 -4.07799307E-05 -7.31998123E-04 9.62471939E-04
4.39599991 -34.4895172 11.5379953 -4.51754808 1.00106454 -0.222454533 3.48679237E-02 -6.80866744E-03 2.87329592E-03 -1.37464481E-03 -2.83399038E-03 5.26853884E-03 -4.87037143E-03 3.34237772E-03 -7.68053718E-03 6.57432247E-03 -6.93508470E-03 5.96387126E-03 -5.43816341E-03 3.25524947E-03 -3.46228713E-03 2.31103017E-03 -1.57028530E-03 8.05475167E-04 -8.14645173E-05 -7.30364816E-04 9.79650416E-04
4.40799999 -34.0989418 11.3748617 -4.44081736 0.980425656 -0.217565671 3.37345749E-02 -6.53568888E-03 2.78984802E-03 -1.33023679E-03 -2.83074775E-03 5.19663841E-03 -4.65332437E-03 3.27718351E-03 -7.86569528E-03 6.49479590E-03 -6.65471982E-03 5.84248034E-03 -5.36353886E-03 3.18740169E-03 -3.43913282E-03 2.26286356E-03 -1.48407649E-03 7.98115856E-04 -1.24386017E-04 -7.15753413E-04 9.99554060E-04
4.42000008 -33.7138863 11.2145014 -4.36563730 0.960277438 -0.212790400 3.26460116E-02 -6.28291722E-03 2.68710265E-03 -1.27352297E-03 -2.84742075E-03 5.07478695E-03 -4.44047712E-03 3.22427158E-03 -7.99577963E-03 6.39966968E-03 -6.38262369E-03 5.73445158E-03 -5.29130548E-03 3.13682412E-03 -3.41762626E-03 2.22836365E-03 -1.40165992E-03 7.86557794E-04 -2.03102827E-04 -6.99855387E-04 9.88706946E-04
4.43200016 -33.3343010 11.0568705 -4.29198599 0.940615058 -0.208125919 3.15998718E-02 -6.04704162E-03 2.57044192E-03 -1.20423711E-03 -2.87872506E-03 4.91167745E-03 -4.23731469E-03 3.18445452E-03 -8.06799345E-03 6.30178489E-03 -6.11826824E-03 5.64621668E-03 -5.23414090E-03 3.10232840E-03 -3.40300309E-03 2.19725119E-03 -1.32818299E-03 7.78511050E-04 -2.28521443E-04 -6.80827769E-04 9.71972069E-04
4.44400024 -32.9600983 10.9019299 -4.21982670 0.921422958 -0.203575671 3.05925664E-02 -5.83078573E-03 2.43730261E-03 -1.12957333E-03 -2.92003853E-03 4.70686611E-03 -4.04258585E-03 3.16375587E-03 -8.09042528E-03 6.18350087E-03 -5.86785795E-03 5.56847360E-03 -5.17950300E-03 3.07658687E-03 -3.39572364E-03 2.17107125E-03 -1.26008084E-03 7.70464307E-04 -2.36802851E-04 -6.60872553E-04 9.63108090E-04
4.45600033 -32.5911942 10.7496300 -4.14913177 0.902690709 -0.199132219 2.96242535E-02 -5.62649779E-03 2.29282351E-03 -1.04475673E-03 -2.97007035E-03 4.47352324E-03 -3.85526218E-03 3.15858214E-03 -8.06085486E-03 6.06069155E-03 -5.63269714E-03 5.50186820E-03 -5.12845581E-03 3.07228183E-03 -3.38765793E-03 2.16370448E-03 -1.20007247E-03 7.62125710E-04 -2.39388319E-04 -6.34901400E-04 9.53740906E-04
4.46799994 -32.2275124 10.5999231 -4.07987118 0.884410441 -0.194792554 2.86948998E-02 -5.43180062E-03 2.13579950E-03 -9.46584798E-04 -3.02813109E-03 4.21362463E-03 -3.67624452E-03 3.16338590E-03 -7.98856094E-03 5.93051687E-03 -5.40771754E-03 5.44175971E-03 -5.08244755E-03 3.08270939E-03 -3.37895309E-03 2.16298318E-03 -1.14389311E-03 7.52571155E-04 -2.40564797E-04 -5.99744380E-04 9.44659987E-04
4.48000002 -31.8689289 10.4527397 -4.01199865 0.866568029 -0.190559015 2.78023221E-02 -5.24864579E-03 1.96633744E-03 -8.42383364E-04 -3.09213204E-03 3.92876007E-03 -3.50656779E-03 3.17570264E-03 -7.88324792E-03 5.78943407E-03 -5.19330800E-03 5.38377278E-03 -5.03782881E-03 3.09698610E-03 -3.37193371E-03 2.16310588E-03 -1.07053295E-03 7.42301345E-04 -2.41972506E-04 -5.77554107E-04 9.39452089E-04
4.49200010 -31.5153751 10.3080482 -3.94549227 0.849153578 -0.186426342 2.69463733E-02 -5.07403491E-03 1.79263693E-03 -7.33484572E-04 -3.16072605E-03 3.63014918E-03 -3.34613887E-03 3.19232768E-03 -7.73918582E-03 5.64837642E-03 -4.99481242E-03 5.32132667E-03 -4.99409810E-03 3.11872433E-03 -3.36768548E-03 2.16857227E-03 -1.02681015E-03 7.33833993E-04 -2.27901211E-04 -6.43333129E-04 9.33279574E-04
4.50399971 -31.1668148 10.1658125 -3.88033104 0.832157552 -0.182392642 2.61241794E-02 -4.90591768E-03 1.60985207E-03 -6.22569467E-04 -3.22912214E-03 3.32726678E-03 -3.19471047E-03 3.21412762E-03 -7.56074395E-03 5.50207077E-03 -4.81257681E-03 5.26818773E-03 -4.94999392E-03 3.15417838E-03 -3.35933315E-03 2.17899145E-03 -9.95167880E-04 7.24121695E-04 -2.18978545E-04 -6.36098790E-04 9.27767600E-04
4.51599979 -30.8231087 10.0259666 -3.81647134 0.815567255 -0.178457797 2.53339317E-02 -4.73806029E-03 1.42471155E-03 -5.09557431E-04 -3.29475338E-03 3.01826233E-03 -3.05694831E-03 3.23993084E-03 -7.35471677E-03 5.34775294E-03 -4.64707753E-03 5.21693379E-03 -4.90678335E-03 3.19631258E-03 -3.35002411E-03 2.18846253E-03 -9.68160050E-04 7.13281974E-04 -2.08191806E-04 -6.10093819E-04 9.21550381E-04
4.52799988 -30.4841709 9.88846397 -3.75387669 0.799371719 -0.174621835 2.45781913E-02 -4.57046088E-03 1.23661582E-03 -3.93986003E-04 -3.35294101E-03 2.70550698E-03 -2.92986142E-03 3.26649100E-03 -7.12448591E-03 5.19393152E-03 -4.49835556E-03 5.15724998E-03 -4.86420607E-03 3.24253272E-03 -3.34006711E-03 2.19524326E-03 -9.44029423E-04 7.01904064E-04 -1.89585888E-04 -5.82815323E-04 9.15423734E-04
4.53999996 -30.1499310 9.75325680 -3.69251752 0.783558846 -0.170878708 2.38548964E-02 -4.40546684E-03 1.04268023E-03 -2.76351086E-04 -3.40783270E-03 2.39957776E-03 -2.80946703E-03 3.29215103E-03 -6.87436946E-03 5.04479697E-03 -4.36815666E-03 5.08870790E-03 -4.81955474E-03 3.29444488E-03 -3.32464534E-03 2.19957344E-03 -9.26204026E-04 6.89327717E-04 -1.66334212E-04 -5.56259998E-04 9.13779717E-04
4.55200005 -29.8203049 9.62029839 -3.63237000 0.768119097 -0.167220816 2.31566764E-02 -4.23394050E-03 8.51080345E-04 -1.63890771E-04 -3.45193967E-03 2.10814155E-03 -2.70017353E-03 3.31513281E-03 -6.61067152E-03 4.89654578E-03 -4.26039891E-03 5.01937745E-03 -4.77453042E-03 3.34987300E-03 -3.30382399E-03 2.20185611E-03 -9.44561674E-04 6.49687485E-04 -1.47376617E-04 -5.31319471E-04 9.10187082E-04
4.56400013 -29.4952221 9.48954964 -3.57340503 0.753042579 -0.163653627 2.24883296E-02 -4.05980833E-03 6.60377322E-04 -5.31873011E-05 -3.48659349E-03 1.83819165E-03 -2.61036051E-03 3.33202560E-03 -6.33075926E-03 4.74829739E-03 -4.16739052E-03 4.93721291E-03 -4.72816732E-03 3.40529927E-03 -3.27930087E-03 2.19664536E-03 -9.43309744E-04 6.19410363E-04 -1.22106285E-04 -5.07846533E-04 9.04856541E-04
4.57600021 -29.1745872 9.36095619 -3.51558208 0.738318443 -0.160173610 2.18472015E-02 -3.88066936E-03 4.72044485E-04 5.51908306E-05 -3.50833568E-03 1.59008440E-03 -2.53229169E-03 3.34231695E-03 -6.03703223E-03 4.60149534E-03 -4.09479346E-03 4.84106038E-03 -4.67554573E-03 3.46072647E-03 -3.24919191E-03 2.18683993E-03 -9.44686588E-04 6.04932546E-04 -9.63692437E-05 -4.85910190E-04 9.01903375E-04
4.58800030 -28.8583088 9.23446369 -3.45886993 0.723935485 -0.156777650 2.12307442E-02 -3.68776894E-03 2.88752635E-04 1.56712398E-04 -3.51342489E-03 1.36703486E-03 -2.46359315E-03 3.34520591E-03 -5.74101740E-03 4.46078507E-03 -4.04828321E-03 4.73548984E-03 -4.61506378E-03 3.51593574E-03 -3.21325916E-03 2.17318255E-03 -9.51037917E-04 5.95190621E-04 -7.22592013E-05 -4.66969825E-04 8.99690611E-04
4.60000038 -28.5462990 9.11002445 -3.40323997 0.709881246 -0.153466687 2.06397697E-02 -3.48103442E-03 1.11335823E-04 2.48699595E-04 -3.50055727E-03 1.17969036E-03 -2.41148705E-03 3.33545241E-03 -5.44746360E-03 4.32662759E-03 -4.02399106E-03 4.61057480E-03 -4.55168774E-03 3.56811797E-03 -3.17150657E-03 2.14775023E-03 -9.60331352E-04 5.80368040E-04 -4.97243054E-05 -4.54183115E-04 8.82431050E-04
4.61199999 -28.2384911 8.98760319 -3.34866190 0.696145892 -0.150236681 2.00716574E-02 -3.26416246E-03 -5.67935240E-05 3.33894306E-04 -3.46385804E-03 1.02629757E-03 -2.37314566E-03 3.31385643E-03 -5.15544182E-03 4.20203386E-03 -4.02612565E-03 4.47164336E-03 -4.48445138E-03 3.61944945E-03 -3.11597134E-03 2.11234693E-03 -9.78531316E-04 5.58594766E-04 -2.81135472E-05 -4.46842925E-04 8.75675003E-04
4.62400007 -27.9348240 8.86716080 -3.29511619 0.682723463 -0.147084475 1.95266902E-02 -3.03603918E-03 -2.19266629E-04 4.12186928E-04 -3.41024832E-03 9.15364770E-04 -2.34923814E-03 3.28239170E-03 -4.86470014E-03 4.08221129E-03 -4.04460030E-03 4.31312434E-03 -4.41162242E-03 3.66964773E-03 -3.05741280E-03 2.00742530E-03 -9.98883508E-04 5.35102095E-04 -7.15167334E-06 -4.39502532E-04 8.66353221E-04
4.63599968 -27.6352520 8.74867058 -3.24258304 0.669606149 -0.144010425 1.90048292E-02 -2.79579707E-03 -3.75060219E-04 4.83288895E-04 -3.34433001E-03 8.36085819E-04 -2.33300007E-03 3.24282399E-03 -4.57975641E-03 3.97277856E-03 -4.08097077E-03 4.14094422E-03 -4.33206651E-03 3.71579477E-03 -2.99170054E-03 1.92059251E-03 -1.02168531E-03 5.22888906E-04 1.45903887E-05 -4.34839836E-04 8.59256659E-04
4.64799976 -27.3396816 8.63208675 -3.19103718 0.656785429 -0.141013905 1.85060240E-02 -2.55032605E-03 -5.21756127E-04 5.46450436E-04 -3.26205487E-03 7.81653100E-04 -2.32527894E-03 3.19194305E-03 -4.30396944E-03 3.86808836E-03 -4.13749320E-03 3.96087253E-03 -4.24736412E-03 3.74946604E-03 -2.91577610E-03 1.86100567E-03 -1.04761415E-03 5.23814640E-04 4.64192199E-05 -4.37017705E-04 8.53556849E-04
4.65999985 -27.0480766 8.51738358 -3.14046288 0.644255996 -0.138092399 1.80306174E-02 -2.30284384E-03 -6.60419755E-04 6.02043467E-04 -3.16762435E-03 7.53654458E-04 -2.32760678E-03 3.13357054E-03 -4.03353712E-03 3.76459165E-03 -4.20693541E-03 3.77173070E-03 -4.15982772E-03 3.77856544E-03 -2.83714733E-03 1.79435313E-03 -1.07621832E-03 5.04255295E-04 1.09942681E-04 -4.34685644E-04 8.31632875E-04
4.67199993 -26.7603855 8.40453625 -3.09084225 0.632009327 -0.135244846 1.75784584E-02 -2.05176696E-03 -7.91183556E-04 6.51381619E-04 -3.07026668E-03 7.47289101E-04 -2.33407132E-03 3.07398872E-03 -3.77663109E-03 3.67212901E-03 -4.28405078E-03 3.57164536E-03 -4.07515699E-03 3.80766415E-03 -2.75692646E-03 1.72454701E-03 -1.11281837E-03 4.80363728E-04 1.24921193E-04 -3.54625226E-04 8.27668817E-04
4.68400002 -26.4765625 8.29350853 -3.04215574 0.620040774 -0.132470563 1.71492249E-02 -1.80598162E-03 -9.13374359E-04 6.98405027E-04 -2.96464004E-03 7.66841113E-04 -2.34472426E-03 3.00761336E-03 -3.52906459E-03 3.58674699E-03 -4.37453808E-03 3.37081216E-03 -3.98469623E-03 3.83386668E-03 -2.67052627E-03 1.64665747E-03 -1.14445726E-03 4.53969493E-04 1.40192336E-04 -3.43245862E-04 7.78530666E-04
4.69600010 -26.1965351 8.18426895 -2.99438310 0.608343065 -0.129767641 1.67415719E-02 -1.56194833E-03 -1.02697045E-03 7.40130257E-04 -2.85487133E-03 7.95787200E-04 -2.35823169E-03 2.94251647E-03 -3.29127791E-03 3.50676593E-03 -4.46898583E-03 3.17023695E-03 -3.89164896E-03 3.85305379E-03 -2.58393958E-03 1.56543811E-03 -1.17584516E-03 4.29421489E-04 1.38651929E-04 -3.48086585E-04 7.65452976E-04
4.70800018 -25.9202480 8.07678413 -2.94750452 0.596907854 -0.127134800 1.63564924E-02 -1.31974462E-03 -1.13187905E-03 7.74198968E-04 -2.74581253E-03 8.31447949E-04 -2.37160479E-03 2.87956907E-03 -3.06956423E-03 3.42984544E-03 -4.56554210E-03 2.97020283E-03 -3.79827782E-03 3.87419132E-03 -2.49809260E-03 1.48354738E-03 -1.20837428E-03 4.05817671E-04 1.19763179E-04 -3.53272713E-04 7.87823810E-04
4.72000027 -25.6476536 7.97102404 -2.90149879 0.585727870 -0.124572136 1.59955658E-02 -1.08994695E-03 -1.22705533E-03 8.04184645E-04 -2.64181383E-03 8.78630788E-04 -2.38012988E-03 2.81318906E-03 -2.86602438E-03 3.35527584E-03 -4.66543250E-03 2.77143787E-03 -3.70427873E-03 3.94541072E-03 -2.40821275E-03 1.40089961E-03 -1.24315498E-03 3.82213853E-04 1.30266315E-04 -3.57046927E-04 7.69102131E-04
4.73200035 -25.3786964 7.86696148 -2.85634971 0.574797511 -0.122079350 1.56574920E-02 -8.70804477E-04 -1.31181907E-03 8.28739780E-04 -2.53941608E-03 9.34436393E-04 -2.38706893E-03 2.74880114E-03 -2.67711165E-03 3.28731537E-03 -4.76191891E-03 2.57914606E-03 -3.61656817E-03 3.94570688E-03 -2.32541817E-03 1.32284977E-03 -1.27219874E-03 3.59683734E-04 1.39483891E-04 -3.62326944E-04 7.62558135E-04
4.74399996 -25.1133347 7.76456690 -2.81203961 0.564111114 -0.119652115 1.53399529E-02 -6.63549406E-04 -1.39015249E-03 8.52094614E-04 -2.44353153E-03 9.88498097E-04 -2.38933554E-03 2.68830918E-03 -2.50401138E-03 3.22317472E-03 -4.85670054E-03 2.39371345E-03 -3.52630089E-03 3.93718295E-03 -2.24032858E-03 1.24676328E-03 -1.30068813E-03 3.36759578E-04 1.46320876E-04 -3.67286120E-04 7.45649915E-04
4.75600004 -24.8514767 7.66379642 -2.76854324 0.553658307 -0.117289856 1.50453439E-02 -4.72772517E-04 -1.46091112E-03 8.72976903E-04 -2.35985615E-03 1.03987660E-03 -2.38529942E-03 2.63336883E-03 -2.35078274E-03 3.16030113E-03 -4.94604791E-03 2.22222158E-03 -3.43611953E-03 3.92302638E-03 -2.15637614E-03 1.17189798E-03 -1.32535945E-03 3.13938974E-04 1.52128341E-04 -3.71010537E-04 7.33668916E-04
4.76800013 -24.5930901 7.56462717 -2.72584319 0.543433070 -0.114991859 1.47742834E-02 -3.03349167E-04 -1.52013544E-03 8.90304451E-04 -2.28929403E-03 1.08421769E-03 -2.37258826E-03 2.58546416E-03 -2.21999828E-03 3.10196890E-03 -5.02349483E-03 2.06441921E-03 -3.35172028E-03 3.90188908E-03 -2.07568891E-03 1.09976123E-03 -1.34642050E-03 2.92601821E-04 1.55938120E-04 -3.72708600E-04 7.25446444E-04
4.77999973 -24.3381329 7.46702957 -2.68392181 0.533430815 -0.112756811 1.45241907E-02 -1.54887603E-04 -1.56847341E-03 9.06446832E-04 -2.23217066E-03 1.11788476E-03 -2.34732497E-03 2.54752673E-03 -2.11133272E-03 3.04914475E-03 -5.09085879E-03 1.91638153E-03 -3.27308686E-03 3.87459830E-03 -2.00072094E-03 1.03372592E-03 -1.36938866E-03 2.74927035E-04 1.56179056E-04 -3.73475195E-04 7.10942433E-04
4.79199982 -24.0865078 7.37096024 -2.64275646 0.523642600 -0.110586688 1.42959310E-02 -2.77719992E-05 -1.60765240E-03 9.21766215E-04 -2.19045999E-03 1.14075525E-03 -2.31257407E-03 2.51961499E-03 -2.02649552E-03 2.99701258E-03 -5.14397258E-03 1.78983982E-03 -3.19521432E-03 3.84034705E-03 -1.94982695E-03 9.74260503E-04 -1.38224207E-03 2.59933237E-04 1.56895549E-04 -3.77924269E-04 6.93992712E-04
4.80399990 -23.8381863 7.27639818 -2.60233307 0.514061451 -0.108477078 1.40926214E-02 7.39571260E-05 -1.63770677E-03 9.36582219E-04 -2.17290036E-03 1.14537147E-03 -2.26229150E-03 2.50197295E-03 -1.96691602E-03 2.94488040E-03 -5.18220337E-03 1.68068439E-03 -3.15213390E-03 3.79665056E-03 -1.88999635E-03 9.21650033E-04 -1.39107835E-03 2.44370865E-04 1.49797095E-04 -3.73674091E-04 6.82829064E-04
4.81599998 -23.5931110 7.18331194 -2.56263185 0.504681051 -0.106422514 1.39096305E-02 1.46829203E-04 -1.65839284E-03 9.48820496E-04 -2.17499468E-03 1.13003107E-03 -2.19705212E-03 2.49697617E-03 -1.93287374E-03 2.89488910E-03 -5.20003587E-03 1.59047497E-03 -3.10424995E-03 3.74613400E-03 -1.83105806E-03 8.78296036E-04 -1.39495381E-03 2.29972444E-04 1.41054566E-04 -3.68350331E-04 6.73282309E-04
4.82800007 -23.3512249 7.09167004 -2.52363324 0.495496780 -0.104426108 1.37462541E-02 1.94512715E-04 -1.66865205E-03 9.59099387E-04 -2.19412963E-03 1.09839975E-03 -2.11979100E-03 2.50439532E-03 -1.92485529E-03 2.85026291E-03 -5.19918138E-03 1.52320112E-03 -3.04140151E-03 3.69011611E-03 -1.78093696E-03 8.43498739E-04 -1.39255752E-03 2.18492569E-04 1.31530571E-04 -3.62951658E-04 6.63792074E-04
4.84000015 -23.1124687 7.00143957 -2.48532081 0.486503333 -0.102488294 1.36033120E-02 2.20303773E-04 -1.67071109E-03 9.72003734E-04 -2.23358627E-03 1.05189660E-03 -2.02996423E-03 2.52236356E-03 -1.93848216E-03 2.80409819E-03 -5.18571213E-03 1.47532357E-03 -2.98529048E-03 3.62673402E-03 -1.73878670E-03 8.15615058E-04 -1.38550892E-03 2.07871199E-04 1.15208328E-04 -3.53761017E-04 6.54633623E-04
4.85200024 -22.8767796 6.91258860 -2.44768238 0.477696538 -0.100599617 1.34746442E-02 2.22964358E-04 -1.66835415E-03 9.82874073E-04 -2.28856388E-03 9.92647838E-04 -1.92888582E-03 2.55168322E-03 -1.96644221E-03 2.75875558E-03 -5.15955873E-03 1.44217198E-03 -2.93372339E-03 3.55614908E-03 -1.69879978E-03 7.96687556E-04 -1.37192488E-03 1.98193738E-04 1.04293191E-04 -3.43887659E-04 6.51386683E-04
4.86400032 -22.6441059 6.82509232 -2.41070008 0.469069362 -9.87623781E-02 1.33639155E-02 2.07936973E-04 -1.65779353E-03 9.92262852E-04 -2.35755742E-03 9.18737322E-04 -1.81599124E-03 2.58843740E-03 -2.01507565E-03 2.71657878E-03 -5.12090558E-03 1.42629968E-03 -2.88509671E-03 3.48147308E-03 -1.66410382E-03 7.78428628E-04 -1.35906565E-03 1.92045918E-04 8.97500286E-05 -3.29884468E-04 6.43811130E-04
4.87599993 -22.4144039 6.73892641 -2.37436175 0.460619867 -9.69706327E-02 1.32669127E-02 1.75964044E-04 -1.63947593E-03 1.00192777E-03 -2.43970379E-03 8.33015132E-04 -1.69728324E-03 2.62940209E-03 -2.08120304E-03 2.67759454E-03 -5.06925862E-03 1.42104528E-03 -2.82449601E-03 3.39982682E-03 -1.63533108E-03 7.72482133E-04 -1.34229392E-03 1.86145189E-04 6.96554707E-05 -3.15573940E-04 6.32521173E-04
4.88800001 -22.1875916 6.65404940 -2.33864760 0.452342182 -9.52215940E-02 1.31807914E-02 1.26002313E-04 -1.61743758E-03 1.01109338E-03 -2.53302953E-03 7.38191302E-04 -1.57212804E-03 2.67553329E-03 -2.15950748E-03 2.63867388E-03 -5.00566419E-03 1.42783416E-03 -2.75839469E-03 3.31602059E-03 -1.61138398E-03 7.70527171E-04 -1.31999678E-03 1.80706804E-04 4.81844072E-05 -3.01263120E-04 6.21131680E-04
4.90000010 -21.9636078 6.57042885 -2.30353856 0.444228709 -9.35171172E-02 1.31064039E-02 6.26831170E-05 -1.59197673E-03 1.01736595E-03 -2.63539725E-03 6.35561824E-04 -1.43864972E-03 2.72951252E-03 -2.25044368E-03 2.59842328E-03 -4.93290601E-03 1.44983374E-03 -2.72129104E-03 3.23180016E-03 -1.59059465E-03 7.68572092E-04 -1.29808602E-03 1.80378556E-04 3.01152468E-05 -2.86951661E-04 6.16564415E-04
4.91199970 -21.7424183 6.48804283 -2.26902318 0.436277449 -9.18536261E-02 1.30419908E-02 -8.21926824E-06 -1.56137324E-03 1.02461304E-03 -2.74608959E-03 5.27464435E-04 -1.30163122E-03 2.78990436E-03 -2.35399581E-03 2.55917362E-03 -4.85332869E-03 1.47875911E-03 -2.68586655E-03 3.14013846E-03 -1.56794861E-03 7.69783976E-04 -1.27049582E-03 1.78544287E-04 6.76214722E-06 -2.70460179E-04 6.16786012E-04
4.92399979 -21.5239506 6.40685844 -2.23508549 0.428480923 -9.02274847E-02 1.29852882E-02 -9.48854577E-05 -1.52922980E-03 1.02971913E-03 -2.85999128E-03 4.12080204E-04 -1.16147695E-03 2.85168365E-03 -2.46268464E-03 2.52142409E-03 -4.76531871E-03 1.51789759E-03 -2.65619578E-03 3.04699480E-03 -1.55083940E-03 7.78812857E-04 -1.23940594E-03 1.75884808E-04 -1.55246962E-05 -2.53301987E-04 6.07781985E-04
4.93599987 -21.3081589 6.32684898 -2.20170760 0.420836359 -8.86381194E-02 1.29351197E-02 -1.88127218E-04 -1.49383082E-03 1.03521114E-03 -2.98082875E-03 2.92319863E-04 -1.01813476E-03 2.91699101E-03 -2.57792487E-03 2.48344964E-03 -4.67241090E-03 1.56364345E-03 -2.62763980E-03 2.95260781E-03 -1.54015119E-03 7.88853329E-04 -1.20858278E-03 1.74096291E-04 -3.81723767E-05 -2.35549407E-04 5.98455372E-04
4.94799995 -21.0949802 6.24797916 -2.16887474 0.413338482 -8.70821625E-02 1.28892176E-02 -2.83821282E-04 -1.45700912E-03 1.04146975E-03 -3.10437428E-03 1.71528081E-04 -8.74149613E-04 2.98472377E-03 -2.69899890E-03 2.44531827E-03 -4.57619550E-03 1.61189190E-03 -2.59913458E-03 2.85687228E-03 -1.52992329E-03 7.99655798E-04 -1.17794191E-03 1.73589433E-04 -6.09532544E-05 -2.17081179E-04 5.94342535E-04
4.96000004 -20.8843403 6.17021561 -2.13657093 0.405979872 -8.55558515E-02 1.28459362E-02 -3.83401581E-04 -1.42121024E-03 1.04502100E-03 -3.22605041E-03 5.05057833E-05 -7.31723849E-04 3.04959901E-03 -2.82210950E-03 2.40971870E-03 -4.47629485E-03 1.66302186E-03 -2.57059024E-03 2.76405457E-03 -1.51969492E-03 8.14393163E-04 -1.14621641E-03 1.73337758E-04 -8.01905990E-05 -2.00428069E-04 5.95048070E-04
4.97200012 -20.6761951 6.09353542 -2.10477638 0.398757786 -8.40599164E-02 1.28053389E-02 -4.88595397E-04 -1.38558459E-03 1.04689691E-03 -3.34784645E-03 -7.06809151E-05 -5.90030802E-04 3.11173243E-03 -2.94637214E-03 2.37187068E-03 -4.37330361E-03 1.72264467E-03 -2.54768576E-03 2.61588069E-03 -1.49319333E-03 8.30611098E-04 -1.10866630E-03 1.72159096E-04 -1.04627361E-04 -2.48664932E-04 5.90272772E-04
4.98400021 -20.4704971 6.01790619 -2.07348037 0.391668499 -8.25868100E-02 1.27637852E-02 -5.89833478E-04 -1.35019852E-03 1.04969728E-03 -3.46787740E-03 -1.88902166E-04 -4.50758089E-04 3.17780324E-03 -3.06824036E-03 2.33183824E-03 -4.27126465E-03 1.77881133E-03 -2.52161850E-03 2.51648901E-03 -1.48288650E-03 8.45887291E-04 -1.07680599E-03 1.72202432E-04 -1.26096522E-04 -2.40210298E-04 5.84419759E-04
4.99600029 -20.2671833 5.94329929 -2.04266834 0.384703577 -8.11371282E-02 1.27210766E-02 -6.90614106E-04 -1.31615705E-03 1.05094258E-03 -3.58386897E-03 -3.02600063E-04 -3.16012534E-04 3.24206846E-03 -3.18686408E-03 2.29357742E-03 -4.16973978E-03 1.83547090E-03 -2.49582133E-03 2.42234720E-03 -1.47614640E-03 8.61503591E-04 -1.04425522E-03 1.72211090E-04 -1.46020073E-04 -2.24907344E-04 5.65103954E-04
5.00799990 -20.0662041 5.86968708 -2.01232219 0.377859503 -7.97110423E-02 1.26757100E-02 -7.90689606E-04 -1.28616532E-03 1.05034537E-03 -3.69260833E-03 -4.11820831E-04 -1.87655416E-04 3.29872291E-03 -3.30164586E-03 2.25718180E-03 -4.06875787E-03 1.89229404E-03 -2.47145235E-03 2.32809572E-03 -1.46917789E-03 8.77529965E-04 -1.01072842E-03 1.71998981E-04 -1.65770602E-04 -2.09958191E-04 5.29849203E-04
5.01999998 -19.8674965 5.79704285 -1.98242772 0.371135265 -7.83053488E-02 1.26266014E-02 -8.80910782E-04 -1.25869480E-03 1.05158647E-03 -3.79338325E-03 -5.15318767E-04 -6.57464698E-05 3.35096009E-03 -3.41016753E-03 2.21897755E-03 -3.96916317E-03 1.94495555E-03 -2.44817883E-03 2.23786687E-03 -1.46108959E-03 8.91983509E-04 -9.78274620E-04 1.72331929E-04 -1.86294317E-04 -1.89816550E-04 5.29871846E-04
5.03200006 -19.6710606 5.72536373 -1.95298588 0.364526927 -7.69215450E-02 1.25750294E-02 -9.68715700E-04 -1.23276492E-03 1.04954117E-03 -3.88875627E-03 -6.16066507E-04 5.12346305E-05 3.40038375E-03 -3.51288985E-03 2.17641727E-03 -3.87236616E-03 1.99566991E-03 -2.42284476E-03 2.15049740E-03 -1.45383540E-03 9.04074521E-04 -9.46891669E-04 1.71040767E-04 -2.05653530E-04 -1.08922482E-04 5.61120221E-04
5.04400015 -19.4768848 5.65464401 -1.92399466 0.358034730 -7.55547062E-02 1.25196539E-02 -1.05277402E-03 -1.21180620E-03 1.04689260E-03 -3.97889595E-03 -7.09240499E-04 1.64057914E-04 3.44757806E-03 -3.60936089E-03 2.13724421E-03 -3.77693051E-03 2.04638648E-03 -2.39819358E-03 2.06366181E-03 -1.44702720E-03 9.17803613E-04 -9.15692013E-04 1.53744084E-04 -2.03464515E-04 -8.57306877E-05 5.56391780E-04
5.05600023 -19.2849464 5.58487177 -1.89544630 0.351657301 -7.42064789E-02 1.24600036E-02 -1.13289722E-03 -1.19218999E-03 1.04340375E-03 -4.06196015E-03 -7.94021122E-04 2.69973971E-04 3.49382078E-03 -3.70006287E-03 2.09682318E-03 -3.68523411E-03 2.09364784E-03 -2.37399642E-03 1.97826745E-03 -1.43932656E-03 9.31313611E-04 -8.85923218E-04 1.44360558E-04 -2.07475125E-04 -7.32750632E-05 5.48520416E-04
5.06799984 -19.0952206 5.51603889 -1.86733520 0.345393002 -7.28811398E-02 1.23984022E-02 -1.20793818E-03 -1.17380975E-03 1.03943911E-03 -4.13920078E-03 -8.75512662E-04 3.68915789E-04 3.53414891E-03 -3.78571311E-03 2.05500098E-03 -3.59527441E-03 2.13752850E-03 -2.34992453E-03 1.89784379E-03 -1.42951217E-03 9.49899782E-04 -8.58349667E-04 1.44384729E-04 -2.22274437E-04 -6.10755960E-05 5.43393311E-04
5.07999992 -18.9076805 5.44813204 -1.83965695 0.339240968 -7.15760216E-02 1.23349316E-02 -1.27800531E-03 -1.15983805E-03 1.03765947E-03 -4.21159342E-03 -9.54448711E-04 4.63017961E-04 3.56747233E-03 -3.86580592E-03 2.01669708E-03 -3.50565859E-03 2.18131603E-03 -2.32588267E-03 1.82129792E-03 -1.41927891E-03 1.01437571E-03 -8.31374549E-04 1.40089047E-04 -2.37418455E-04 -4.81903553E-05 5.45270741E-04
5.09200001 -18.7223148 5.38114691 -1.81240726 0.333200961 -7.02874810E-02 1.22658582E-02 -1.34519173E-03 -1.14721968E-03 1.03191938E-03 -4.27505607E-03 -1.02875626E-03 5.50216879E-04 3.60284490E-03 -3.93919367E-03 1.97180896E-03 -3.41912895E-03 2.22117011E-03 -2.30150158E-03 1.73972605E-03 -1.41084357E-03 1.02389581E-03 -7.88722187E-04 1.42888224E-04 -2.51458056E-04 -3.87036816E-05 5.31872385E-04
5.10400009 -18.5391102 5.31507587 -1.78558671 0.327270001 -6.90199286E-02 1.21953599E-02 -1.40806823E-03 -1.13823719E-03 1.02633471E-03 -4.33251681E-03 -1.09553069E-03 6.34991098E-04 3.63020389E-03 -4.01017349E-03 1.93048886E-03 -3.33346799E-03 2.25938903E-03 -2.27559498E-03 1.66280963E-03 -1.40242616E-03 1.03890162E-03 -7.57959089E-04 1.53377696E-04 -2.64318922E-04 -2.75927687E-05 5.27164724E-04
5.11600018 -18.3580418 5.24990606 -1.75918627 0.321446389 -6.77711442E-02 1.21240076E-02 -1.46740419E-03 -1.13313296E-03 1.02042512E-03 -4.38609114E-03 -1.15599041E-03 7.14977505E-04 3.65565275E-03 -4.07515932E-03 1.88898831E-03 -3.25405761E-03 2.29568779E-03 -2.25114962E-03 1.58876879E-03 -1.39189092E-03 1.04865385E-03 -7.32531480E-04 1.55913163E-04 -2.87391391E-04 -1.63579243E-05 5.22277493E-04
5.12800026 -18.1790848 5.18562937 -1.73319876 0.315730900 -6.65406808E-02 1.20466044E-02 -1.52297586E-03 -1.12864620E-03 1.01328397E-03 -4.43461165E-03 -1.21323415E-03 7.87366414E-04 3.68074025E-03 -4.13404685E-03 1.84780441E-03 -3.18083796E-03 2.32949806E-03 -2.22822861E-03 1.51547987E-03 -1.37905101E-03 1.05563027E-03 -7.07630359E-04 1.52614768E-04 -3.18709615E-04 -6.10257348E-06 5.17184439E-04
5.13999987 -18.0022354 5.12224197 -1.70762491 0.310122490 -6.53309971E-02 1.19650867E-02 -1.57346786E-03 -1.12426723E-03 1.00503059E-03 -4.47651185E-03 -1.26682268E-03 8.56251805E-04 3.69825680E-03 -4.19050548E-03 1.81388110E-03 -3.10051441E-03 2.36243382E-03 -2.20402167E-03 1.44370121E-03 -1.37260603E-03 1.06331916E-03 -6.82238489E-04 1.51544809E-04 -3.29867005E-04 1.46031380E-06 5.16772270E-04
5.15199995 -17.8274612 5.05972719 -1.68245804 0.304616988 -6.41385540E-02 1.18837841E-02 -1.62040442E-03 -1.12493313E-03 9.99986194E-04 -4.51324740E-03 -1.31373922E-03 9.22760926E-04 3.71451257E-03 -4.24068887E-03 1.77123037E-03 -3.02262092E-03 2.39563826E-03 -2.17881706E-03 1.42685464E-03 -1.36082515E-03 1.07186218E-03 -6.58139703E-04 1.46487189E-04 -3.39573133E-04 1.18166836E-05 5.09007135E-04
5.16400003 -17.6547375 4.99807978 -1.65769327 0.299214929 -6.29637092E-02 1.17999958E-02 -1.66394853E-03 -1.12678402E-03 9.89934779E-04 -4.54495708E-03 -1.35704118E-03 9.81432619E-04 3.72758112E-03 -4.28456441E-03 1.72839407E-03 -2.94701569E-03 2.42368737E-03 -2.17403891E-03 1.36792834E-03 -1.35113124E-03 1.04115531E-03 -6.36048906E-04 1.43536236E-04 -3.50093149E-04 1.91300551E-05 5.01574716E-04
5.17600012 -17.4840565 4.93729115 -1.63332748 0.293915063 -6.18086308E-02 1.17126992E-02 -1.70522963E-03 -1.12956984E-03 9.79431439E-04 -4.57057031E-03 -1.39478804E-03 1.03417085E-03 3.73839028E-03 -4.32458986E-03 1.68461388E-03 -2.87263724E-03 2.44957814E-03 -2.15963065E-03 1.30058883E-03 -1.34177704E-03 1.02611224E-03 -6.13784010E-04 1.40606251E-04 -3.60673497E-04 2.61396726E-05 4.98394074E-04
5.18800020 -17.3153934 4.87735176 -1.60935557 0.288715929 -6.06714860E-02 1.16233574E-02 -1.74309779E-03 -1.13547686E-03 9.69039800E-04 -4.59130574E-03 -1.42860203E-03 1.08409172E-03 3.74570745E-03 -4.36105905E-03 1.63897080E-03 -2.79992167E-03 2.47571222E-03 -2.13404349E-03 1.23518787E-03 -1.33130001E-03 1.03157468E-03 -5.91081858E-04 1.37201976E-04 -3.69677349E-04 3.32737327E-05 4.98983136E-04
5.19999981 -17.1487350 4.81825352 -1.58577263 0.283617020 -5.95500618E-02 1.15314210E-02 -1.77581888E-03 -1.14425807E-03 9.57877841E-04 -4.60820645E-03 -1.46030530E-03 1.12919719E-03 3.74975172E-03 -4.39258153E-03 1.59295276E-03 -2.73004174E-03 2.49938294E-03 -2.10953411E-03 1.17363688E-03 -1.31953333E-03 1.03647262E-03 -5.68505377E-04 1.33104622E-04 -3.72238457E-04 4.12538648E-05 4.92263585E-04
5.21199989 -16.9840584 4.75998688 -1.56257463 0.278616667 -5.84465116E-02 1.14379069E-02 -1.80571876E-03 -1.15478784E-03 9.46115528E-04 -4.61936602E-03 -1.48544472E-03 1.16849004E-03 3.75377713E-03 -4.41956101E-03 1.54919468E-03 -2.66134366E-03 2.52561341E-03 -2.08609435E-03 1.11164094E-03 -1.30776933E-03 1.04188011E-03 -5.48898242E-04 1.30351938E-04 -3.79152247E-04 4.52363602E-05 4.87769808E-04
5.22399998 -16.8213406 4.70254278 -1.53975725 0.273712784 -5.73631339E-02 1.13412952E-02 -1.83203188E-03 -1.16585998E-03 9.34201118E-04 -4.62571019E-03 -1.50710205E-03 1.20535854E-03 3.75193194E-03 -4.44300426E-03 1.50382135E-03 -2.59550032E-03 2.54428876E-03 -2.06079055E-03 1.05143932E-03 -1.29518739E-03 1.04694674E-03 -5.29291690E-04 1.25594481E-04 -3.85818479E-04 5.12010520E-05 4.77925001E-04
5.23600006 -16.6605625 4.64591265 -1.51731515 0.268904060 -5.62968440E-02 1.12425117E-02 -1.85525219E-03 -1.17902539E-03 9.22696549E-04 -4.62761614E-03 -1.52494712E-03 1.23772037E-03 3.74732516E-03 -4.46217833E-03 1.45865337E-03 -2.53123441E-03 2.56196107E-03 -2.03580526E-03 9.93626891E-04 -1.28357590E-03 1.05152640E-03 -5.09216450E-04 1.20734214E-04 -3.90436180E-04 5.61016241E-05 4.70007100E-04
5.24800014 -16.5017128 4.59008741 -1.49524522 0.264190435 -5.52459024E-02 1.11427698E-02 -1.87631079E-03 -1.19512726E-03 9.11394483E-04 -4.62544337E-03 -1.53895142E-03 1.26526668E-03 3.74191836E-03 -4.47623385E-03 1.41348527E-03 -2.46849866E-03 2.57965690E-03 -2.01134640E-03 9.37219651E-04 -1.27289619E-03 1.05594157E-03 -4.89062630E-04 1.16258561E-04 -3.93711642E-04 6.02477521E-05 4.64383047E-04
5.26000023 -16.3447647 4.53505802 -1.47354221 0.259570658 -5.42123504E-02 1.10413525E-02 -1.89464283E-03 -1.21215195E-03 8.98091297E-04 -4.61915787E-03 -1.55019574E-03 1.29036687E-03 3.73190409E-03 -4.48652916E-03 1.36737898E-03 -2.40899622E-03 2.59625539E-03 -1.98643003E-03 8.82700086E-04 -1.26224034E-03 1.06060505E-03 -4.71912324E-04 1.11982226E-04 -3.96925956E-04 6.46188855E-05 4.58017923E-04
5.27199984 -16.1897011 4.48081732 -1.45220006 0.255042642 -5.31962737E-02 1.09360339E-02 -1.90832093E-03 -1.23060262E-03 8.86489695E-04 -4.60776268E-03 -1.55763165E-03 1.31088996E-03 3.71983019E-03 -4.49410779E-03 1.32148725E-03 -2.34503113E-03 2.60907062E-03 -1.96058326E-03 8.24303424E-04 -1.24967005E-03 1.06277096E-03 -4.52612236E-04 1.07988701E-04 -4.00977558E-04 6.75506817E-05 4.53742949E-04
5.28399992 -16.0364990 4.42735291 -1.43121660 0.250605226 -5.21976948E-02 1.08290818E-02 -1.91932591E-03 -1.25173689E-03 8.71757919E-04 -4.59154136E-03 -1.56181725E-03 1.32650789E-03 3.70724220E-03 -4.49732877E-03 1.27626047E-03 -2.28531379E-03 2.62068980E-03 -1.93695154E-03 7.74770393E-04 -1.23676867E-03 1.06650440E-03 -4.34051093E-04 1.01512291E-04 -4.02242236E-04 7.06996507E-05 4.52167937E-04
5.29600000 -15.8851433 4.37465763 -1.41058695 0.246257246 -5.12155965E-02 1.07213398E-02 -1.92749919E-03 -1.27361505E-03 8.56717990E-04 -4.57190583E-03 -1.56230945E-03 1.33808085E-03 3.69155058E-03 -4.49640350E-03 1.23121240E-03 -2.22925702E-03 2.63270712E-03 -1.91349490E-03 7.26225029E-04 -1.22406357E-03 1.06876728E-03 -4.18217154E-04 9.58834571E-05 -4.03477461E-04 7.29219028E-05 4.47262224E-04
5.30800009 -15.7356148 4.32272291 -1.39030659 0.241997704 -5.02496175E-02 1.06119029E-02 -1.93294603E-03 -1.29597553E-03 8.41850648E-04 -4.54797409E-03 -1.55780918E-03 1.34535437E-03 3.67363892E-03 -4.49165422E-03 1.18597271E-03 -2.17466778E-03 2.64415238E-03 -1.88932801E-03 6.77035016E-04 -1.21144345E-03 1.06961129E-03 -4.03095473E-04 9.14255652E-05 -4.05392377E-04 7.41468684E-05 4.39051364E-04
5.32000017 -15.5878963 4.27154064 -1.37037110 0.237825349 -4.92999665E-02 1.05001917E-02 -1.93633011E-03 -1.32077374E-03 8.26168398E-04 -4.51942813E-03 -1.54995010E-03 1.34958583E-03 3.65524716E-03 -4.48315172E-03 1.13888830E-03 -2.12121010E-03 2.65145302E-03 -1.86475634E-03 6.30598515E-04 -1.19820412E-03 1.07160211E-03 -3.87974083E-04 8.54954123E-05 -4.05330211E-04 7.77617097E-05 4.34589805E-04
5.33200026 -15.4419575 4.22109938 -1.35077274 0.233738467 -4.83660065E-02 1.03875715E-02 -1.93686597E-03 -1.34811248E-03 8.12197453E-04 -4.48866095E-03 -1.54090289E-03 1.35340495E-03 3.62998643E-03 -4.47235210E-03 1.09395327E-03 -2.06907419E-03 2.65827170E-03 -1.84096699E-03 5.86457376E-04 -1.18451484E-03 1.07077928E-03 -3.73555202E-04 7.92591454E-05 -4.03481652E-04 7.95141168E-05 4.27793362E-04
5.34399986 -15.2977934 4.17139482 -1.33151269 0.229736462 -4.74479869E-02 1.02726705E-02 -1.93513138E-03 -1.37528137E-03 7.95954838E-04 -4.45432868E-03 -1.52779429E-03 1.35005009E-03 3.60712409E-03 -4.45718411E-03 1.04739680E-03 -2.01716926E-03 2.66408524E-03 -1.81726273E-03 5.39985311E-04 -1.17233652E-03 1.07096916E-03 -3.59494792E-04 7.41523982E-05 -4.03728220E-04 8.12664512E-05 4.26010229E-04
5.35599995 -15.1553755 4.12241220 -1.31258380 0.225817680 -4.65457700E-02 1.01561770E-02 -1.93018292E-03 -1.40332291E-03 7.79493130E-04 -4.41572303E-03 -1.51056948E-03 1.34292769E-03 3.58074601E-03 -4.43741959E-03 1.00006105E-03 -1.96659658E-03 2.66081747E-03 -1.79317710E-03 4.95972112E-04 -1.15938985E-03 1.07224972E-03 -3.46294488E-04 6.90668458E-05 -4.04041843E-04 8.22431102E-05 4.22948331E-04
5.36800003 -15.0146866 4.07414675 -1.29398060 0.221980572 -4.56589535E-02 1.00392569E-02 -1.92237040E-03 -1.43418252E-03 7.63309712E-04 -4.37399978E-03 -1.49111159E-03 1.33468816E-03 3.55097093E-03 -4.41534491E-03 9.52968432E-04 -1.91981648E-03 2.64959992E-03 -1.76883826E-03 4.54621564E-04 -1.14563189E-03 1.07269152E-03 -3.33446078E-04 6.37023622E-05 -4.02161037E-04 8.13254519E-05 4.17506497E-04
5.38000011 -14.8757057 4.02658796 -1.27569985 0.218223810 -4.47876230E-02 9.92185716E-03 -1.91244355E-03 -1.46575621E-03 7.47679907E-04 -4.32919618E-03 -1.46933738E-03 1.32249994E-03 3.52065871E-03 -4.39123856E-03 9.08561051E-04 -1.87499821E-03 2.64985487E-03 -1.74582470E-03 4.10784967E-04 -1.13245193E-03 1.07038021E-03 -3.20374966E-04 5.83380461E-05 -3.97101045E-04 8.10474157E-05 4.11517918E-04
5.39200020 -14.7384157 3.97972536 -1.25773597 0.214546621 -4.39323857E-02 9.80272517E-03 -1.89919386E-03 -1.49828289E-03 7.30542175E-04 -4.28001257E-03 -1.44586770E-03 1.30813522E-03 3.48754250E-03 -4.36367514E-03 8.61561159E-04 -1.83313375E-03 2.65413662E-03 -1.72208576E-03 3.74826690E-04 -1.11920014E-03 1.06839312E-03 -3.07303475E-04 5.35289219E-05 -3.94750241E-04 8.13955630E-05 4.02314094E-04
5.40399981 -14.6027994 3.93355513 -1.24008644 0.210948572 -4.30899151E-02 9.68083646E-03 -1.88504718E-03 -1.53105939E-03 7.13097281E-04 -4.22979333E-03 -1.41715654E-03 1.28995732E-03 3.45373759E-03 -4.33338294E-03 8.14380357E-04 -1.78831245E-03 2.65283044E-03 -1.69745611E-03 3.38613085E-04 -1.10522215E-03 1.06886611E-03 -2.93921097E-04 4.60626943E-05 -3.92081653E-04 8.09235789E-05 3.99520999E-04
5.41599989 -14.4688330 3.88806510 -1.22274566 0.207426637 -4.22639176E-02 9.55863763E-03 -1.86949864E-03 -1.56515918E-03 6.95194292E-04 -4.17578360E-03 -1.38691510E-03 1.26813829E-03 3.41943791E-03 -4.29968024E-03 7.68468250E-04 -1.74326624E-03 2.65097967E-03 -1.67355733E-03 3.02286790E-04 -1.09111471E-03 1.06794026E-03 -2.82003690E-04 4.11012552E-05 -3.87891138E-04 7.95514861E-05 3.93998780E-04
5.42799997 -14.3365002 3.84324527 -1.20570946 0.203980103 -4.14543040E-02 9.43628140E-03 -1.85046694E-03 -1.60073780E-03 6.77066972E-04 -4.11690446E-03 -1.35587959E-03 1.24385953E-03 3.38208280E-03 -4.26309556E-03 7.24208832E-04 -1.70144124E-03 2.65165372E-03 -1.65027834E-03 2.65910785E-04 -1.07729447E-03 1.06455572E-03 -2.72203557E-04 3.90028144E-05 -3.82367230E-04 7.75247827E-05 3.85069929E-04
5.44000006 -14.2057753 3.79908562 -1.18897223 0.200608864 -4.06567901E-02 9.31246579E-03 -1.82937330E-03 -1.63678592E-03 6.60835183E-04 -4.05689795E-03 -1.32187526E-03 1.21704990E-03 3.34189017E-03 -4.22433624E-03 6.77045435E-04 -1.66805089E-03 2.66989321E-03 -1.62661599E-03 2.30599195E-04 -1.06492464E-03 1.06060505E-03 -2.61425972E-04 3.37790698E-05 -3.78366560E-04 7.46585429E-05 3.85299325E-04
5.45200014 -14.0766459 3.75558043 -1.17252862 0.197310358 -3.98736559E-02 9.18732490E-03 -1.80745870E-03 -1.67450483E-03 6.41588296E-04 -3.99543298E-03 -1.28556578E-03 1.18732697E-03 3.30261746E-03 -4.18207143E-03 6.32654410E-04 -1.62523065E-03 2.64113233E-03 -1.60329847E-03 2.01295916E-04 -1.05063501E-03 1.05927628E-03 -2.51225021E-04 2.67725318E-05 -3.72221810E-04 7.41254917E-05 3.75737000E-04
5.46400023 -13.9490929 3.71271992 -1.15637672 0.194083482 -3.91063206E-02 9.06223431E-03 -1.78399321E-03 -1.71235274E-03 6.22961903E-04 -3.92957870E-03 -1.24689424E-03 1.15527981E-03 3.26203741E-03 -4.13755607E-03 5.86761103E-04 -1.58525421E-03 2.63210526E-03 -1.58096023E-03 1.69441424E-04 -1.03597692E-03 1.05467578E-03 -2.42564609E-04 2.00260856E-05 -3.67267086E-04 7.12210749E-05 3.72911047E-04
5.47599983 -13.8230991 3.67049861 -1.14051282 0.190927804 -3.83532234E-02 8.93606991E-03 -1.75615831E-03 -1.75006711E-03 6.05072128E-04 -3.86241917E-03 -1.20689976E-03 1.12198002E-03 3.21758864E-03 -4.09085397E-03 5.41537011E-04 -1.54968351E-03 2.62498902E-03 -1.55837915E-03 1.38021889E-04 -1.02164445E-03 1.05161883E-03 -2.34004503E-04 1.37362558E-05 -3.62393243E-04 6.85359919E-05 3.68706533E-04
5.48799992 -13.6986361 3.62890244 -1.12492967 0.187842041 -3.76132019E-02 8.80831666E-03 -1.72705227E-03 -1.78811955E-03 5.87408722E-04 -3.79345147E-03 -1.16372528E-03 1.08533236E-03 3.17185069E-03 -4.04195720E-03 4.96846391E-04 -1.51606253E-03 2.61610327E-03 -1.53542496E-03 1.09300352E-04 -1.00753445E-03 1.04992487E-03 -2.25482479E-04 7.69340386E-06 -3.56521312E-04 6.60821897E-05 3.63096013E-04
5.50000000 -13.5756855 3.58792114 -1.10962343 0.184823915 -3.68870236E-02 8.68098717E-03 -1.69868197E-03 -1.82872813E-03 5.69315103E-04 -3.72004509E-03 -1.11800886E-03 1.04465883E-03 3.12742637E-03 -3.99115542E-03 4.51255590E-04 -1.48281455E-03 2.60400027E-03 -1.51302200E-03 8.25636089E-05 -9.93255759E-04 1.04410946E-03 -2.18495727E-04 1.17346644E-06 -3.48601490E-04 6.16982579E-05 3.59270722E-04
5.51200008 -13.4542294 3.54754972 -1.09459138 0.181871101 -3.61740813E-02 8.55365954E-03 -1.66683237E-03 -1.86943496E-03 5.50911471E-04 -3.64605174E-03 -1.07271457E-03 1.00658170E-03 3.07938945E-03 -3.93806072E-03 4.06501029E-04 -1.44979393E-03 2.59497669E-03 -1.48952485E-03 5.64666771E-05 -9.79252509E-04 1.04089885E-03 -2.08993792E-04 -4.59339344E-06 -3.41961946E-04 5.91309727E-05 3.49982409E-04
5.52400017 -13.3342581 3.50778031 -1.07982719 0.178985476 -3.54750380E-02 8.42556544E-03 -1.63415843E-03 -1.91068696E-03 5.30442398E-04 -3.56997061E-03 -1.02445378E-03 9.61502141E-04 3.03372275E-03 -3.88282095E-03 3.62772000E-04 -1.41880859E-03 2.58429954E-03 -1.46766531E-03 3.11951480E-05 -9.64471488E-04 1.03518018E-03 -2.02173047E-04 -1.03600569E-05 -3.34325829E-04 5.58080501E-05 3.46348097E-04
5.53600025 -13.2157459 3.46860218 -1.06532705 0.176164508 -3.47891785E-02 8.29682220E-03 -1.60055677E-03 -1.95191824E-03 5.11136663E-04 -3.49142915E-03 -9.75225237E-04 9.15784331E-04 2.98470468E-03 -3.82451946E-03 3.19102051E-04 -1.38983584E-03 2.57245428E-03 -1.44537678E-03 8.05713444E-06 -9.50187095E-04 1.03004696E-03 -1.95338886E-04 -1.68126262E-05 -3.26890440E-04 5.12927618E-05 3.42430256E-04
5.54799986 -13.0986710 3.43000603 -1.05108714 0.173405915 -3.41159701E-02 8.16799235E-03 -1.56510051E-03 -1.99329527E-03 4.93057480E-04 -3.41180456E-03 -9.25512926E-04 8.69878393E-04 2.93350127E-03 -3.76524171E-03 2.75104627E-04 -1.36108906E-03 2.55914382E-03 -1.42252864E-03 -1.42940107E-05 -9.36456316E-04 1.02529232E-03 -1.88310878E-04 -2.42909737E-05 -3.19518906E-04 4.65156008E-05 3.37162812E-04
5.55999994 -12.9830074 3.39198112 -1.03710032 0.170709223 -3.34557891E-02 8.03848635E-03 -1.52797694E-03 -2.03539454E-03 4.74412635E-04 -3.33076995E-03 -8.71439872E-04 8.20619520E-04 2.88224127E-03 -3.70550016E-03 2.29571015E-04 -1.33268535E-03 2.54388526E-03 -1.39994954E-03 -3.73534858E-05 -9.20892111E-04 1.01967156E-03 -1.81972980E-04 -3.01748514E-05 -3.10081989E-04 4.45395708E-05 3.31342220E-04
5.57200003 -12.8687439 3.35452104 -1.02336228 0.168072432 -3.28086391E-02 7.90930446E-03 -1.48914929E-03 -2.07754690E-03 4.55284084E-04 -3.24639003E-03 -8.17104825E-04 7.69487815E-04 2.83156731E-03 -3.64092016E-03 1.87695827E-04 -1.30606676E-03 2.52720900E-03 -1.37813657E-03 -5.78866275E-05 -9.06943285E-04 1.01405079E-03 -1.76077985E-04 -3.77407705E-05 -3.02405970E-04 3.99580131E-05 3.24343331E-04
5.58400011 -12.7558670 3.31761837 -1.00987351 0.165496260 -3.21733691E-02 7.78011465E-03 -1.45032292E-03 -2.11951253E-03 4.36932896E-04 -3.16192675E-03 -7.62498414E-04 7.17749295E-04 2.78069009E-03 -3.57689918E-03 1.45184691E-04 -1.28189125E-03 2.51665642E-03 -1.35640334E-03 -7.76711968E-05 -8.92579905E-04 1.00755028E-03 -1.70183106E-04 -4.39346113E-05 -2.93090125E-04 3.46846864E-05 3.22175270E-04
5.59600019 -12.6443510 3.28126168 -0.996626914 0.162978381 -3.15509774E-02 7.65078515E-03 -1.41103799E-03 -2.16146349E-03 4.18167940E-04 -3.07641691E-03 -7.07314466E-04 6.63331186E-04 2.72749551E-03 -3.51246609E-03 1.03087783E-04 -1.25767069E-03 2.50329426E-03 -1.33494544E-03 -9.68356326E-05 -8.77823099E-04 1.00156793E-03 -1.64759884E-04 -5.03995034E-05 -2.83888658E-04 2.97518181E-05 3.18652194E-04
5.60799980 -12.5341778 3.24544287 -0.983615994 0.160516292 -3.09412181E-02 7.52154412E-03 -1.36964279E-03 -2.20389431E-03 3.98921402E-04 -2.98883882E-03 -6.51415845E-04 6.06934016E-04 2.67240265E-03 -3.44546675E-03 6.13569573E-05 -1.23330054E-03 2.48677353E-03 -1.31365762E-03 -1.14241964E-04 -8.62989400E-04 9.96250426E-04 -1.63043616E-04 -5.71930250E-05 -2.74924329E-04 2.51539695E-05 3.13053984E-04
5.61999989 -12.4253216 3.21015120 -0.970837176 0.158109486 -3.03428639E-02 7.39345094E-03 -1.32699555E-03 -2.24783225E-03 3.81201331E-04 -2.90112174E-03 -5.94641082E-04 5.50197670E-04 2.61716056E-03 -3.37594189E-03 1.78255141E-05 -1.20934844E-03 2.47000158E-03 -1.29120017E-03 -1.29979104E-04 -8.48355761E-04 9.88513231E-04 -1.70119107E-04 -6.40377402E-05 -2.65959650E-04 2.06269324E-05 3.08840303E-04
5.63199997 -12.3177710 3.17538071 -0.958287179 0.155757710 -2.97571383E-02 7.26477196E-03 -1.28316402E-03 -2.28972500E-03 3.61799233E-04 -2.81264796E-03 -5.35423169E-04 4.91972896E-04 2.56264629E-03 -3.30482214E-03 -2.26290904E-05 -1.18757004E-03 2.45076977E-03 -1.26993970E-03 -1.47252897E-04 -8.33773927E-04 9.83024598E-04 -1.64948375E-04 -6.97628566E-05 -2.55002960E-04 1.61000444E-05 3.03148321E-04
5.64400005 -12.2115049 3.14112186 -0.945960283 0.153458625 -2.91826148E-02 7.13602267E-03 -1.23968406E-03 -2.33262009E-03 3.43502907E-04 -2.72214646E-03 -4.76155808E-04 4.32562723E-04 2.50783889E-03 -3.23438388E-03 -6.40822109E-05 -1.16787234E-03 2.43088161E-03 -1.24892185E-03 -1.61788485E-04 -8.19729292E-04 9.76447598E-04 -1.60169249E-04 -7.71321575E-05 -2.44758354E-04 1.05462523E-05 2.98167783E-04
5.65600014 -12.1064997 3.10736394 -0.933852255 0.151211455 -2.86197197E-02 7.00760121E-03 -1.19558687E-03 -2.37477804E-03 3.24470806E-04 -2.63190619E-03 -4.16566210E-04 3.72761133E-04 2.45242473E-03 -3.16242664E-03 -1.05270192E-04 -1.14809198E-03 2.41104770E-03 -1.22528535E-03 -1.76052272E-04 -8.05215153E-04 9.69273853E-04 -1.56698414E-04 -8.34407110E-05 -2.35312313E-04 5.35658819E-06 2.94008321E-04
5.66800022 -12.0027390 3.07409883 -0.921959400 0.149015024 -2.80685257E-02 6.88014738E-03 -1.14953390E-03 -2.41642352E-03 3.05058144E-04 -2.54099839E-03 -3.55609198E-04 3.12107353E-04 2.39640079E-03 -3.08857695E-03 -1.45198079E-04 -1.12831418E-03 2.39151902E-03 -1.19965349E-03 -1.89918181E-04 -7.90082035E-04 9.62032995E-04 -1.54287336E-04 -8.85794361E-05 -2.25878670E-04 7.42152849E-07 2.89762305E-04
5.67999983 -11.9002056 3.04131889 -0.910277069 0.146867424 -2.75280215E-02 6.75296877E-03 -1.10273599E-03 -2.45830580E-03 2.87940318E-04 -2.44812551E-03 -2.94125552E-04 2.49695266E-04 2.34008394E-03 -3.01458710E-03 -1.84521079E-04 -1.11049414E-03 2.37337500E-03 -1.17912190E-03 -1.99448317E-04 -7.75744091E-04 9.55216587E-04 -1.49294734E-04 -9.62242484E-05 -2.14658678E-04 -6.75395131E-06 2.84058508E-04
5.69199991 -11.7988787 3.00901389 -0.898800671 0.144768178 -2.69981828E-02 6.62639318E-03 -1.05726381E-03 -2.50037340E-03 2.69750162E-04 -2.35529174E-03 -2.32294507E-04 1.86804813E-04 2.28450703E-03 -2.93966825E-03 -2.23845636E-04 -1.09428028E-03 2.35227332E-03 -1.15816190E-03 -2.11516977E-04 -7.60029303E-04 9.47378343E-04 -1.46988081E-04 -1.01440397E-04 -2.04965458E-04 -1.11348145E-05 2.78862542E-04
5.70400000 -11.6987391 2.97717571 -0.887525022 0.142715126 -2.64815688E-02 6.50120620E-03 -1.00981991E-03 -2.54161796E-03 2.51963094E-04 -2.26304983E-03 -1.71101565E-04 1.22064834E-04 2.22772919E-03 -2.86374800E-03 -2.62324553E-04 -1.07631844E-03 2.33036117E-03 -1.13876280E-03 -2.22132541E-04 -7.46346253E-04 9.39746504E-04 -1.44681355E-04 -1.08647982E-04 -1.94315246E-04 -1.55157104E-05 2.73855869E-04
5.71600008 -11.5997639 2.94579482 -0.876446545 0.140708134 -2.59746946E-02 6.37577707E-03 -9.62449762E-04 -2.58182548E-03 2.34662904E-04 -2.17097672E-03 -1.10614965E-04 5.74784026E-05 2.17076670E-03 -2.78685708E-03 -3.00351327E-04 -1.06097443E-03 2.30853911E-03 -1.11906964E-03 -2.32063860E-04 -7.32484856E-04 9.32290277E-04 -1.42432720E-04 -1.15033283E-04 -1.83667915E-04 -2.04679509E-05 2.68880278E-04
5.72800016 -11.5019369 2.91486239 -0.865560591 0.138745710 -2.54769400E-02 6.25019241E-03 -9.15187935E-04 -2.62197712E-03 2.17527602E-04 -2.07820302E-03 -5.01212126E-05 -6.72856004E-06 2.11431109E-03 -2.70977523E-03 -3.38567828E-04 -1.04693137E-03 2.28672125E-03 -1.09880744E-03 -2.40592810E-04 -7.18203140E-04 9.24787659E-04 -1.40697928E-04 -1.20800127E-04 -1.72931279E-04 -2.72667166E-05 2.64081231E-04
5.74000025 -11.4052362 2.88436937 -0.854861021 0.136825338 -2.49908119E-02 6.12726342E-03 -8.67063820E-04 -2.66272458E-03 1.99950970E-04 -1.98478554E-03 1.13693231E-05 -7.19906311E-05 2.05949391E-03 -2.63276906E-03 -3.75741685E-04 -1.03288831E-03 2.26408523E-03 -1.07854523E-03 -2.45072210E-04 -7.04093312E-04 9.16115649E-04 -1.40644552E-04 -1.26566971E-04 -1.60730953E-04 -3.41350678E-05 2.60392728E-04
5.75199986 -11.3096533 2.85430861 -0.844344914 0.134947002 -2.45142095E-02 6.00538496E-03 -8.18738423E-04 -2.70202686E-03 1.83252851E-04 -1.89162279E-03 7.35440190E-05 -1.38079136E-04 2.00320012E-03 -2.55565951E-03 -4.11635701E-04 -1.01921964E-03 2.24088877E-03 -1.05878559E-03 -2.53890845E-04 -6.89124223E-04 9.09040624E-04 -1.38274045E-04 -1.32908433E-04 -1.50097520E-04 -3.92291549E-05 2.55291467E-04
5.76399994 -11.2151537 2.82466841 -0.834009826 0.133109987 -2.40475386E-02 5.88370953E-03 -7.70633575E-04 -2.74057663E-03 1.66927028E-04 -1.79932930E-03 1.34225222E-04 -2.04187236E-04 1.94697024E-03 -2.47714715E-03 -4.46647377E-04 -1.00439263E-03 2.21667998E-03 -1.03870290E-03 -2.59415450E-04 -6.75821328E-04 9.01796506E-04 -1.36673581E-04 -1.38458607E-04 -1.39334836E-04 -4.46285921E-05 2.50569574E-04
5.77600002 -11.1217222 2.79544163 -0.823848128 0.131311312 -2.35917680E-02 5.76301385E-03 -7.23306031E-04 -2.77832197E-03 1.51017972E-04 -1.70705945E-03 1.94639695E-04 -2.70480290E-04 1.89157180E-03 -2.39884853E-03 -4.82079136E-04 -9.90981003E-04 2.19262601E-03 -1.01939158E-03 -2.64313858E-04 -6.61285361E-04 8.93946621E-04 -1.36207542E-04 -1.44217280E-04 -1.28769549E-04 -5.06598335E-05 2.46548880E-04
5.78800011 -11.0293455 2.76661921 -0.813854754 0.129550219 -2.31461413E-02 5.64396707E-03 -6.76162948E-04 -2.81553762E-03 1.35220747E-04 -1.61463162E-03 2.54809449E-04 -3.37045756E-04 1.83724740E-03 -2.32109753E-03 -5.17499051E-04 -9.80572309E-04 2.16853363E-03 -1.00103626E-03 -2.69165757E-04 -6.45872438E-04 8.85579269E-04 -1.36044328E-04 -1.50275606E-04 -1.18286778E-04 -5.68461801E-05 2.42681213E-04
5.80000019 -10.9379997 2.73819113 -0.804027855 0.127826750 -2.27093808E-02 5.52569702E-03 -6.26831141E-04 -2.85232835E-03 1.19423858E-04 -1.52330147E-03 3.13479948E-04 -4.03428916E-04 1.78095652E-03 -2.24158587E-03 -5.50754368E-04 -9.70703899E-04 2.14225799E-03 -9.81816556E-04 -2.74017453E-04 -6.32880721E-04 8.79153609E-04 -1.33275986E-04 -1.55568123E-04 -1.05403364E-04 -6.18807971E-05 2.36691674E-04
5.81200027 -10.8476620 2.71014905 -0.794361591 0.126138017 -2.22817026E-02 5.40975062E-03 -5.78741077E-04 -2.88756378E-03 1.03045517E-04 -1.43271510E-03 3.71872069E-04 -4.70183586E-04 1.72789337E-03 -2.16382230E-03 -5.83489251E-04 -9.60510457E-04 2.11733626E-03 -9.62034101E-04 -2.77726009E-04 -6.19683648E-04 8.69157549E-04 -1.33475391E-04 -1.60079144E-04 -9.71270638E-05 -6.64991385E-05 2.32631399E-04
5.82399988 -10.7583227 2.68248606 -0.784852922 0.124483362 -2.18631141E-02 5.29423496E-03 -5.31571044E-04 -2.92170444E-03 8.80799053E-05 -1.34315388E-03 4.30339918E-04 -5.36582083E-04 1.67366827E-03 -2.08570994E-03 -6.14589313E-04 -9.51714115E-04 2.09382013E-03 -9.44187865E-04 -2.80339242E-04 -6.05853624E-04 8.61759472E-04 -1.32790170E-04 -1.66800979E-04 -8.49006246E-05 -7.31161781E-05 2.28392499E-04
5.83599997 -10.6699543 2.65519047 -0.775495648 0.122862011 -2.14539394E-02 5.18007018E-03 -4.84829885E-04 -2.95585068E-03 7.33188572E-05 -1.25385833E-03 4.88729449E-04 -6.02029322E-04 1.62020733E-03 -2.00796453E-03 -6.47198176E-04 -9.43166495E-04 2.07013171E-03 -9.21975414E-04 -2.83121277E-04 -5.91899850E-04 8.53796024E-04 -1.32559100E-04 -1.72123386E-04 -7.38799135E-05 -7.89665501E-05 2.24466159E-04
5.84800005 -10.5825405 2.62825489 -0.766286314 0.121272132 -2.10537538E-02 5.06834872E-03 -4.38242860E-04 -2.98957131E-03 5.84542177E-05 -1.16565183E-03 5.45114279E-04 -6.67124463E-04 1.56821811E-03 -1.93050771E-03 -6.81148435E-04 -9.34670679E-04 2.04489869E-03 -8.95256118E-04 -2.85436225E-04 -5.77875529E-04 8.45299393E-04 -1.33462789E-04 -1.75884532E-04 -6.39979044E-05 -8.39316126E-05 2.20882284E-04
5.86000013 -10.4960613 2.60166955 -0.757220268 0.119712107 -2.06621848E-02 4.95759770E-03 -3.91921611E-04 -3.01935337E-03 4.45663391E-05 -1.07970019E-03 5.98512008E-04 -7.33254768E-04 1.51660724E-03 -1.85312529E-03 -7.10751861E-04 -9.27995134E-04 2.01870874E-03 -8.76906910E-04 -2.85044312E-04 -5.63526235E-04 8.36998224E-04 -1.35120965E-04 -1.81719661E-04 -5.20013273E-05 -8.88966024E-05 2.16208398E-04
5.87200022 -10.4104948 2.57542419 -0.748291314 0.118182003 -2.02798434E-02 4.84857289E-03 -3.46635177E-04 -3.05035268E-03 3.24374705E-05 -9.92760062E-04 6.53408701E-04 -7.98748399E-04 1.46499404E-03 -1.77668082E-03 -7.38781935E-04 -9.20207240E-04 1.99268619E-03 -8.60908360E-04 -2.85499525E-04 -5.50423865E-04 8.28938792E-04 -1.34288945E-04 -1.85782526E-04 -4.22965095E-05 -9.40136379E-05 2.10411075E-04
5.88399982 -10.3258286 2.54951382 -0.739496887 0.116679966 -1.99048761E-02 4.74133529E-03 -3.01124266E-04 -3.08026327E-03 1.93773230E-05 -9.09615192E-04 7.06350955E-04 -8.61634559E-04 1.41525315E-03 -1.70003518E-03 -7.67954334E-04 -9.13786353E-04 1.96813070E-03 -8.43025511E-04 -2.85129761E-04 -5.36908454E-04 8.20105430E-04 -1.33888854E-04 -1.90873470E-04 -3.16220430E-05 -9.89034670E-05 2.06421406E-04
5.89599991 -10.2420387 2.52392793 -0.730833590 0.115204260 -1.95374303E-02 4.63547185E-03 -2.56272499E-04 -3.10753612E-03 6.27511645E-06 -8.27465963E-04 7.58415496E-04 -9.24772990E-04 1.36586942E-03 -1.62370922E-03 -7.95644592E-04 -9.07821115E-04 1.94369408E-03 -8.25498835E-04 -2.86445749E-04 -5.23322902E-04 8.12385813E-04 -1.34347036E-04 -1.95706540E-04 -2.11507831E-05 -1.03947183E-04 2.02481227E-04
5.90799999 -10.1591043 2.49865723 -0.722295225 0.113753818 -1.91795453E-02 4.53195581E-03 -2.13257954E-04 -3.13402340E-03 -6.07830134E-06 -7.44987628E-04 8.08869896E-04 -9.87900421E-04 1.31687557E-03 -1.54960842E-03 -8.22609232E-04 -9.02263913E-04 1.91859121E-03 -8.08781246E-04 -2.88569776E-04 -5.09870879E-04 8.05473479E-04 -1.35136914E-04 -2.00242910E-04 -1.08055201E-05 -1.09038905E-04 1.98435024E-04
5.92000008 -10.0770035 2.47369051 -0.713875771 0.112327248 -1.88302845E-02 4.43129754E-03 -1.70552841E-04 -3.16008972E-03 -1.73092467E-05 -6.65325671E-04 8.56263563E-04 -1.04824232E-03 1.27010548E-03 -1.47658330E-03 -8.49574804E-04 -8.98279250E-04 1.89319253E-03 -7.92455394E-04 -2.82976776E-04 -4.97349713E-04 7.96675682E-04 -1.35663533E-04 -2.05691904E-04 1.75088644E-07 -1.13539398E-04 1.95689499E-04
5.93200016 -9.99572277 2.44902039 -0.705573142 0.110923231 -1.84870306E-02 4.33164928E-03 -1.27779713E-04 -3.18256207E-03 -2.83717964E-05 -5.88459778E-04 9.03329812E-04 -1.10934232E-03 1.22310780E-03 -1.40367972E-03 -8.75452475E-04 -8.92155920E-04 1.86899211E-03 -7.75501714E-04 -2.82057532E-04 -4.84933902E-04 7.87877885E-04 -1.36740433E-04 -2.08546626E-04 1.04842056E-05 -1.18232660E-04 1.91808620E-04
5.94400024 -9.91524220 2.42464018 -0.697382987 0.109540924 -1.81521531E-02 4.23451141E-03 -8.75063270E-05 -3.20551987E-03 -3.83353290E-05 -5.12359198E-04 9.48954432E-04 -1.16915454E-03 1.17913121E-03 -1.33192888E-03 -9.00333689E-04 -8.88411130E-04 1.84365117E-03 -7.58853683E-04 -2.78879277E-04 -4.71856765E-04 7.80624105E-04 -1.37410825E-04 -2.13463703E-04 3.18903840E-05 -1.22228375E-04 1.73367618E-04
5.95599985 -9.83554649 2.40054154 -0.689300299 0.108179629 -1.78251285E-02 4.13868064E-03 -4.73606888E-05 -3.22663062E-03 -4.82290634E-05 -4.37866256E-04 9.91213485E-04 -1.22753193E-03 1.13617536E-03 -1.26130739E-03 -9.23304469E-04 -8.85190326E-04 1.81829219E-03 -7.42339413E-04 -2.75695580E-04 -4.58596769E-04 7.73677370E-04 -1.38462769E-04 -2.17107561E-04 4.70074046E-05 -1.26361789E-04 1.61648437E-04
5.96799994 -9.75660896 2.37671161 -0.681319654 0.106837228 -1.75045133E-02 4.04459331E-03 -8.64231970E-06 -3.24495649E-03 -5.80075211E-05 -3.66895867E-04 1.03280169E-03 -1.28445681E-03 1.09336025E-03 -1.19143084E-03 -9.45561100E-04 -8.81975167E-04 1.79380365E-03 -7.26326485E-04 -2.72361445E-04 -4.45764745E-04 7.66008336E-04 -1.39961383E-04 -2.19722802E-04 5.58516622E-05 -1.30878034E-04 1.57843300E-04
5.98000002 -9.67840958 2.35314131 -0.673436880 0.105511993 -1.71909258E-02 3.95481847E-03 2.79943997E-05 -3.26315966E-03 -6.65013358E-05 -2.97911552E-04 1.07432320E-03 -1.34008052E-03 1.05315470E-03 -1.12323696E-03 -9.69707966E-04 -8.78653838E-04 1.77050382E-03 -7.11076020E-04 -2.67952681E-04 -4.33953159E-04 7.58185983E-04 -1.41002631E-04 -2.23629177E-04 6.46746994E-05 -1.34896487E-04 1.52836175E-04
5.99200010 -9.60092735 2.32982469 -0.665647626 0.104203753 -1.68846995E-02 3.86686064E-03 6.46311310E-05 -3.27950716E-03 -7.47835875E-05 -2.30379155E-04 1.11125619E-03 -1.39538397E-03 1.01310457E-03 -1.05629663E-03 -9.95547511E-04 -8.75575410E-04 1.74593029E-03 -6.95589872E-04 -2.63302180E-04 -4.21730569E-04 7.51123298E-04 -1.40590331E-04 -2.27144163E-04 7.44381250E-05 -1.37118564E-04 1.68885104E-04
6.00400019 -9.52415371 2.30675268 -0.657947659 0.102910951 -1.65849514E-02 3.78006836E-03 1.00115787E-04 -3.29334103E-03 -8.25634706E-05 -1.64659752E-04 1.14627893E-03 -1.44893886E-03 9.75054980E-04 -9.91575769E-04 -1.01509970E-03 -8.73535697E-04 1.72118424E-03 -6.80001569E-04 -2.58847984E-04 -4.09969740E-04 7.43828656E-04 -1.42535471E-04 -2.30424310E-04 8.33587910E-05 -1.40336168E-04 1.68693310E-04
6.01600027 -9.44806862 2.28391790 -0.650335312 0.101632364 -1.62921119E-02 3.69624770E-03 1.33256734E-04 -3.30547919E-03 -8.92932076E-05 -1.02821185E-04 1.17924612E-03 -1.49920513E-03 9.38294223E-04 -9.27977788E-04 -1.03364605E-03 -8.71527940E-04 1.69734110E-03 -6.64947962E-04 -2.54362065E-04 -3.98245174E-04 7.36497284E-04 -1.43933226E-04 -2.33557104E-04 9.19531376E-05 -1.43694939E-04 1.64004348E-04
6.02799988 -9.37266445 2.26131892 -0.642808974 0.100368023 -1.60052441E-02 3.61613301E-03 1.64966477E-04 -3.31585109E-03 -9.57501907E-05 -4.33145469E-05 1.20962877E-03 -1.54796802E-03 9.03174456E-04 -8.65660259E-04 -1.05195190E-03 -8.69315525E-04 1.67780952E-03 -6.50716771E-04 -2.50078941E-04 -3.86543747E-04 7.29355903E-04 -1.44755526E-04 -2.36281136E-04 9.83933132E-05 -1.47015235E-04 1.59445277E-04
6.03999996 -9.29793739 2.23895264 -0.635365844 9.91182029E-02 -1.57238878E-02 3.53765488E-03 1.95504384E-04 -3.32452543E-03 -1.02363309E-04 1.50790283E-05 1.23831339E-03 -1.59600051E-03 8.71167751E-04 -8.05627205E-04 -1.06842187E-03 -8.67747061E-04 1.66453421E-03 -6.35444128E-04 -2.48328317E-04 -3.75816453E-04 7.23820180E-04 -1.46864637E-04 -2.38046050E-04 9.08710063E-05 -1.49864703E-04 1.56551600E-04
6.05200005 -9.22388458 2.21681857 -0.628006816 9.78828743E-02 -1.54506238E-02 3.46112507E-03 2.24884541E-04 -3.33267334E-03 -1.07206542E-04 7.01889876E-05 1.26484211E-03 -1.64346537E-03 8.39625485E-04 -7.46552949E-04 -1.08531502E-03 -8.64537433E-04 1.63191429E-03 -6.22047868E-04 -2.38570952E-04 -3.63377825E-04 7.16285431E-04 -1.48403706E-04 -2.40791444E-04 9.71335830E-05 -1.52690744E-04 1.54883615E-04
6.06400013 -9.15050220 2.19491553 -0.620732188 9.66607928E-02 -1.51838688E-02 3.38779250E-03 2.53912469E-04 -3.33865802E-03 -1.10789006E-04 1.22714511E-04 1.28873449E-03 -1.68784708E-03 8.08728684E-04 -6.89085457E-04 -1.09984190E-03 -8.62606277E-04 1.60821341E-03 -6.08885195E-04 -2.31850048E-04 -3.51873867E-04 7.09469488E-04 -1.50254738E-04 -2.42595619E-04 1.05733307E-04 -1.54187248E-04 1.50705877E-04
6.07600021 -9.07778263 2.17324090 -0.613539934 9.54524651E-02 -1.49219511E-02 3.31647787E-03 2.81504006E-04 -3.34253651E-03 -1.14863404E-04 1.73333116E-04 1.31189369E-03 -1.73107220E-03 7.80063565E-04 -6.32854062E-04 -1.11434213E-03 -8.62463494E-04 1.58622209E-03 -5.94440848E-04 -2.26409335E-04 -3.41559818E-04 7.02558609E-04 -1.51491055E-04 -2.44739931E-04 1.12855181E-04 -1.55480666E-04 1.46922670E-04
6.08799982 -9.00572491 2.15179372 -0.606430590 9.42582861E-02 -1.46659585E-02 3.24725383E-03 3.06726550E-04 -3.34465178E-03 -1.19078097E-04 2.21148774E-04 1.33328664E-03 -1.77369162E-03 7.52414810E-04 -5.77533559E-04 -1.12874515E-03 -8.62573739E-04 1.56448619E-03 -5.79016167E-04 -2.20689530E-04 -3.31520132E-04 6.95869443E-04 -1.52226596E-04 -2.46930838E-04 1.19128956E-04 -1.57070928E-04 1.43825397E-04
6.09999990 -8.93431854 2.13057041 -0.599403679 9.30776373E-02 -1.44169535E-02 3.18069989E-03 3.31064221E-04 -3.34446132E-03 -1.21413424E-04 2.66294257E-04 1.35041529E-03 -1.81417679E-03 7.25314778E-04 -5.23753930E-04 -1.13969517E-03 -8.61953595E-04 1.54307485E-03 -5.67402865E-04 -2.12267041E-04 -3.20474908E-04 6.90065324E-04 -1.53992616E-04 -2.48271972E-04 1.26589090E-04 -1.57896429E-04 1.39832497E-04
6.11199999 -8.86356354 2.10957050 -0.592455685 9.19111818E-02 -1.41730718E-02 3.11500207E-03 3.53956799E-04 -3.34303640E-03 -1.23061414E-04 3.10365227E-04 1.36682310E-03 -1.85352948E-03 7.01862562E-04 -4.72222950E-04 -1.15168304E-03 -8.61162087E-04 1.52107445E-03 -5.53618418E-04 -2.05786884E-04 -3.10729141E-04 6.84333441E-04 -1.55577596E-04 -2.49613106E-04 1.33280497E-04 -1.60094816E-04 1.37298746E-04
6.12400007 -8.79345417 2.08879304 -0.585588276 9.07573923E-02 -1.39356414E-02 3.05298227E-03 3.75897798E-04 -3.34132463E-03 -1.25295672E-04 3.52311181E-04 1.38140551E-03 -1.89150311E-03 6.78572571E-04 -4.21336474E-04 -1.16318185E-03 -8.60930129E-04 1.50088826E-03 -5.40831243E-04 -1.98040972E-04 -2.99890147E-04 6.77751494E-04 -1.57420291E-04 -2.51321442E-04 1.39025957E-04 -1.62193290E-04 1.34049187E-04
6.13600016 -8.72398472 2.06823516 -0.578801155 8.96172896E-02 -1.37036694E-02 2.99213035E-03 3.97054362E-04 -3.33776535E-03 -1.26681800E-04 3.91040347E-04 1.39448838E-03 -1.92753226E-03 6.55651500E-04 -3.72670591E-04 -1.17264502E-03 -8.60767497E-04 1.48084667E-03 -5.28560253E-04 -1.89232291E-04 -2.89173011E-04 6.71623566E-04 -1.59297371E-04 -2.52354483E-04 1.44940146E-04 -1.63285717E-04 1.31166962E-04
6.14800024 -8.65515041 2.04789519 -0.572092950 8.84905457E-02 -1.34773040E-02 2.93264049E-03 4.17030882E-04 -3.33138136E-03 -1.27320760E-04 4.27784049E-04 1.40613993E-03 -1.96183380E-03 6.34126307E-04 -3.25365458E-04 -1.18119630E-03 -8.60760454E-04 1.46083860E-03 -5.16346714E-04 -1.80462448E-04 -2.79072468E-04 6.65994652E-04 -1.60848533E-04 -2.52659636E-04 1.50796419E-04 -1.63550649E-04 1.28630243E-04
6.15999985 -8.58695126 2.02777243 -0.565463364 8.73761252E-02 -1.32573731E-02 2.87737185E-03 4.35282505E-04 -3.32451425E-03 -1.27780047E-04 4.63127682E-04 1.41489925E-03 -1.99514790E-03 6.14425633E-04 -2.78308464E-04 -1.18958647E-03 -8.62435438E-04 1.45056657E-03 -5.03556977E-04 -1.72432512E-04 -2.69450771E-04 6.59365207E-04 -1.61222822E-04 -2.53468752E-04 1.55478716E-04 -1.64285302E-04 1.25393271E-04
6.17199993 -8.51937675 2.00786400 -0.558911324 8.62759203E-02 -1.30421100E-02 2.82289973E-03 4.51996922E-04 -3.31709767E-03 -1.26831437E-04 4.96266526E-04 1.42066961E-03 -2.02781544E-03 5.97363280E-04 -2.33072511E-04 -1.19646103E-03 -8.63128924E-04 1.41999347E-03 -4.92059044E-04 -1.64720099E-04 -2.59072171E-04 6.53068011E-04 -1.64146375E-04 -2.54138547E-04 1.60655647E-04 -1.64604411E-04 1.23318037E-04
6.18400002 -8.45242405 1.98816848 -0.552436352 8.51886496E-02 -1.28322216E-02 2.77065393E-03 4.68486018E-04 -3.30743403E-03 -1.25934414E-04 5.27221826E-04 1.42661971E-03 -2.05838867E-03 5.79660758E-04 -1.89017446E-04 -1.20099331E-03 -8.65075621E-04 1.39941089E-03 -4.80081275E-04 -1.55478789E-04 -2.49552337E-04 6.47737703E-04 -1.65948979E-04 -2.55216582E-04 1.65898367E-04 -1.64775542E-04 1.20637465E-04
6.19600010 -8.38608646 1.96868384 -0.546037376 8.41135457E-02 -1.26271080E-02 2.72014784E-03 4.83986281E-04 -3.29629239E-03 -1.24958082E-04 5.57019725E-04 1.43135234E-03 -2.08769576E-03 5.63052716E-04 -1.46269085E-04 -1.20650057E-03 -8.67157185E-04 1.38087198E-03 -4.72151674E-04 -1.46105813E-04 -2.40725087E-04 6.42223400E-04 -1.67756385E-04 -2.55068211E-04 1.70941275E-04 -1.64358309E-04 1.17167270E-04
6.20800018 -8.32036209 1.94940913 -0.539714038 8.30511749E-02 -1.24273552E-02 2.67097354E-03 4.97972302E-04 -3.28407600E-03 -1.23662350E-04 5.84424415E-04 1.43272930E-03 -2.11570226E-03 5.48289099E-04 -1.04758969E-04 -1.21295464E-03 -8.69108364E-04 1.36211212E-03 -4.68494167E-04 -1.36697010E-04 -2.31881437E-04 6.36444951E-04 -1.69664287E-04 -2.53631617E-04 1.75755209E-04 -1.63774181E-04 1.13390139E-04
6.22000027 -8.25524712 1.93034172 -0.533465981 8.20017681E-02 -1.22334529E-02 2.62394384E-03 5.11354709E-04 -3.26985167E-03 -1.21711753E-04 6.08762843E-04 1.43363921E-03 -2.14171573E-03 5.33964543E-04 -6.43320818E-05 -1.21724745E-03 -8.70287477E-04 1.34170731E-03 -4.57757415E-04 -1.26946339E-04 -2.21897397E-04 6.30955910E-04 -1.71637672E-04 -2.55983294E-04 1.81479525E-04 -1.63190038E-04 1.10383990E-04
6.23199987 -8.19073868 1.91148138 -0.527293324 8.09646621E-02 -1.20435366E-02 2.57909065E-03 5.22596936E-04 -3.25469836E-03 -1.18143013E-04 6.32502954E-04 1.43294246E-03 -2.16734083E-03 5.20866539E-04 -2.58246928E-05 -1.22024945E-03 -8.70733988E-04 1.32312067E-03 -4.46273276E-04 -1.21166006E-04 -2.13481107E-04 6.25592249E-04 -1.75400972E-04 -2.55031424E-04 1.84693141E-04 -1.64527053E-04 1.08805703E-04
6.24399996 -8.12682438 1.89282501 -0.521193802 7.99400508E-02 -1.18586943E-02 2.53582862E-03 5.33353770E-04 -3.23859719E-03 -1.15236806E-04 6.54166797E-04 1.43037201E-03 -2.19085556E-03 5.10017097E-04 1.13225105E-05 -1.22222735E-03 -8.74098099E-04 1.30453263E-03 -4.35378344E-04 -1.08914632E-04 -2.04880431E-04 6.19394530E-04 -1.77203721E-04 -2.54130602E-04 1.88094593E-04 -1.62929180E-04 1.07073894E-04
6.25600004 -8.06350327 1.87437057 -0.515166998 7.89278746E-02 -1.16788046E-02 2.49457825E-03 5.42910828E-04 -3.22167366E-03 -1.11676396E-04 6.73974224E-04 1.42560969E-03 -2.21324596E-03 4.99100192E-04 4.78868787E-05 -1.22368475E-03 -8.76951730E-04 1.28631911E-03 -4.24901082E-04 -9.72845664E-05 -1.96581619E-04 6.13334007E-04 -1.79593640E-04 -2.53737264E-04 1.92303545E-04 -1.61917123E-04 1.04513398E-04
6.26800013 -8.00077152 1.85611725 -0.509212911 7.79276118E-02 -1.15037914E-02 2.45500030E-03 5.51641977E-04 -3.20327724E-03 -1.07689331E-04 6.92245143E-04 1.41977449E-03 -2.23526894E-03 4.88909835E-04 8.37194748E-05 -1.22478174E-03 -8.78483115E-04 1.26844563E-03 -4.14510549E-04 -8.69842406E-05 -1.88607708E-04 6.08512142E-04 -1.82442222E-04 -2.53791746E-04 1.96521447E-04 -1.61707518E-04 1.01701466E-04
6.28000021 -7.93862629 1.83806348 -0.503330767 7.69392103E-02 -1.13337301E-02 2.41649011E-03 5.60192333E-04 -3.18302633E-03 -1.03805738E-04 7.08457257E-04 1.41327106E-03 -2.25604768E-03 4.81446332E-04 1.17242278E-04 -1.22522318E-03 -8.79757106E-04 1.24950707E-03 -4.04153252E-04 -7.59474933E-05 -1.79629336E-04 6.04532659E-04 -1.84215605E-04 -2.53636390E-04 1.99163333E-04 -1.60634518E-04 9.88896936E-05
6.29199982 -7.87706089 1.82020736 -0.497520328 7.59632066E-02 -1.11675868E-02 2.37948936E-03 5.67733310E-04 -3.16191884E-03 -9.85227525E-05 7.23483739E-04 1.40513817E-03 -2.27459194E-03 4.73937922E-04 1.48046020E-04 -1.22421817E-03 -8.84892710E-04 1.23102951E-03 -3.94852599E-04 -6.55324038E-05 -1.72069500E-04 5.98928891E-04 -1.86230420E-04 -2.51991791E-04 2.01738847E-04 -1.59004063E-04 9.66494117E-05
6.30399990 -7.81606817 1.80254614 -0.491779834 7.49991238E-02 -1.10062566E-02 2.34466512E-03 5.73094061E-04 -3.14005907E-03 -9.32873227E-05 7.36292684E-04 1.39508152E-03 -2.29171803E-03 4.66806319E-04 1.78631555E-04 -1.22133316E-03 -8.87325092E-04 1.21337920E-03 -3.85850813E-04 -5.43217102E-05 -1.63376506E-04 5.93189034E-04 -1.88703474E-04 -2.51243357E-04 2.05256714E-04 -1.57786912E-04 9.45389475E-05
6.31599998 -7.75564623 1.78507853 -0.486109972 7.40468502E-02 -1.08494116E-02 2.31130025E-03 5.78327861E-04 -3.11738439E-03 -8.79772197E-05 7.47845275E-04 1.38397270E-03 -2.30833259E-03 4.60258423E-04 2.09460399E-04 -1.21899426E-03 -8.90826166E-04 1.19568803E-03 -3.76325392E-04 -4.32574670E-05 -1.55436574E-04 5.87957213E-04 -1.91128987E-04 -2.49928213E-04 2.08815080E-04 -1.56245223E-04 9.24110209E-05
6.32800007 -7.69579029 1.76780355 -0.480509102 7.31061846E-02 -1.06971981E-02 2.27899849E-03 5.83461253E-04 -3.09328036E-03 -8.21427166E-05 7.58396171E-04 1.37188716E-03 -2.32429663E-03 4.54987487E-04 2.40211768E-04 -1.21697516E-03 -8.95198144E-04 1.17790815E-03 -3.66094668E-04 -3.23633285E-05 -1.48081366E-04 5.83250483E-04 -1.93174303E-04 -2.48194148E-04 2.11798542E-04 -1.54413137E-04 9.02162283E-05
6.34000015 -7.63649511 1.75071955 -0.474975824 7.21769184E-02 -1.05494428E-02 2.24825530E-03 5.86969545E-04 -3.06775584E-03 -7.59020404E-05 7.66883255E-04 1.35843363E-03 -2.33865972E-03 4.51456523E-04 2.68556178E-04 -1.21300493E-03 -8.98696482E-04 1.16087124E-03 -3.56994569E-04 -2.10888684E-05 -1.40340329E-04 5.77192754E-04 -1.94948167E-04 -2.46595591E-04 2.14396045E-04 -1.52967870E-04 8.73953104E-05
6.35200024 -7.57775545 1.73382366 -0.469511926 7.12591559E-02 -1.04044164E-02 2.21921527E-03 5.89444069E-04 -3.04151676E-03 -6.99975208E-05 7.73515319E-04 1.34437508E-03 -2.35144515E-03 4.48905019E-04 2.96150451E-04 -1.20824226E-03 -9.02773172E-04 1.14288414E-03 -3.49637150E-04 -9.61747264E-06 -1.32562433E-04 5.72317687E-04 -1.96951718E-04 -2.45590665E-04 2.16104250E-04 -1.51315573E-04 8.52033554E-05
6.36399984 -7.51957035 1.71711528 -0.464114904 7.03530908E-02 -1.02646509E-02 2.19164323E-03 5.90482377E-04 -3.01481155E-03 -6.27660920E-05 7.78467336E-04 1.32699101E-03 -2.36276560E-03 4.45740996E-04 3.23155837E-04 -1.20372965E-03 -9.06682399E-04 1.12671521E-03 -3.40978091E-04 1.74063314E-06 -1.25028411E-04 5.67333540E-04 -1.99388465E-04 -2.43973976E-04 2.17589899E-04 -1.49025058E-04 8.36465770E-05
6.37599993 -7.46193027 1.70059228 -0.458784580 6.94579855E-02 -1.01285698E-02 2.16544536E-03 5.91164804E-04 -2.98701995E-03 -5.53989230E-05 7.82484771E-04 1.30932545E-03 -2.37327465E-03 4.43482539E-04 3.48130940E-04 -1.19877409E-03 -9.10778064E-04 1.11000717E-03 -3.32301424E-04 1.33276908E-05 -1.19886048E-04 5.62207075E-04 -2.02111056E-04 -2.42163384E-04 2.19643596E-04 -1.46688530E-04 8.18255940E-05
6.38800001 -7.40483284 1.68425262 -0.453520715 6.85740486E-02 -9.99577623E-03 2.14008079E-03 5.91787859E-04 -2.95774662E-03 -4.80477865E-05 7.85765646E-04 1.29158131E-03 -2.38307286E-03 4.42864140E-04 3.72107199E-04 -1.19173399E-03 -9.15140670E-04 1.09263323E-03 -3.23876855E-04 2.53358849E-05 -1.17176933E-04 5.57085441E-04 -2.04783864E-04 -2.40140536E-04 2.22184943E-04 -1.44483594E-04 7.97416506E-05
6.40000010 -7.34827089 1.66809404 -0.448321223 6.77014887E-02 -9.86753497E-03 2.11572484E-03 5.91990305E-04 -2.92770518E-03 -3.95924144E-05 7.87514437E-04 1.27247546E-03 -2.39178841E-03 4.42532735E-04 3.95894051E-04 -1.18381670E-03 -9.18559730E-04 1.07543170E-03 -3.15841753E-04 3.74913216E-05 -1.10998750E-04 5.52907586E-04 -2.06321478E-04 -2.37375498E-04 2.23062932E-04 -1.43202022E-04 7.76108354E-05
6.41200018 -7.29223967 1.65211546 -0.443186760 6.68391287E-02 -9.74198058E-03 2.09376146E-03 5.90000534E-04 -2.89687351E-03 -3.15115831E-05 7.86679098E-04 1.25174294E-03 -2.39935843E-03 4.42426855E-04 4.18536278E-04 -1.17642363E-03 -9.25622415E-04 1.05849223E-03 -3.08561051E-04 4.59548137E-05 -1.02198952E-04 5.47823438E-04 -2.09796068E-04 -2.35479019E-04 2.25200230E-04 -1.40584903E-04 7.58672468E-05
6.42400026 -7.23673916 1.63631535 -0.438116521 6.59882948E-02 -9.62023530E-03 2.07182625E-03 5.88246330E-04 -2.86538457E-03 -2.35246043E-05 7.85265060E-04 1.23002427E-03 -2.40508583E-03 4.43929486E-04 4.40404809E-04 -1.16672297E-03 -9.30205337E-04 1.04270119E-03 -3.00546351E-04 5.96455429E-05 -9.58719102E-05 5.42167400E-04 -2.12013969E-04 -2.33725907E-04 2.26280317E-04 -1.37887590E-04 7.37641458E-05
6.43599987 -7.18176603 1.62069309 -0.433110178 6.51482940E-02 -9.50240903E-03 2.05062050E-03 5.85521047E-04 -2.83292006E-03 -1.49838806E-05 7.83437688E-04 1.20704388E-03 -2.41012964E-03 4.45554295E-04 4.61346935E-04 -1.15717785E-03 -9.35002754E-04 1.02699595E-03 -2.92518729E-04 7.18047158E-05 -8.97134232E-05 5.37103508E-04 -2.14174492E-04 -2.31896411E-04 2.27436394E-04 -1.35426671E-04 7.20855605E-05
6.44799995 -7.12730932 1.60524559 -0.428166240 6.43184558E-02 -9.38826054E-03 2.03216029E-03 5.81692322E-04 -2.79978570E-03 -5.51096582E-06 7.79440918E-04 1.18348072E-03 -2.41466006E-03 4.47110564E-04 4.80908231E-04 -1.14822248E-03 -9.40136320E-04 1.01127930E-03 -2.85151385E-04 8.26507166E-05 -8.33730301E-05 5.32526115E-04 -2.16598331E-04 -2.29487458E-04 2.28690173E-04 -1.33147245E-04 7.09068845E-05
6.46000004 -7.07336378 1.58997023 -0.423284233 6.34993166E-02 -9.27758031E-03 2.01427611E-03 5.78221283E-04 -2.76623201E-03 3.38226687E-06 7.73769571E-04 1.15963619E-03 -2.41809199E-03 4.50578780E-04 4.99695539E-04 -1.13782845E-03 -9.45121050E-04 9.95647162E-04 -2.79064989E-04 9.68985260E-05 -7.67111778E-05 5.28011471E-04 -2.19617039E-04 -2.26479024E-04 2.29015946E-04 -1.29511580E-04 6.83013350E-05
6.47200012 -7.01992846 1.57486606 -0.418464154 6.26905262E-02 -9.16953292E-03 1.99674978E-03 5.73008496E-04 -2.73168739E-03 1.33433159E-05 7.68585596E-04 1.13389269E-03 -2.42084987E-03 4.54708614E-04 5.18451328E-04 -1.12705317E-03 -9.51433671E-04 9.78548895E-04 -2.71023368E-04 1.10263449E-04 -7.10430759E-05 5.22215152E-04 -2.21129652E-04 -2.23207404E-04 2.30620353E-04 -1.27713094E-04 6.75397241E-05
6.48400021 -6.96699810 1.55993187 -0.413704842 6.18920997E-02 -9.06457752E-03 1.98081252E-03 5.67071955E-04 -2.69654021E-03 2.22753151E-05 7.61592062E-04 1.10886281E-03 -2.42172554E-03 4.57830349E-04 5.35127299E-04 -1.11542561E-03 -9.57324868E-04 9.61681013E-04 -2.64532428E-04 1.22726226E-04 -6.42713348E-05 5.17447188E-04 -2.24216375E-04 -2.20414455E-04 2.30186226E-04 -1.24462415E-04 6.60864680E-05
6.49599981 -6.91456938 1.54516685 -0.409005791 6.11039773E-02 -8.96274205E-03 1.96545990E-03 5.61059278E-04 -2.66079674E-03 3.15373982E-05 7.53600441E-04 1.08215038E-03 -2.42214534E-03 4.62172873E-04 5.51277539E-04 -1.10317627E-03 -9.62827122E-04 9.45963839E-04 -2.58187298E-04 1.34976333E-04 -5.85169910E-05 5.12366416E-04 -2.27314333E-04 -2.17828914E-04 2.29978570E-04 -1.21139958E-04 6.40123690E-05
6.50799990 -6.86263466 1.53056741 -0.404366225 6.03256896E-02 -8.86420626E-03 1.95092091E-03 5.54711325E-04 -2.62406562E-03 4.19467942E-05 7.44853111E-04 1.05337636E-03 -2.42202589E-03 4.67392121E-04 5.67045878E-04 -1.09013612E-03 -9.68206907E-04 9.31009883E-04 -2.51919148E-04 1.47313156E-04 -5.37266424E-05 5.06947166E-04 -2.30021062E-04 -2.15146152E-04 2.30662437E-04 -1.17978248E-04 6.19086059E-05
6.51999998 -6.81119013 1.51613212 -0.399785340 5.95572554E-02 -8.76894221E-03 1.93775422E-03 5.47336182E-04 -2.58660549E-03 5.27733100E-05 7.33945635E-04 1.02612143E-03 -2.41985009E-03 4.72668849E-04 5.81167638E-04 -1.07639760E-03 -9.73992050E-04 9.14510339E-04 -2.46167183E-04 1.60027295E-04 -4.76539135E-05 5.03573567E-04 -2.32432038E-04 -2.11391598E-04 2.31729820E-04 -1.15090981E-04 6.04167581E-05
6.53200006 -6.76022959 1.50185895 -0.395262480 5.87991811E-02 -8.67619459E-03 1.92466564E-03 5.39712026E-04 -2.54890160E-03 6.35604883E-05 7.22637051E-04 9.96288145E-04 -2.41707102E-03 4.78517119E-04 5.95169025E-04 -1.06287806E-03 -9.80547979E-04 8.99423496E-04 -2.40221765E-04 1.72610409E-04 -4.21112018E-05 4.97366244E-04 -2.35403728E-04 -2.08804020E-04 2.30297795E-04 -1.10663568E-04 5.86520327E-05
6.54400015 -6.70975351 1.48774755 -0.390797496 5.80506176E-02 -8.58526118E-03 1.91245752E-03 5.31585130E-04 -2.51059397E-03 7.36702350E-05 7.11199769E-04 9.67073778E-04 -2.41396297E-03 4.84005053E-04 6.09171460E-04 -1.04829669E-03 -9.87693784E-04 8.83494446E-04 -2.34265972E-04 1.84830249E-04 -3.70770249E-05 4.92227846E-04 -2.37700908E-04 -2.04974902E-04 2.29330428E-04 -1.08073102E-04 5.73697471E-05
6.55600023 -6.65975285 1.47379577 -0.386389673 5.73111214E-02 -8.49757623E-03 1.90199190E-03 5.22785529E-04 -2.47214059E-03 8.45046961E-05 6.98888442E-04 9.37668548E-04 -2.40890868E-03 4.90259845E-04 6.22226798E-04 -1.03293441E-03 -9.95005830E-04 8.68050265E-04 -2.28508026E-04 1.97208647E-04 -3.20792060E-05 4.86723147E-04 -2.40386420E-04 -2.01364848E-04 2.29333367E-04 -1.05099673E-04 5.58675274E-05
6.56799984 -6.61022425 1.46000147 -0.382038146 5.65817729E-02 -8.41285009E-03 1.89181406E-03 5.13072766E-04 -2.43333029E-03 9.62133417E-05 6.85251784E-04 9.07046255E-04 -2.40327371E-03 4.97844128E-04 6.32864481E-04 -1.01716677E-03 -1.00209680E-03 8.52968835E-04 -2.23277297E-04 2.10210201E-04 -2.69519878E-05 4.81094379E-04 -2.43956587E-04 -1.98237918E-04 2.29748446E-04 -1.01638645E-04 5.40478832E-05
6.57999992 -6.56116199 1.44636178 -0.377742082 5.58625832E-02 -8.32971558E-03 1.88169349E-03 5.02834213E-04 -2.39314372E-03 1.06839834E-04 6.71197486E-04 8.75218539E-04 -2.39766832E-03 5.05584525E-04 6.44132495E-04 -1.00003323E-03 -1.00702047E-03 8.37307423E-04 -2.18036585E-04 2.23569572E-04 -2.09212303E-05 4.76233661E-04 -2.47970223E-04 -1.95298344E-04 2.30241567E-04 -9.86624509E-05 5.33871353E-05
6.59200001 -6.51256084 1.43287683 -0.373501092 5.51519431E-02 -8.24909937E-03 1.87275605E-03 4.92746127E-04 -2.35368544E-03 1.18667624E-04 6.55726762E-04 8.42837326E-04 -2.39068572E-03 5.13676903E-04 6.54939737E-04 -9.84456274E-04 -1.01419736E-03 8.21477035E-04 -2.12111321E-04 2.35720407E-04 -1.69028208E-05 4.71116597E-04 -2.49354198E-04 -1.90807477E-04 2.28903533E-04 -9.46657092E-05 5.08985358E-05
6.60400009 -6.46441936 1.41954505 -0.369314253 5.44509254E-02 -8.17084126E-03 1.86429603E-03 4.82244446E-04 -2.31311377E-03 1.30050423E-04 6.39704929E-04 8.10981495E-04 -2.38306099E-03 5.20570902E-04 6.64218562E-04 -9.66250547E-04 -1.02158671E-03 8.05415970E-04 -2.07603720E-04 2.47744203E-04 -1.23760074E-05 4.65794961E-04 -2.52147001E-04 -1.86949939E-04 2.26620235E-04 -9.11053066E-05 5.00074311E-05
6.61600018 -6.41673088 1.40636384 -0.365181625 5.37590422E-02 -8.09507351E-03 1.85630389E-03 4.71145933E-04 -2.27179099E-03 1.41482655E-04 6.22901192E-04 7.78072979E-04 -2.37375707E-03 5.28525445E-04 6.72670838E-04 -9.48289642E-04 -1.02867652E-03 7.90075865E-04 -2.02971132E-04 2.59936496E-04 -7.52056167E-06 4.60618525E-04 -2.55416031E-04 -1.83194861E-04 2.25241805E-04 -8.76005579E-05 4.93793777E-05
6.62800026 -6.36948967 1.39333081 -0.361101866 5.30758351E-02 -8.02117586E-03 1.84888241E-03 4.59408155E-04 -2.23044306E-03 1.52994748E-04 6.05295994E-04 7.44048157E-04 -2.36383383E-03 5.37544372E-04 6.81015546E-04 -9.30502894E-04 -1.03570684E-03 7.75028428E-04 -1.97993184E-04 2.72218633E-04 -2.79641085E-06 4.55503352E-04 -2.58640561E-04 -1.79396578E-04 2.24572810E-04 -8.40698776E-05 4.86246281E-05
6.63999987 -6.32269382 1.38044524 -0.357074112 5.24017811E-02 -7.94894714E-03 1.84182520E-03 4.46921476E-04 -2.18921504E-03 1.64587065E-04 5.87331597E-04 7.10951921E-04 -2.35385983E-03 5.45668416E-04 6.89193606E-04 -9.10432427E-04 -1.04328245E-03 7.59981573E-04 -1.93475280E-04 2.83011235E-04 2.90572643E-07 4.48741019E-04 -2.61425972E-04 -1.75181776E-04 2.23150477E-04 -8.03172588E-05 4.66424972E-05
6.65199995 -6.27633476 1.36770511 -0.353099257 5.17364852E-02 -7.87939411E-03 1.83513958E-03 4.35410533E-04 -2.14710087E-03 1.77389025E-04 5.68976626E-04 6.77847478E-04 -2.34307884E-03 5.54219238E-04 6.96340110E-04 -8.91308009E-04 -1.05085806E-03 7.44112709E-04 -1.89312137E-04 2.96894956E-04 4.59096009E-06 4.44143952E-04 -2.64629663E-04 -1.71887106E-04 2.22259318E-04 -7.77133828E-05 4.64263394E-05
6.66400003 -6.23040962 1.35510850 -0.349174887 5.10799550E-02 -7.81173352E-03 1.82932592E-03 4.22695914E-04 -2.10478669E-03 1.88757142E-04 5.49711229E-04 6.43515959E-04 -2.33145244E-03 5.62614528E-04 7.03201338E-04 -8.72011529E-04 -1.05884962E-03 7.28996762E-04 -1.85263212E-04 3.09439522E-04 8.89148032E-06 4.38984629E-04 -2.67833442E-04 -1.67351667E-04 2.20535090E-04 -7.40654141E-05 4.48338105E-05
6.67600012 -6.18491554 1.34265387 -0.345300794 5.04320934E-02 -7.74479751E-03 1.82353985E-03 4.09053901E-04 -2.06264155E-03 2.00304043E-04 5.30524121E-04 6.09007780E-04 -2.31878157E-03 5.71295910E-04 7.08930660E-04 -8.52221914E-04 -1.06644444E-03 7.13598973E-04 -1.81378942E-04 3.22197942E-04 1.33789445E-05 4.32929839E-04 -2.71336641E-04 -1.63249177E-04 2.19706693E-04 -6.97940850E-05 4.38002498E-05
6.68800020 -6.13984585 1.33033955 -0.341476768 4.97926995E-02 -7.67952530E-03 1.81779556E-03 3.95386509E-04 -2.02029967E-03 2.12171944E-04 5.11140621E-04 5.74449659E-04 -2.30502593E-03 5.80337364E-04 7.13707879E-04 -8.31599347E-04 -1.07370375E-03 6.97952870E-04 -1.77609603E-04 3.34890792E-04 1.77024449E-05 4.26707906E-04 -2.74701073E-04 -1.59630959E-04 2.19337744E-04 -6.56621778E-05 4.32802444E-05
6.70000029 -6.09519434 1.31816351 -0.337701291 4.91616093E-02 -7.61726033E-03 1.81279483E-03 3.82412109E-04 -1.97724742E-03 2.24075644E-04 4.90150996E-04 5.39556437E-04 -2.29067006E-03 5.88532304E-04 7.18362804E-04 -8.10479163E-04 -1.08185445E-03 6.83146878E-04 -1.73575099E-04 3.46519519E-04 2.00496379E-05 4.23539197E-04 -2.76964245E-04 -1.54729772E-04 2.16759639E-04 -6.37060439E-05 4.17027186E-05
6.71199989 -6.05096149 1.30612516 -0.333974838 4.85387892E-02 -7.55592063E-03 1.80804287E-03 3.68549488E-04 -1.93416199E-03 2.36580352E-04 4.68929589E-04 5.04846568E-04 -2.27611465E-03 5.98185870E-04 7.23818666E-04 -7.88643199E-04 -1.08978397E-03 6.67738379E-04 -1.70788597E-04 3.58558143E-04 2.33143128E-05 4.17156261E-04 -2.79409753E-04 -1.51078391E-04 2.13902822E-04 -5.91266289E-05 4.11581641E-05
6.72399998 -6.00713968 1.29422164 -0.330296576 4.79248017E-02 -7.49529665E-03 1.80324703E-03 3.54218530E-04 -1.89147622E-03 2.48843979E-04 4.47824335E-04 4.70000581E-04 -2.26055551E-03 6.07321970E-04 7.26892380E-04 -7.66678771E-04 -1.09820697E-03 6.52023300E-04 -1.66906990E-04 3.70316207E-04 2.73079822E-05 4.11005080E-04 -2.79004307E-04 -1.46507518E-04 2.12423562E-04 -5.56389896E-05 3.90441637E-05
6.73600006 -5.96372223 1.28245080 -0.326665521 4.73183729E-02 -7.43616372E-03 1.79878355E-03 3.39963561E-04 -1.84861629E-03 2.61185633E-04 4.26292478E-04 4.35100839E-04 -2.24410719E-03 6.16449688E-04 7.29816617E-04 -7.44616846E-04 -1.10631390E-03 6.36534067E-04 -1.63439996E-04 3.82200436E-04 3.13539822E-05 4.04949358E-04 -2.80693755E-04 -1.41925440E-04 2.10803482E-04 -5.21116381E-05 3.79241428E-05
6.74800014 -5.92070484 1.27081144 -0.323081046 4.67196070E-02 -7.37842964E-03 1.79478049E-03 3.25532805E-04 -1.80550944E-03 2.73598853E-04 4.04221733E-04 4.00126737E-04 -2.22734082E-03 6.25685847E-04 7.33119145E-04 -7.21864111E-04 -1.11407170E-03 6.21232553E-04 -1.60501702E-04 3.94153816E-04 3.49675574E-05 3.99035867E-04 -2.84332782E-04 -1.37617084E-04 2.08740646E-04 -4.85616074E-05 3.76128919E-05
6.76000023 -5.87808561 1.25930238 -0.319542527 4.61295396E-02 -7.32139032E-03 1.79022190E-03 3.10524862E-04 -1.76237558E-03 2.85726914E-04 3.82388855E-04 3.64815205E-04 -2.20995932E-03 6.35199074E-04 7.35260546E-04 -6.98479067E-04 -1.12204254E-03 6.05575740E-04 -1.57700852E-04 4.04823571E-04 3.61762941E-05 3.93450260E-04 -2.87536532E-04 -1.33775175E-04 2.06779689E-04 -4.55435365E-05 3.71430069E-05
6.77199984 -5.83585930 1.24792111 -0.316049129 4.55469824E-02 -7.26553751E-03 1.78600242E-03 2.95639999E-04 -1.71943707E-03 2.97606777E-04 3.60458886E-04 3.30728042E-04 -2.19162880E-03 6.42570551E-04 7.36689602E-04 -6.75274117E-04 -1.13093911E-03 5.90252515E-04 -1.55590329E-04 4.16868541E-04 4.01068610E-05 3.86585540E-04 -2.90848402E-04 -1.28785614E-04 2.04818789E-04 -4.18703821E-05 3.58243597E-05
6.78399992 -5.79401875 1.23666644 -0.312599331 4.49720621E-02 -7.21077248E-03 1.78142590E-03 2.80361215E-04 -1.67549134E-03 3.10056028E-04 3.37546662E-04 2.95348756E-04 -2.17335764E-03 6.51714334E-04 7.38451839E-04 -6.51690527E-04 -1.13934011E-03 5.74241509E-04 -1.52191598E-04 4.26712097E-04 4.32632914E-05 3.80267506E-04 -2.94657977E-04 -1.24267157E-04 2.02395458E-04 -3.78093573E-05 3.50201772E-05
6.79600000 -5.75256014 1.22553647 -0.309193939 4.44045104E-02 -7.15741515E-03 1.77711353E-03 2.65006296E-04 -1.63215445E-03 3.22197855E-04 3.14870820E-04 2.60379165E-04 -2.15409300E-03 6.60505902E-04 7.39855226E-04 -6.26767403E-04 -1.14788918E-03 5.58646454E-04 -1.49426152E-04 4.36622329E-04 4.61908203E-05 3.73524963E-04 -2.98453466E-04 -1.19482786E-04 1.99733535E-04 -3.38178943E-05 3.40153019E-05
6.80800009 -5.71148062 1.21452951 -0.305833191 4.38444354E-02 -7.10443174E-03 1.77309429E-03 2.49708362E-04 -1.58964854E-03 3.33951553E-04 2.92649696E-04 2.25867218E-04 -2.13405327E-03 6.68411143E-04 7.40704359E-04 -6.01440726E-04 -1.15692278E-03 5.43503440E-04 -1.47412153E-04 4.48200211E-04 4.87678153E-05 3.66382097E-04 -3.01453663E-04 -1.14419323E-04 1.97242494E-04 -3.01601849E-05 3.28555761E-05
6.82000017 -5.67077494 1.20364380 -0.302515090 4.32919264E-02 -7.05153449E-03 1.76877121E-03 2.34300969E-04 -1.54725532E-03 3.46209825E-04 2.69490731E-04 1.90717707E-04 -2.11417442E-03 6.75941352E-04 7.41295516E-04 -5.76465798E-04 -1.16638839E-03 5.27573749E-04 -1.44352671E-04 4.61336225E-04 5.02690673E-05 3.60000879E-04 -3.03555280E-04 -1.10641122E-04 1.94873661E-04 -2.67419964E-05 3.29632312E-05
6.83200026 -5.63043690 1.19287741 -0.299237907 4.27463390E-02 -7.00010872E-03 1.76396884E-03 2.18794215E-04 -1.50405231E-03 3.59088561E-04 2.47298711E-04 1.56553069E-04 -2.09306902E-03 6.84158993E-04 7.40805175E-04 -5.51404723E-04 -1.17423944E-03 5.11261285E-04 -1.42803372E-04 4.71078383E-04 5.31527512E-05 3.52749368E-04 -3.06994480E-04 -1.04640341E-04 1.91895131E-04 -2.33782393E-05 3.16540572E-05
6.84399986 -5.59046412 1.18222845 -0.296002090 4.22080979E-02 -6.94843894E-03 1.75934774E-03 2.02897689E-04 -1.46117026E-03 3.71282513E-04 2.23779687E-04 1.22928264E-04 -2.07135780E-03 6.92008936E-04 7.40651798E-04 -5.25575597E-04 -1.18297793E-03 4.95254411E-04 -1.41056356E-04 4.81718191E-04 5.53250138E-05 3.45310546E-04 -3.10558011E-04 -9.96163944E-05 1.89276863E-04 -2.02049159E-05 3.10443393E-05
6.85599995 -5.55084801 1.17169547 -0.292807937 4.16770056E-02 -6.89749001E-03 1.75440509E-03 1.87401267E-04 -1.41857576E-03 3.82457831E-04 2.00520037E-04 8.91068557E-05 -2.04931130E-03 6.99085067E-04 7.40068383E-04 -4.99631162E-04 -1.19174132E-03 4.79404291E-04 -1.39324999E-04 4.91896353E-04 5.74171718E-05 3.38258396E-04 -3.14342964E-04 -9.54455172E-05 1.86856676E-04 -1.67977487E-05 3.05123576E-05
6.86800003 -5.51158714 1.16127717 -0.289654046 4.11527082E-02 -6.84749102E-03 1.74893439E-03 1.72167638E-04 -1.37633737E-03 3.93414957E-04 1.77825015E-04 5.54487015E-05 -2.02649226E-03 7.05839018E-04 7.39021518E-04 -4.73619031E-04 -1.20054407E-03 4.63685923E-04 -1.37631025E-04 5.01767441E-04 5.95504680E-05 3.31881631E-04 -3.18178703E-04 -9.14272678E-05 1.84450779E-04 -1.30915114E-05 3.00021165E-05
6.88000011 -5.47267675 1.15097141 -0.286538780 4.06352505E-02 -6.79610902E-03 1.74336974E-03 1.55947069E-04 -1.33440632E-03 4.05250263E-04 1.55300091E-04 2.32560105E-05 -2.00307183E-03 7.13172602E-04 7.37875700E-04 -4.46646445E-04 -1.21004134E-03 4.48280945E-04 -1.36024319E-04 5.11921942E-04 6.20372593E-05 3.24107707E-04 -3.21336091E-04 -8.66688788E-05 1.81917101E-04 -9.76584852E-06 2.97334045E-05
6.89200020 -5.43411016 1.14077604 -0.283462197 4.01246957E-02 -6.74646348E-03 1.73756271E-03 1.39547774E-04 -1.29254814E-03 4.17946983E-04 1.33044305E-04 -9.60486068E-06 -1.97998760E-03 7.19016825E-04 7.36288901E-04 -4.19485499E-04 -1.21885899E-03 4.30623739E-04 -1.34816175E-04 5.21751936E-04 6.36569021E-05 3.29926290E-04 -3.24827764E-04 -8.11410573E-05 1.79338458E-04 -6.81088386E-06 2.92949735E-05
6.90400028 -5.39588404 1.13068962 -0.280424654 3.96206565E-02 -6.69600256E-03 1.73146185E-03 1.24180762E-04 -1.25133956E-03 4.29165142E-04 1.10700879E-04 -4.17052906E-05 -1.95561955E-03 7.24588637E-04 7.34535686E-04 -3.93179304E-04 -1.22805708E-03 4.13879665E-04 -1.33773516E-04 5.31072728E-04 6.59291763E-05 3.26091074E-04 -3.28577124E-04 -8.12563812E-05 1.76226647E-04 -4.27328268E-06 2.81359662E-05
6.91599989 -5.35799694 1.12071157 -0.277424604 3.91231030E-02 -6.64583081E-03 1.72481919E-03 1.08634864E-04 -1.21021364E-03 4.40247182E-04 8.83589382E-05 -7.39688548E-05 -1.93078397E-03 7.30155734E-04 7.33027351E-04 -3.65627115E-04 -1.23729557E-03 4.00354736E-04 -1.32375746E-04 5.40394743E-04 6.71398666E-05 3.17550090E-04 -3.32314434E-04 -7.99941554E-05 1.73075125E-04 -1.41352734E-06 2.75093098E-05
6.92799997 -5.32043886 1.11083877 -0.274460375 3.86318341E-02 -6.59581413E-03 1.71767594E-03 9.28263762E-05 -1.16914569E-03 4.51306551E-04 6.61549057E-05 -1.05287523E-04 -1.90589635E-03 7.35327485E-04 7.31478038E-04 -3.36851983E-04 -1.24649098E-03 3.87214444E-04 -1.30967470E-04 5.49659482E-04 6.74218536E-05 3.08664865E-04 -3.35878285E-04 -7.49510073E-05 1.69946463E-04 1.77510663E-06 2.74512240E-05
6.94000006 -5.28320456 1.10106921 -0.271532476 3.81467715E-02 -6.54531829E-03 1.71007926E-03 7.77453170E-05 -1.12891383E-03 4.60908428E-04 4.46116865E-05 -1.35296519E-04 -1.88045739E-03 7.39285664E-04 7.28923827E-04 -3.09020979E-04 -1.25531107E-03 3.64746898E-04 -1.30865956E-04 5.58234751E-04 7.03185797E-05 3.00857908E-04 -3.39116901E-04 -6.92545436E-05 1.67122111E-04 4.28967178E-06 2.59336084E-05
6.95200014 -5.24629354 1.09140193 -0.268640816 3.76682691E-02 -6.49476564E-03 1.70154241E-03 6.25334433E-05 -1.08881446E-03 4.73015883E-04 2.34637864E-05 -1.65305537E-04 -1.85451040E-03 7.43639714E-04 7.26695172E-04 -2.81189976E-04 -1.26495236E-03 3.47051449E-04 -1.30434273E-04 5.67217823E-04 7.18422452E-05 2.91882316E-04 -3.43028718E-04 -6.33915915E-05 1.64596597E-04 7.65818822E-06 2.53214112E-05
6.96400023 -5.20969915 1.08183515 -0.265784413 3.71957049E-02 -6.44309260E-03 1.69282942E-03 4.72106731E-05 -1.04945281E-03 4.83616546E-04 2.30798219E-06 -1.94870212E-04 -1.82808959E-03 7.47434911E-04 7.23424018E-04 -2.52913422E-04 -1.27393415E-03 3.30455281E-04 -1.29577456E-04 5.75676037E-04 7.34266287E-05 2.73537211E-04 -3.46885790E-04 -5.34749815E-05 1.61165866E-04 1.03093753E-05 2.56862259E-05
6.97599983 -5.17341900 1.07236743 -0.262961745 3.67289819E-02 -6.39119698E-03 1.68358919E-03 3.21779735E-05 -1.01069571E-03 4.94208885E-04 -1.80288916E-05 -2.23625902E-04 -1.80170557E-03 7.50088075E-04 7.20622425E-04 -2.23713520E-04 -1.28328637E-03 3.13296332E-04 -1.28686414E-04 5.76875289E-04 7.41832118E-05 2.59558408E-04 -3.50861956E-04 -4.55056252E-05 1.57673028E-04 1.29485152E-05 2.54016486E-05
6.98799992 -5.13744497 1.06299651 -0.260172397 3.62683013E-02 -6.33923849E-03 1.67361461E-03 1.72685468E-05 -9.72179929E-04 5.04850061E-04 -3.78841141E-05 -2.51596444E-04 -1.77538162E-03 7.52104912E-04 7.18352851E-04 -1.94419423E-04 -1.29296549E-03 2.95778329E-04 -1.27843974E-04 5.73135912E-04 7.46481019E-05 2.50688085E-04 -3.54880875E-04 -4.06069703E-05 1.54408335E-04 1.56035985E-05 2.47176849E-05
7.00000000 -5.10177279 1.05372047 -0.257416546 3.58134247E-02 -6.28620572E-03 1.66329939E-03 2.35822404E-06 -9.34096985E-04 5.14925225E-04 -5.78075742E-05 -2.78672756E-04 -1.74838828E-03 7.53841712E-04 7.15445727E-04 -1.65965146E-04 -1.30208209E-03 2.79000029E-04 -1.27467792E-04 5.80468390E-04 7.51130283E-05 2.42011622E-04 -3.57698649E-04 -3.60421836E-05 1.51276588E-04 1.79801136E-05 2.40337104E-05
7.01200008 -5.06639910 1.04453790 -0.254692912 3.53639200E-02 -6.23299181E-03 1.65178475E-03 -1.18089138E-05 -8.96749960E-04 5.24587114E-04 -7.66083904E-05 -3.05120979E-04 -1.72037166E-03 7.55377579E-04 7.12725276E-04 -1.36885108E-04 -1.31091860E-03 2.61333160E-04 -1.27272870E-04 5.87192888E-04 7.66886951E-05 2.33128711E-04 -3.62212479E-04 -3.09064999E-05 1.49243002E-04 2.01678049E-05 2.39820329E-05
7.02400017 -5.03132343 1.03544843 -0.252001196 3.49207968E-02 -6.17910037E-03 1.64006650E-03 -2.64362825E-05 -8.60223663E-04 5.33920247E-04 -9.53425624E-05 -3.31372226E-04 -1.69270206E-03 7.56019086E-04 7.09021348E-04 -1.06872008E-04 -1.32014835E-03 2.43102957E-04 -1.26992192E-04 5.94721525E-04 7.75099907E-05 2.23147770E-04 -3.65598913E-04 -2.54360857E-05 1.45923419E-04 2.25434269E-05 2.35110710E-05
7.03600025 -4.99654055 1.02645123 -0.249341667 3.44829224E-02 -6.12346502E-03 1.62689120E-03 -4.08693923E-05 -8.23740207E-04 5.43160539E-04 -1.13820119E-04 -3.56686185E-04 -1.66447391E-03 7.55659305E-04 7.05807703E-04 -7.69361359E-05 -1.32984261E-03 2.26182106E-04 -1.27291583E-04 6.01446489E-04 7.83341602E-05 2.13635387E-04 -3.69325979E-04 -2.04011230E-05 1.42013087E-04 2.45374558E-05 2.31482900E-05
7.04799986 -4.96204948 1.01754534 -0.246713653 3.40501368E-02 -6.06738124E-03 1.61321519E-03 -5.45378280E-05 -7.87402212E-04 5.52399375E-04 -1.31331573E-04 -3.80834885E-04 -1.63599558E-03 7.55201036E-04 7.03265192E-04 -4.71141757E-05 -1.33960391E-03 2.10573635E-04 -1.28110158E-04 6.07433554E-04 7.92509818E-05 2.04720709E-04 -3.73343122E-04 -1.58038019E-05 1.38085627E-04 2.60492234E-05 2.29455018E-05
7.05999994 -4.92784691 1.00872922 -0.244116157 3.36233452E-02 -6.01161039E-03 1.59953046E-03 -6.76277778E-05 -7.52835942E-04 5.61779598E-04 -1.48281746E-04 -4.04660706E-04 -1.60751631E-03 7.54792592E-04 7.00157136E-04 -1.68001516E-05 -1.34919956E-03 1.92718988E-04 -1.27720414E-04 6.14027667E-04 7.99074769E-05 1.94892287E-04 -3.77241522E-04 -1.04773790E-05 1.34730712E-04 2.82935798E-05 2.27987766E-05
7.07200003 -4.89393282 1.00000334 -0.241549805 3.32017243E-02 -5.95495338E-03 1.58458645E-03 -8.19569250E-05 -7.18308205E-04 5.70220524E-04 -1.64521829E-04 -4.27671795E-04 -1.57857791E-03 7.51877204E-04 6.96069910E-04 1.26522573E-05 -1.35863747E-03 1.74375979E-04 -1.27555089E-04 6.20812702E-04 7.94988737E-05 1.84522927E-04 -3.80878482E-04 -5.76480625E-06 1.32286441E-04 3.11320910E-05 2.21705341E-05
7.08400011 -4.86030531 0.991366386 -0.239014521 3.27853113E-02 -5.89692499E-03 1.56908715E-03 -9.50708782E-05 -6.83721504E-04 5.78862673E-04 -1.81007985E-04 -4.48820443E-04 -1.54908223E-03 7.49826315E-04 6.92905392E-04 4.23044694E-05 -1.36788411E-03 1.55565125E-04 -1.28534564E-04 6.26393477E-04 7.97493049E-05 1.75492998E-04 -3.84642190E-04 -1.31362742E-06 1.28794112E-04 3.31037227E-05 2.20616184E-05
7.09600019 -4.82696104 0.982817531 -0.236509427 3.23745459E-02 -5.83876157E-03 1.55332359E-03 -1.08099179E-04 -6.49917463E-04 5.87039976E-04 -1.97171510E-04 -4.69836494E-04 -1.51951832E-03 7.46727281E-04 6.89432782E-04 7.29863459E-05 -1.37667556E-03 1.37037918E-04 -1.29476670E-04 6.31554518E-04 7.99872141E-05 1.65662903E-04 -3.88422632E-04 3.58823422E-06 1.25551378E-04 3.45412445E-05 2.16711051E-05
7.10800028 -4.79389715 0.974356353 -0.234034061 3.19691002E-02 -5.78035600E-03 1.53697678E-03 -1.21167424E-04 -6.17354235E-04 5.94696379E-04 -2.12079394E-04 -4.90837730E-04 -1.48992229E-03 7.42984586E-04 6.85616687E-04 1.04416045E-04 -1.38542138E-03 1.18807329E-04 -1.30108368E-04 6.39819540E-04 8.00413691E-05 1.55024230E-04 -3.92193295E-04 9.00474879E-06 1.22593934E-04 3.33279713E-05 2.10232065E-05
7.11999989 -4.76111412 0.965982318 -0.231588840 3.15685757E-02 -5.72089944E-03 1.51981425E-03 -1.34038404E-04 -5.84636931E-04 6.03610242E-04 -2.26484219E-04 -5.11616876E-04 -1.46013754E-03 7.39358831E-04 6.81750476E-04 1.34910311E-04 -1.39539316E-03 1.00221594E-04 -1.30821136E-04 6.59406185E-04 7.99074769E-05 1.44336373E-04 -3.95823270E-04 1.44168735E-05 1.19498000E-04 1.83508455E-05 2.08988786E-05
7.13199997 -4.72860813 0.957693756 -0.229173318 3.11735570E-02 -5.66136371E-03 1.50214916E-03 -1.46468898E-04 -5.52748446E-04 6.11426833E-04 -2.40706286E-04 -5.31364349E-04 -1.42986828E-03 7.35395995E-04 6.77706324E-04 1.64849043E-04 -1.40464481E-03 8.09079793E-05 -1.31784196E-04 6.64920255E-04 8.01864226E-05 1.34136659E-04 -3.99337092E-04 1.91106847E-05 1.15818984E-04 1.92293483E-05 2.09838399E-05
7.14400005 -4.69637680 0.949490488 -0.226786986 3.07835490E-02 -5.60129201E-03 1.48405216E-03 -1.58427516E-04 -5.21385868E-04 6.18032762E-04 -2.54621817E-04 -5.49715129E-04 -1.39997748E-03 7.30586587E-04 6.73880684E-04 1.95362460E-04 -1.41381472E-03 6.16528632E-05 -1.32188899E-04 6.68779307E-04 8.00167327E-05 1.23870370E-04 -4.03026439E-04 2.38045395E-05 1.12644710E-04 2.03645413E-05 2.07156518E-05
7.15600014 -4.66441822 0.941372097 -0.224429280 3.03987749E-02 -5.54034347E-03 1.46532455E-03 -1.70387255E-04 -4.90512524E-04 6.25462213E-04 -2.68085336E-04 -5.67378884E-04 -1.36992929E-03 7.24653713E-04 6.70081412E-04 2.26250093E-04 -1.42285542E-03 4.28258427E-05 -1.33003836E-04 6.72848138E-04 7.98493638E-05 1.13191978E-04 -4.06958396E-04 2.88472274E-05 1.09419700E-04 2.90217904E-05 2.07978028E-05
7.16800022 -4.63273001 0.933337152 -0.222100452 3.00192162E-02 -5.47920726E-03 1.44590752E-03 -1.82298827E-04 -4.60056384E-04 6.33431890E-04 -2.81098270E-04 -5.84788388E-04 -1.33903988E-03 7.18538358E-04 6.66161941E-04 2.57141422E-04 -1.43186317E-03 2.43045251E-05 -1.34125410E-04 6.76809519E-04 7.97331304E-05 1.02272374E-04 -4.10937035E-04 3.42595049E-05 1.05872932E-04 4.33244350E-05 2.12230916E-05
7.17999983 -4.60131168 0.925385237 -0.219800532 2.96444669E-02 -5.41839097E-03 1.42622669E-03 -1.93602580E-04 -4.30097920E-04 6.39944745E-04 -2.93533783E-04 -6.01753069E-04 -1.30742602E-03 7.12806825E-04 6.61835074E-04 2.87808653E-04 -1.44100934E-03 5.60005037E-06 -1.35250157E-04 6.78487821E-04 7.96169043E-05 9.13366675E-05 -4.14485112E-04 3.83891165E-05 1.01989135E-04 4.35356051E-05 1.99489295E-05
7.19199991 -4.57016039 0.917515934 -0.217528343 2.92746574E-02 -5.35661867E-03 1.40661234E-03 -2.05510398E-04 -4.01552417E-04 6.46873959E-04 -3.05082474E-04 -6.17220358E-04 -1.27702416E-03 7.05371553E-04 6.57244993E-04 3.18637496E-04 -1.45015551E-03 -1.33764788E-05 -1.36084389E-04 6.83144317E-04 7.89295082E-05 8.04006995E-05 -4.18757234E-04 4.38328716E-05 9.89310283E-05 4.44776706E-05 2.04231947E-05
7.20400000 -4.53927279 0.909728169 -0.215283796 2.89096106E-02 -5.29374043E-03 1.38610380E-03 -2.17013396E-04 -3.72628536E-04 6.53385825E-04 -3.16796213E-04 -6.32129493E-04 -1.24633708E-03 6.98157004E-04 6.52710965E-04 3.48428526E-04 -1.45817909E-03 -3.26416630E-05 -1.37884432E-04 6.87072112E-04 7.82969801E-05 6.97060823E-05 -4.22566081E-04 4.83943404E-05 9.64198916E-05 4.54829387E-05 1.97896279E-05
7.21600008 -4.50864792 0.902020931 -0.213066801 2.85493191E-02 -5.23096509E-03 1.36520236E-03 -2.28071382E-04 -3.43993248E-04 6.59642625E-04 -3.28237831E-04 -6.46433502E-04 -1.21563184E-03 6.90668763E-04 6.48395158E-04 3.78645869E-04 -1.46668509E-03 -5.16417822E-05 -1.39291325E-04 6.90046407E-04 7.78388276E-05 5.91337666E-05 -4.25963983E-04 5.31394508E-05 9.31618124E-05 4.67133432E-05 1.94504501E-05
7.22800016 -4.47828436 0.894393802 -0.210877106 2.81940568E-02 -5.16831363E-03 1.34425191E-03 -2.39012879E-04 -3.16655409E-04 6.65753148E-04 -3.38569313E-04 -6.60319580E-04 -1.18482648E-03 6.82623009E-04 6.44160202E-04 4.09517874E-04 -1.47581648E-03 -7.05021157E-05 -1.40249176E-04 6.92655158E-04 7.74104701E-05 4.83557087E-05 -4.29383363E-04 5.80130181E-05 8.92146491E-05 4.78502552E-05 1.96816418E-05
7.24000025 -4.44817829 0.886846185 -0.208714545 2.78437771E-02 -5.10561140E-03 1.32239971E-03 -2.49896111E-04 -2.89961201E-04 6.71504531E-04 -3.48329428E-04 -6.73933246E-04 -1.15310645E-03 6.74258568E-04 6.39103178E-04 4.39180905E-04 -1.48431619E-03 -8.99877850E-05 -1.41264216E-04 6.96484116E-04 7.65658624E-05 3.71909991E-05 -4.33467474E-04 6.21939107E-05 8.57932973E-05 4.66387792E-05 2.01389103E-05
7.25199986 -4.41833019 0.879377425 -0.206579179 2.74980925E-02 -5.04134828E-03 1.30046916E-03 -2.59467750E-04 -2.63439171E-04 6.76509168E-04 -3.58751160E-04 -6.86427986E-04 -1.12181948E-03 6.64684980E-04 6.34729920E-04 4.70258092E-04 -1.49281544E-03 -1.09323715E-04 -1.43435362E-04 6.98107062E-04 7.60002513E-05 2.64955215E-05 -4.37117793E-04 6.70342561E-05 8.20620335E-05 4.72556312E-05 1.98350008E-05
7.26399994 -4.38873482 0.871986091 -0.204469725 2.71568839E-02 -4.97773243E-03 1.27856224E-03 -2.70022749E-04 -2.37318847E-04 6.81936333E-04 -3.68855544E-04 -6.98718708E-04 -1.09062425E-03 6.56109187E-04 6.29914459E-04 5.00047696E-04 -1.49985519E-03 -1.28405751E-04 -1.45192185E-04 7.00439850E-04 7.52599444E-05 1.52270277E-05 -4.40825243E-04 7.17492730E-05 7.92407736E-05 4.92386971E-05 1.95515786E-05
7.27600002 -4.35939121 0.864671886 -0.202386335 2.68201604E-02 -4.91423858E-03 1.25620712E-03 -2.80050765E-04 -2.11849067E-04 6.87262160E-04 -3.77330580E-04 -7.09927641E-04 -1.05946558E-03 6.46776462E-04 6.24885259E-04 5.29935758E-04 -1.50781241E-03 -1.47325452E-04 -1.46592152E-04 7.02865829E-04 7.42966222E-05 3.94377048E-06 -4.44109814E-04 7.65327786E-05 7.58093229E-05 5.00846545E-05 1.97387144E-05
7.28800011 -4.33029890 0.857434034 -0.200329021 2.64880788E-02 -4.85071074E-03 1.23341393E-03 -2.89643707E-04 -1.87097874E-04 6.92110567E-04 -3.85325518E-04 -7.20592914E-04 -1.02840806E-03 6.36655430E-04 6.19938830E-04 5.60000481E-04 -1.51681830E-03 -1.66077225E-04 -1.47919258E-04 7.04994716E-04 7.33203779E-05 -7.19848458E-06 -4.47040307E-04 8.12844592E-05 7.16849172E-05 4.99752059E-05 2.01638104E-05
7.30000019 -4.30145454 0.850271523 -0.198297203 2.61607263E-02 -4.78651607E-03 1.21071516E-03 -2.99190142E-04 -1.62737764E-04 6.96697214E-04 -3.93392402E-04 -7.31227919E-04 -9.97658004E-04 6.27445581E-04 6.15667552E-04 5.89532603E-04 -1.52424444E-03 -1.84415447E-04 -1.49278785E-04 7.04512931E-04 7.26431608E-05 -1.81756914E-05 -4.50767577E-04 8.49086791E-05 6.80219382E-05 5.06546348E-05 1.96639448E-05
7.31200027 -4.27285528 0.843184054 -0.196290866 2.58379672E-02 -4.72174212E-03 1.18674571E-03 -3.08298622E-04 -1.38380696E-04 7.01384386E-04 -4.01217258E-04 -7.41299184E-04 -9.66443797E-04 6.16388337E-04 6.11610129E-04 6.18430669E-04 -1.53222156E-03 -2.03728836E-04 -1.50908643E-04 7.08070060E-04 7.21146862E-05 -2.99872263E-05 -4.54561203E-04 8.98521394E-05 6.56489719E-05 5.03466072E-05 1.92055777E-05
7.32399988 -4.24450016 0.836170971 -0.194309562 2.55197901E-02 -4.65725083E-03 1.16280525E-03 -3.17182887E-04 -1.15389441E-04 7.05656654E-04 -4.08402964E-04 -7.50114850E-04 -9.34946293E-04 6.05936104E-04 6.05355017E-04 6.47763605E-04 -1.53911137E-03 -2.22799776E-04 -1.53120607E-04 7.09005632E-04 7.10176319E-05 -4.07047301E-05 -4.57661663E-04 9.38435842E-05 6.25355242E-05 5.09320780E-05 1.88579579E-05
7.33599997 -4.21638584 0.829230905 -0.192352891 2.52057370E-02 -4.59246477E-03 1.13898364E-03 -3.26102105E-04 -9.28085574E-05 7.09290733E-04 -4.15202638E-04 -7.58331676E-04 -9.03522712E-04 5.95495978E-04 6.00042404E-04 6.76681229E-04 -1.54681015E-03 -2.40492795E-04 -1.55143440E-04 7.10012740E-04 6.96288334E-05 -5.14915300E-05 -4.60828247E-04 9.75296280E-05 5.93900440E-05 5.15276952E-05 1.83254579E-05
7.34800005 -4.18851280 0.822363675 -0.190420911 2.48956718E-02 -4.52749571E-03 1.11533469E-03 -3.35051009E-04 -7.03018450E-05 7.12848851E-04 -4.21847479E-04 -7.66309502E-04 -8.72526492E-04 5.84377674E-04 5.95986145E-04 7.05211773E-04 -1.55514525E-03 -2.57404463E-04 -1.56980779E-04 7.11102795E-04 6.82066675E-05 -6.27205300E-05 -4.64257173E-04 1.01373247E-04 5.62414389E-05 5.17219596E-05 1.79279723E-05
7.36000013 -4.16087770 0.815568209 -0.188513100 2.45900080E-02 -4.46257368E-03 1.09183078E-03 -3.43920343E-04 -4.91348474E-05 7.17189745E-04 -4.28202737E-04 -7.73746171E-04 -8.42078007E-04 5.72220422E-04 5.90783369E-04 7.34285451E-04 -1.56215206E-03 -2.76234001E-04 -1.58886542E-04 7.10181426E-04 6.66864216E-05 -7.43065029E-05 -4.67587262E-04 1.06701627E-04 5.26141375E-05 5.12935221E-05 1.83340162E-05
7.37200022 -4.13347673 0.808843672 -0.186628714 2.42889896E-02 -4.39732661E-03 1.06697180E-03 -3.51835508E-04 -2.73309543E-05 7.19831907E-04 -4.34135756E-04 -7.80256931E-04 -8.10827070E-04 5.59794251E-04 5.85076690E-04 7.63078686E-04 -1.56912382E-03 -2.94511032E-04 -1.60588912E-04 7.12295121E-04 6.53868119E-05 -8.39599234E-05 -4.70988482E-04 1.10511624E-04 4.97937908E-05 5.19919740E-05 1.86361394E-05
7.38399982 -4.10630989 0.802189827 -0.184768811 2.39920337E-02 -4.33263788E-03 1.04223401E-03 -3.60027479E-04 -6.36347022E-06 7.23161560E-04 -4.39061900E-04 -7.86010292E-04 -7.79920316E-04 5.48241311E-04 5.79656335E-04 7.90642749E-04 -1.57572783E-03 -3.13076249E-04 -1.62470722E-04 7.13425339E-04 6.43079184E-05 -9.56591830E-05 -4.73620079E-04 1.14424656E-04 4.61069831E-05 5.22652917E-05 1.92318003E-05
7.39599991 -4.07937336 0.795605540 -0.182932273 2.36990508E-02 -4.26780665E-03 1.01748505E-03 -3.67920788E-04 1.35334931E-05 7.26028404E-04 -4.43788216E-04 -7.91807252E-04 -7.49355066E-04 5.35916246E-04 5.74280974E-04 8.18267232E-04 -1.58231275E-03 -3.31267802E-04 -1.64756813E-04 7.13839137E-04 6.31012590E-05 -1.07346059E-04 -4.76623449E-04 1.18571872E-04 4.27916857E-05 5.19950627E-05 1.91886356E-05
7.40799999 -4.05266666 0.789090037 -0.181118235 2.34102663E-02 -4.20279242E-03 9.92758665E-04 -3.75362142E-04 3.29467657E-05 7.28634710E-04 -4.48434119E-04 -7.97536399E-04 -7.19013042E-04 5.22873772E-04 5.68613468E-04 8.45972972E-04 -1.58875273E-03 -3.49185924E-04 -1.67133359E-04 7.14045367E-04 6.17729384E-05 -1.18387419E-04 -4.80091519E-04 1.22907790E-04 3.97857948E-05 5.13919586E-05 1.84179862E-05
7.42000008 -4.02618694 0.782642484 -0.179327071 2.31254641E-02 -4.13836725E-03 9.68366279E-04 -3.82678903E-04 5.20615977E-05 7.31241074E-04 -4.52638400E-04 -8.01917573E-04 -6.88815373E-04 5.10412094E-04 5.62546717E-04 8.72504839E-04 -1.59477629E-03 -3.67082655E-04 -1.68404658E-04 7.14126974E-04 6.08749688E-05 -1.29062682E-04 -4.82484698E-04 1.26818195E-04 3.67686152E-05 5.05633652E-05 1.85240060E-05
7.43200016 -3.99993181 0.776262701 -0.177558571 2.28443928E-02 -4.07335022E-03 9.43765393E-04 -3.89767985E-04 7.10546446E-05 7.33478693E-04 -4.56346112E-04 -8.05788499E-04 -6.58810372E-04 4.97903384E-04 5.56471699E-04 8.98766448E-04 -1.60085619E-03 -3.85528285E-04 -1.70776577E-04 7.13526446E-04 5.94678822E-05 -1.40011995E-04 -4.85556026E-04 1.30269735E-04 3.36169687E-05 5.14947424E-05 1.88939503E-05
7.44400024 -3.97389960 0.769949317 -0.175812304 2.25676373E-02 -4.00876580E-03 9.18996113E-04 -3.96906456E-04 8.88263748E-05 7.35572074E-04 -4.59962204E-04 -8.09457153E-04 -6.28485344E-04 4.84754593E-04 5.50315715E-04 9.25432134E-04 -1.60663296E-03 -4.02875128E-04 -1.72580752E-04 7.12945533E-04 5.83691472E-05 -1.50369582E-04 -4.88690799E-04 1.33993235E-04 3.04653240E-05 5.07695804E-05 1.89546699E-05
7.45599985 -3.94808960 0.763702035 -0.174087986 2.22948790E-02 -3.94445052E-03 8.93965305E-04 -4.03953105E-04 1.06461892E-04 7.37196475E-04 -4.63388220E-04 -8.11892038E-04 -5.98491635E-04 4.71607869E-04 5.44185110E-04 9.51377908E-04 -1.61239272E-03 -4.20431199E-04 -1.74613670E-04 7.12884299E-04 5.69429540E-05 -1.61226737E-04 -4.91230749E-04 1.37748168E-04 2.72634170E-05 5.02456569E-05 1.86771413E-05
7.46799994 -3.92249727 0.757519901 -0.172385469 2.20258124E-02 -3.88016202E-03 8.68891249E-04 -4.10263310E-04 1.24020982E-04 7.38530245E-04 -4.65905789E-04 -8.13875813E-04 -5.69223310E-04 4.58600320E-04 5.38096938E-04 9.76360985E-04 -1.61802897E-03 -4.38174407E-04 -1.76894988E-04 7.13068468E-04 5.51822523E-05 -1.72424523E-04 -4.93042171E-04 1.41524681E-04 2.39778601E-05 5.00022397E-05 1.83178381E-05
7.48000002 -3.89712143 0.751401901 -0.170704514 2.17606425E-02 -3.81563557E-03 8.44127149E-04 -4.16112423E-04 1.40511460E-04 7.40069780E-04 -4.67946724E-04 -8.15941836E-04 -5.40158188E-04 4.44727135E-04 5.31693222E-04 1.00283325E-03 -1.62252132E-03 -4.55226749E-04 -1.78313931E-04 7.11783767E-04 5.40465117E-05 -1.82749704E-04 -4.96100634E-04 1.45509839E-04 2.08355486E-05 4.89205122E-05 1.82390213E-05
7.49200010 -3.87195945 0.745347559 -0.169044524 2.14991290E-02 -3.75162042E-03 8.19468929E-04 -4.22183861E-04 1.56353039E-04 7.41274445E-04 -4.70223051E-04 -8.17748893E-04 -5.10667742E-04 4.31536027E-04 5.24960808E-04 1.02654006E-03 -1.62744988E-03 -4.72406682E-04 -1.81397729E-04 7.11109664E-04 5.22894588E-05 -1.93074884E-04 -4.98395180E-04 1.49201282E-04 1.74033812E-05 4.91303872E-05 1.88184877E-05
7.50400019 -3.84701133 0.739356220 -0.167405471 2.12416183E-02 -3.68798757E-03 7.94349937E-04 -4.27848805E-04 1.71506370E-04 7.41978816E-04 -4.71425708E-04 -8.18623113E-04 -4.81619587E-04 4.17634292E-04 5.18684101E-04 1.05076248E-03 -1.63227750E-03 -4.89356811E-04 -1.82900840E-04 7.10058492E-04 5.06471406E-05 -2.03361356E-04 -5.00979600E-04 1.52308246E-04 1.40370175E-05 4.85441597E-05 1.87225542E-05
7.51600027 -3.82227325 0.733427346 -0.165786579 2.09874194E-02 -3.62460455E-03 7.69607024E-04 -4.33470821E-04 1.86642763E-04 7.42497912E-04 -4.72453161E-04 -8.18911009E-04 -4.53284243E-04 4.03667946E-04 5.12428873E-04 1.07505545E-03 -1.63725286E-03 -5.06176963E-04 -1.84649456E-04 7.09040847E-04 4.89951271E-05 -2.13617910E-04 -5.02954295E-04 1.55418922E-04 1.11090358E-05 4.81843199E-05 1.85051413E-05
7.52799988 -3.79774380 0.727559924 -0.164187878 2.07366720E-02 -3.56146973E-03 7.45180470E-04 -4.39128780E-04 2.01607370E-04 7.43070093E-04 -4.73503605E-04 -8.18960601E-04 -4.25078091E-04 3.89783236E-04 5.05924341E-04 1.09866587E-03 -1.64200598E-03 -5.22706658E-04 -1.86757825E-04 7.08037289E-04 4.74018962E-05 -2.23825089E-04 -5.04494412E-04 1.58537645E-04 8.52430003E-06 4.79410955E-05 1.83425145E-05
7.53999996 -3.77341986 0.721752703 -0.162609607 2.04898715E-02 -3.49848671E-03 7.20682670E-04 -4.44639329E-04 2.15243708E-04 7.44421966E-04 -4.74502973E-04 -8.18491681E-04 -3.96867748E-04 3.76116252E-04 4.99077083E-04 1.12094346E-03 -1.64506957E-03 -5.38453460E-04 -1.88891427E-04 7.06614926E-04 4.64189798E-05 -2.33458355E-04 -5.06993383E-04 1.61100179E-04 5.42774796E-06 4.65018675E-05 1.87614933E-05
7.55200005 -3.74929953 0.716005564 -0.161051214 2.02461984E-02 -3.43551533E-03 6.96523872E-04 -4.49539744E-04 2.28974313E-04 7.43505603E-04 -4.74556058E-04 -8.17401102E-04 -3.69026471E-04 3.62274179E-04 4.92670399E-04 1.14362978E-03 -1.64882862E-03 -5.54648752E-04 -1.90784398E-04 7.05667713E-04 4.43804784E-05 -2.43570539E-04 -5.09492354E-04 1.64237834E-04 2.64196683E-06 4.60555166E-05 1.82123076E-05
7.56400013 -3.72538257 0.710317731 -0.159512043 2.00064555E-02 -3.37315025E-03 6.72119961E-04 -4.54261404E-04 2.42272188E-04 7.43352866E-04 -4.74503031E-04 -8.16130021E-04 -3.41828214E-04 3.47913359E-04 4.86256264E-04 1.16595067E-03 -1.65211619E-03 -5.70277916E-04 -1.92579959E-04 7.04098784E-04 4.24232967E-05 -2.53168808E-04 -5.11872116E-04 1.67507533E-04 -2.83102167E-07 4.53790562E-05 1.87731221E-05
7.57600021 -3.70166492 0.704688489 -0.157992184 1.97699796E-02 -3.31126968E-03 6.48006855E-04 -4.58517577E-04 2.54331389E-04 7.42672884E-04 -4.74222790E-04 -8.14121449E-04 -3.14781588E-04 3.33747186E-04 4.79393493E-04 1.18706026E-03 -1.65537256E-03 -5.85860107E-04 -1.94563399E-04 7.01956393E-04 4.08256601E-05 -2.62909773E-04 -5.13354375E-04 1.70553161E-04 -3.19853098E-06 4.45665319E-05 1.88785889E-05
7.58799982 -3.67814565 0.699117184 -0.156491101 1.95366945E-02 -3.24952020E-03 6.24082051E-04 -4.62370372E-04 2.66168063E-04 7.41557684E-04 -4.73333668E-04 -8.11505830E-04 -2.87867442E-04 3.19941959E-04 4.71758045E-04 1.20709254E-03 -1.65855582E-03 -6.01442007E-04 -1.96713561E-04 6.99816330E-04 3.94682502E-05 -2.72732897E-04 -5.14422602E-04 1.73375127E-04 -6.03701938E-06 4.35622933E-05 1.85493009E-05
7.59999990 -3.65482140 0.693602145 -0.155008167 1.93071291E-02 -3.18850041E-03 6.00185012E-04 -4.67118545E-04 2.78022111E-04 7.41188938E-04 -4.72227199E-04 -8.09459656E-04 -2.61496985E-04 3.06261907E-04 4.64703277E-04 1.22675044E-03 -1.66089088E-03 -6.16393983E-04 -1.97835034E-04 6.99378550E-04 3.64668667E-05 -2.81646848E-04 -5.15723601E-04 1.77193433E-04 -8.75443220E-06 4.22121957E-05 1.92364678E-05
7.61199999 -3.63169050 0.688143492 -0.153544322 1.90805234E-02 -3.12812813E-03 5.77056257E-04 -4.70349682E-04 2.88402895E-04 7.40082760E-04 -4.70799569E-04 -8.05943797E-04 -2.35487925E-04 2.91468372E-04 4.58231923E-04 1.24733360E-03 -1.66399579E-03 -6.30959054E-04 -2.00315888E-04 6.95452152E-04 3.57558129E-05 -2.91186414E-04 -5.18093526E-04 1.79091629E-04 -1.16330593E-05 4.20429496E-05 1.91873769E-05
7.62400007 -3.60875249 0.682740390 -0.152098179 1.88573357E-02 -3.06800241E-03 5.53849735E-04 -4.74468980E-04 2.99015315E-04 7.38806324E-04 -4.68836981E-04 -8.02672643E-04 -2.10373866E-04 2.77917803E-04 4.50927444E-04 1.26635376E-03 -1.66639104E-03 -6.45457301E-04 -2.01613264E-04 6.93449110E-04 3.36431913E-05 -2.99991545E-04 -5.19139052E-04 1.80826682E-04 -1.39679096E-05 4.14069582E-05 1.93109481E-05
7.63600016 -3.58600330 0.677392185 -0.150669649 1.86372455E-02 -3.00803012E-03 5.30945545E-04 -4.78214701E-04 3.09135939E-04 7.37118942E-04 -4.66879195E-04 -7.98662193E-04 -1.85284996E-04 2.64324248E-04 4.43282392E-04 1.28429546E-03 -1.66765798E-03 -6.59622892E-04 -2.03522810E-04 6.92702131E-04 3.20938962E-05 -3.08822899E-04 -5.20182308E-04 1.83166732E-04 -1.67192338E-05 4.06242252E-05 1.91368490E-05
7.64800024 -3.56344080 0.672097862 -0.149259046 1.84201021E-02 -2.94837612E-03 5.08332800E-04 -4.81015915E-04 3.18424427E-04 7.35181267E-04 -4.64904326E-04 -7.93954066E-04 -1.60096504E-04 2.50362849E-04 4.35661263E-04 1.30214798E-03 -1.66862924E-03 -6.73417933E-04 -2.06001176E-04 6.91577035E-04 3.09470342E-05 -3.17736325E-04 -5.21361944E-04 1.86231191E-04 -1.98309172E-05 3.97049043E-05 1.87281657E-05
7.65999985 -3.54106522 0.666856825 -0.147865623 1.82062816E-02 -2.88952072E-03 4.85631404E-04 -4.83473967E-04 3.27494316E-04 7.33479334E-04 -4.62092314E-04 -7.89444719E-04 -1.35564231E-04 2.36188134E-04 4.28129861E-04 1.31999981E-03 -1.66955218E-03 -6.87757507E-04 -2.08115089E-04 6.89316541E-04 2.86940485E-05 -3.26246023E-04 -5.22371382E-04 1.88257545E-04 -2.19736248E-05 3.83788720E-05 1.92839652E-05
7.67199993 -3.51887274 0.661668181 -0.146488696 1.79956742E-02 -2.83154566E-03 4.63710167E-04 -4.86086763E-04 3.35843710E-04 7.31168839E-04 -4.58846509E-04 -7.84072967E-04 -1.12277688E-04 2.22552932E-04 4.20604047E-04 1.33631332E-03 -1.67058478E-03 -7.01132521E-04 -2.09284975E-04 6.87056046E-04 2.72056332E-05 -3.34486336E-04 -5.23188093E-04 1.89823986E-04 -2.43692593E-05 3.76775424E-05 1.90955361E-05
7.68400002 -3.49685979 0.656531274 -0.145128474 1.77878793E-02 -2.77410657E-03 4.42172022E-04 -4.88752907E-04 3.44093511E-04 7.28502404E-04 -4.55861446E-04 -7.78603775E-04 -8.90221636E-05 2.09298058E-04 4.12962312E-04 1.35135173E-03 -1.67114288E-03 -7.13942456E-04 -2.10636543E-04 6.84590312E-04 2.55455743E-05 -3.42136453E-04 -5.23645489E-04 1.92331732E-04 -2.72377292E-05 3.64637526E-05 1.93068772E-05
7.69600010 -3.47502589 0.651445389 -0.143785000 1.75829232E-02 -2.71675317E-03 4.20740020E-04 -4.91360726E-04 3.51856987E-04 7.25884573E-04 -4.52626875E-04 -7.72904023E-04 -6.58925419E-05 1.96039313E-04 4.05041501E-04 1.36645627E-03 -1.67120004E-03 -7.26727885E-04 -2.12280094E-04 6.82235463E-04 2.38278135E-05 -3.49934067E-04 -5.23947761E-04 1.94457243E-04 -3.01395085E-05 3.51964227E-05 1.94051299E-05
7.70800018 -3.45336986 0.646409571 -0.142457440 1.73810050E-02 -2.65980070E-03 3.99519427E-04 -4.93630825E-04 3.58674733E-04 7.23303936E-04 -4.48756153E-04 -7.66522542E-04 -4.32975066E-05 1.82531177E-04 3.97059601E-04 1.38164870E-03 -1.67070515E-03 -7.39364419E-04 -2.14001207E-04 6.80025376E-04 2.21503215E-05 -3.57977289E-04 -5.24274830E-04 1.96123481E-04 -3.28765091E-05 3.40571278E-05 1.93984833E-05
7.72000027 -3.43188834 0.641423225 -0.141145274 1.71819236E-02 -2.60449550E-03 3.79006349E-04 -4.95303189E-04 3.65163782E-04 7.20173994E-04 -4.44653968E-04 -7.59752293E-04 -2.13145886E-05 1.68015613E-04 3.89312074E-04 1.39594031E-03 -1.66963879E-03 -7.50516076E-04 -2.15722321E-04 6.77531469E-04 2.09938153E-05 -3.66110675E-04 -5.25174662E-04 1.98148249E-04 -3.51928975E-05 3.37240854E-05 1.97589234E-05
7.73199987 -3.41058111 0.636486471 -0.139848843 1.69854071E-02 -2.54945597E-03 3.59150174E-04 -4.96349123E-04 3.70907976E-04 7.16489158E-04 -4.40409203E-04 -7.52641063E-04 3.90017405E-08 1.55614805E-04 3.81335645E-04 1.40836427E-03 -1.66874134E-03 -7.62971293E-04 -2.17065026E-04 6.75258751E-04 1.92820044E-05 -3.73182411E-04 -5.24825009E-04 1.98849681E-04 -3.71526403E-05 3.16415862E-05 1.92264051E-05
7.74399996 -3.38944364 0.631596923 -0.138567924 1.67920813E-02 -2.49520387E-03 3.39369464E-04 -4.97730507E-04 3.76480370E-04 7.12976151E-04 -4.35698137E-04 -7.45073892E-04 2.08609690E-05 1.42129124E-04 3.73133982E-04 1.42042863E-03 -1.66773703E-03 -7.74229411E-04 -2.18026311E-04 6.72625261E-04 1.79375984E-05 -3.79404228E-04 -5.25427982E-04 1.99965711E-04 -3.91459398E-05 3.10717187E-05 1.87238966E-05
7.75600004 -3.36847377 0.626754642 -0.137301937 1.66012943E-02 -2.44119088E-03 3.19873507E-04 -4.98778769E-04 3.81469232E-04 7.09047890E-04 -4.30754328E-04 -7.37536931E-04 4.11461588E-05 1.29418549E-04 3.64975363E-04 1.43221649E-03 -1.66631234E-03 -7.85323267E-04 -2.19312235E-04 6.69884437E-04 1.65027359E-05 -3.86128289E-04 -5.26125776E-04 2.01485818E-04 -4.15630238E-05 3.01325526E-05 1.86565776E-05
7.76800013 -3.34767103 0.621959150 -0.136050478 1.64129473E-02 -2.38764146E-03 3.01097753E-04 -4.99630929E-04 3.85878986E-04 7.04761827E-04 -4.25633887E-04 -7.29780877E-04 6.07753464E-05 1.17182666E-04 3.56877368E-04 1.44382834E-03 -1.66390522E-03 -7.96280568E-04 -2.20859016E-04 6.67259854E-04 1.46609000E-05 -3.93219234E-04 -5.26147021E-04 2.03142699E-04 -4.44651741E-05 2.86161903E-05 1.91037052E-05
7.78000021 -3.32703376 0.617209077 -0.134813517 1.62274670E-02 -2.33564246E-03 2.82744208E-04 -5.00514056E-04 3.90130095E-04 7.00452540E-04 -4.20048222E-04 -7.20536918E-04 7.98950787E-05 1.04891231E-04 3.48665693E-04 1.45612843E-03 -1.66103523E-03 -8.06327909E-04 -2.22045928E-04 6.65608793E-04 1.24219805E-05 -4.00094315E-04 -5.25014475E-04 2.04434618E-04 -4.67048958E-05 2.69245356E-05 1.90939754E-05
7.79200029 -3.30655694 0.612504601 -0.133590713 1.60441641E-02 -2.28397618E-03 2.65020208E-04 -5.00865921E-04 3.93732887E-04 6.95800351E-04 -4.14186361E-04 -7.11814151E-04 9.87641106E-05 9.24870255E-05 3.39843013E-04 1.46567344E-03 -1.65858387E-03 -8.16244166E-04 -2.23139970E-04 6.62371225E-04 1.15103976E-05 -4.06004488E-04 -5.24420058E-04 2.04874115E-04 -4.86567515E-05 2.64265273E-05 1.93045507E-05
7.80399990 -3.28624177 0.607844353 -0.132381722 1.58637408E-02 -2.23329407E-03 2.47910502E-04 -5.00787573E-04 3.96743795E-04 6.91176625E-04 -4.08117980E-04 -7.02798192E-04 1.16701463E-04 8.00931157E-05 3.31188348E-04 1.47398782E-03 -1.65575522E-03 -8.25494702E-04 -2.24308067E-04 6.59519166E-04 1.03911007E-05 -4.11330780E-04 -5.24241477E-04 2.05872479E-04 -5.00046408E-05 2.49647928E-05 1.89039911E-05
7.81599998 -3.26608419 0.603227079 -0.131186262 1.56859662E-02 -2.18356773E-03 2.31040496E-04 -5.00717899E-04 3.99157725E-04 6.86371641E-04 -4.01692610E-04 -6.93518959E-04 1.33911788E-04 6.82400787E-05 3.22689186E-04 1.48096262E-03 -1.65182387E-03 -8.34490231E-04 -2.25247291E-04 6.56941091E-04 8.98152302E-06 -4.16677736E-04 -5.23295661E-04 2.06560115E-04 -5.20440008E-05 2.39607580E-05 1.86649650E-05
7.82800007 -3.24608254 0.598652840 -0.130004108 1.55103831E-02 -2.13444675E-03 2.14617801E-04 -5.00600610E-04 4.01325116E-04 6.80894591E-04 -3.95108102E-04 -6.83888386E-04 1.50591863E-04 5.71656092E-05 3.14187317E-04 1.48697768E-03 -1.64748472E-03 -8.43246991E-04 -2.25953976E-04 6.54316391E-04 7.34581954E-06 -4.22106154E-04 -5.21549606E-04 2.06956509E-04 -5.47700947E-05 2.33644660E-05 1.87385467E-05
7.84000015 -3.22623539 0.594120860 -0.128834814 1.53371673E-02 -2.08622077E-03 1.99196060E-04 -5.00019582E-04 4.03329264E-04 6.75110379E-04 -3.88827000E-04 -6.73640869E-04 1.66414437E-04 4.55699010E-05 3.05370078E-04 1.49260322E-03 -1.64353941E-03 -8.51383433E-04 -2.26739794E-04 6.50455477E-04 5.59352338E-06 -4.27663326E-04 -5.20288944E-04 2.07703561E-04 -5.61159104E-05 2.23154202E-05 1.82390213E-05
7.85200024 -3.20653963 0.589630127 -0.127678126 1.51664633E-02 -2.03936081E-03 1.84164935E-04 -4.99390997E-04 4.04415827E-04 6.70212845E-04 -3.81534861E-04 -6.62832404E-04 1.81706375E-04 3.42058374E-05 2.96775921E-04 1.49773282E-03 -1.63833878E-03 -8.59369931E-04 -2.27679469E-04 6.47958135E-04 4.38204415E-06 -4.31696855E-04 -5.19514433E-04 2.07626159E-04 -5.83606779E-05 2.09875998E-05 1.90913797E-05
7.86399984 -3.18699431 0.585179806 -0.126534402 1.49978772E-02 -1.99277862E-03 1.69677689E-04 -4.98354493E-04 4.04796738E-04 6.63925894E-04 -3.74371215E-04 -6.52592222E-04 1.96667068E-04 2.34362287E-05 2.87957228E-04 1.50167546E-03 -1.63335528E-03 -8.66334303E-04 -2.28556586E-04 6.45529886E-04 2.92824279E-06 -4.35865280E-04 -5.17670996E-04 2.07660836E-04 -6.02146210E-05 1.97741119E-05 1.88501272E-05
7.87599993 -3.16759706 0.580769420 -0.125402614 1.48314107E-02 -1.94716628E-03 1.55979782E-04 -4.97017812E-04 4.04963183E-04 6.57545985E-04 -3.66884895E-04 -6.41689403E-04 2.10962884E-04 1.28937590E-05 2.78620661E-04 1.50462321E-03 -1.62812648E-03 -8.73194193E-04 -2.28866818E-04 6.42916828E-04 1.67315716E-06 -4.40080825E-04 -5.15976979E-04 2.07792647E-04 -6.16207690E-05 1.85459976E-05 1.85281406E-05
7.88800001 -3.14834499 0.576398134 -0.124282703 1.46672092E-02 -1.90289749E-03 1.43121899E-04 -4.95665241E-04 4.04771796E-04 6.51141338E-04 -3.59147059E-04 -6.30174356E-04 2.24019052E-04 2.69506336E-06 2.69188720E-04 1.50669529E-03 -1.62159698E-03 -8.80102685E-04 -2.28854406E-04 6.40058308E-04 6.17469823E-07 -4.44266945E-04 -5.14505256E-04 2.07982099E-04 -6.29517672E-05 1.73047410E-05 1.82820950E-05
7.90000010 -3.12923551 0.572064996 -0.123174667 1.45051163E-02 -1.85912906E-03 1.30846878E-04 -4.94390260E-04 4.03899787E-04 6.44371496E-04 -3.51480354E-04 -6.18588354E-04 2.36434091E-04 -6.94886148E-06 2.60171102E-04 1.50770089E-03 -1.61432195E-03 -8.86173919E-04 -2.29021534E-04 6.38110563E-04 -1.30757689E-06 -4.47900966E-04 -5.12359664E-04 2.07787380E-04 -6.53518364E-05 1.60634518E-05 1.81915238E-05
7.91200018 -3.11026716 0.567769408 -0.122077033 1.43450079E-02 -1.81688368E-03 1.18987620E-04 -4.92260384E-04 4.02822101E-04 6.37540536E-04 -3.43511143E-04 -6.06743561E-04 2.48604803E-04 -1.68263523E-05 2.51082936E-04 1.50820089E-03 -1.60758768E-03 -8.91540083E-04 -2.29334459E-04 6.33509771E-04 -2.04092930E-06 -4.51104832E-04 -5.10628568E-04 2.06801778E-04 -6.64968611E-05 1.51849190E-05 1.87726309E-05
7.92400026 -3.09143901 0.563510716 -0.120991088 1.41871097E-02 -1.77537685E-03 1.08040374E-04 -4.89798898E-04 4.00845718E-04 6.30502531E-04 -3.34957032E-04 -5.95018384E-04 2.59888475E-04 -2.56965486E-05 2.41733622E-04 1.50729215E-03 -1.60008390E-03 -8.96516140E-04 -2.29647398E-04 6.31336065E-04 -3.10821429E-06 -4.54122317E-04 -5.08074940E-04 2.06211553E-04 -6.79957302E-05 1.40014390E-05 1.83502416E-05
7.93599987 -3.07274961 0.559288383 -0.119916312 1.40311494E-02 -1.73477107E-03 9.80929399E-05 -4.87483107E-04 3.98689212E-04 6.23040542E-04 -3.26414069E-04 -5.82746405E-04 2.70310411E-04 -3.42978929E-05 2.32024540E-04 1.50501495E-03 -1.59228884E-03 -9.01006744E-04 -2.29870406E-04 6.29235525E-04 -3.85924886E-06 -4.56808077E-04 -5.05518401E-04 2.05675140E-04 -6.95364579E-05 1.27320482E-05 1.79376220E-05
7.94799995 -3.05419445 0.555101275 -0.118851595 1.38770090E-02 -1.69554865E-03 8.87350106E-05 -4.85137862E-04 3.96009360E-04 6.15390192E-04 -3.17807571E-04 -5.69726864E-04 2.79783126E-04 -4.29810425E-05 2.22304239E-04 1.50193402E-03 -1.58394699E-03 -9.04727436E-04 -2.29781333E-04 6.26662339E-04 -4.36928440E-06 -4.59076517E-04 -5.02961106E-04 2.05116201E-04 -7.10465029E-05 1.14580116E-05 1.76501690E-05
7.96000004 -3.03577161 0.550948501 -0.117796920 1.37249352E-02 -1.65747444E-03 7.99737099E-05 -4.81990544E-04 3.92527436E-04 6.07663998E-04 -3.08289687E-04 -5.57499065E-04 2.88187555E-04 -5.11655635E-05 2.13377411E-04 1.49803190E-03 -1.57471094E-03 -9.08117741E-04 -2.29608268E-04 6.23844564E-04 -5.44823706E-06 -4.60959971E-04 -4.99784946E-04 2.04183161E-04 -7.21365213E-05 1.02221966E-05 1.70990825E-05
7.97200012 -3.01747990 0.546829700 -0.116751924 1.35748656E-02 -1.62045460E-03 7.20193639E-05 -4.79427195E-04 3.89137771E-04 6.00253639E-04 -2.99396343E-04 -5.44941751E-04 2.96316517E-04 -5.89834999E-05 2.03483447E-04 1.49338949E-03 -1.56541972E-03 -9.11538547E-04 -2.29187310E-04 6.20972016E-04 -6.74072271E-06 -4.61660529E-04 -4.96861700E-04 2.03051313E-04 -7.29936000E-05 9.17136185E-06 1.69518589E-05
7.98400021 -2.99931741 0.542743981 -0.115716711 1.34261781E-02 -1.58468948E-03 6.50503935E-05 -4.75803798E-04 3.85410967E-04 5.91578835E-04 -2.90024094E-04 -5.31414407E-04 3.03435576E-04 -6.64492036E-05 1.93021231E-04 1.48757489E-03 -1.55575632E-03 -9.14351200E-04 -2.28915276E-04 6.18765887E-04 -7.88875150E-06 -4.62748430E-04 -4.93513886E-04 2.01893417E-04 -7.44351710E-05 7.72901967E-06 1.72580276E-05
7.99600029 -2.98128152 0.538690686 -0.114691705 1.32794296E-02 -1.55023520E-03 5.86070855E-05 -4.72071551E-04 3.80931306E-04 5.82745590E-04 -2.80154025E-04 -5.17823966E-04 3.09808180E-04 -7.29355233E-05 1.83063574E-04 1.47989485E-03 -1.54528604E-03 -9.15747834E-04 -2.28458026E-04 6.16320525E-04 -8.93863398E-06 -4.63890086E-04 -4.90219099E-04 2.00162074E-04 -7.55563960E-05 6.65352809E-06 1.71762458E-05
8.00799942 -2.96337223 0.534669578 -0.113675788 1.31346937E-02 -1.51660445E-03 5.29812933E-05 -4.68334300E-04 3.75953532E-04 5.74112928E-04 -2.70189776E-04 -5.04189928E-04 3.15531419E-04 -7.89067853E-05 1.73514432E-04 1.47145160E-03 -1.53426628E-03 -9.16877470E-04 -2.27630953E-04 6.13376440E-04 -9.69679968E-06 -4.64464887E-04 -4.87106037E-04 1.97968373E-04 -7.62815616E-05 5.81392760E-06 1.66665068E-05
8.02000046 -2.94558406 0.530678868 -0.112667814 1.29913036E-02 -1.48383784E-03 4.86725658E-05 -4.64151730E-04 3.70490394E-04 5.65136957E-04 -2.60481524E-04 -4.90280916E-04 3.20000894E-04 -8.55441394E-05 1.63433637E-04 1.46263745E-03 -1.52300298E-03 -9.18505713E-04 -2.26674601E-04 6.11301512E-04 -9.66154039E-06 -4.63785604E-04 -4.83365729E-04 1.95968896E-04 -7.76080415E-05 4.97419387E-06 1.71465799E-05
8.03199959 -2.92792058 0.526719451 -0.111669064 1.28496485E-02 -1.45306508E-03 4.48196224E-05 -4.59453528E-04 3.64180509E-04 5.56027226E-04 -2.49903504E-04 -4.76401823E-04 3.23716376E-04 -9.05042034E-05 1.53675690E-04 1.45247905E-03 -1.51160697E-03 -9.18207166E-04 -2.25333279E-04 6.07005844E-04 -1.04478777E-05 -4.63650329E-04 -4.78564907E-04 1.94718421E-04 -7.80147675E-05 4.21347886E-06 1.62776323E-05
8.04400063 -2.91037726 0.522790968 -0.110679157 1.27095124E-02 -1.42315263E-03 4.19690550E-05 -4.55018948E-04 3.57865472E-04 5.46288269E-04 -2.39649569E-04 -4.62160649E-04 3.26716981E-04 -9.59944446E-05 1.43109428E-04 1.44078501E-03 -1.49860082E-03 -9.18161706E-04 -2.24698830E-04 6.05762005E-04 -1.08157246E-05 -4.63115488E-04 -4.74439788E-04 1.92480933E-04 -7.89097612E-05 2.76304263E-06 1.60108157E-05
8.05599976 -2.89295864 0.518893838 -0.109698348 1.25711206E-02 -1.39427942E-03 3.98687225E-05 -4.50298627E-04 3.51318158E-04 5.36559906E-04 -2.29425423E-04 -4.47821600E-04 3.29203613E-04 -1.00654077E-04 1.32676068E-04 1.42832228E-03 -1.48553797E-03 -9.17768513E-04 -2.24016345E-04 6.04110479E-04 -1.13812503E-05 -4.62512282E-04 -4.70223866E-04 1.90249426E-04 -7.97319299E-05 1.61284095E-06 1.60095969E-05
8.06799984 -2.87565923 0.515026629 -0.108726174 1.24345534E-02 -1.36650912E-03 3.84385385E-05 -4.45335783E-04 3.43913038E-04 5.26996679E-04 -2.18958376E-04 -4.33500565E-04 3.30702896E-04 -1.04569677E-04 1.22485377E-04 1.41507073E-03 -1.47301622E-03 -9.16282239E-04 -2.22684786E-04 6.01408188E-04 -1.21060266E-05 -4.61440039E-04 -4.65708930E-04 1.88077465E-04 -8.04558149E-05 8.78087974E-07 1.58564781E-05
8.07999992 -2.85848141 0.511190414 -0.107762590 1.22995209E-02 -1.33958831E-03 3.80014899E-05 -4.40341275E-04 3.36293801E-04 5.17238106E-04 -2.07892546E-04 -4.18777141E-04 3.31154937E-04 -1.08877677E-04 1.12095091E-04 1.40065327E-03 -1.45960227E-03 -9.14479606E-04 -2.21068040E-04 5.98482788E-04 -1.19134784E-05 -4.58821654E-04 -4.61019576E-04 1.85575336E-04 -8.11535865E-05 -7.30156898E-07 1.48667023E-05
8.09200001 -2.84142423 0.507384360 -0.106807888 1.21658426E-02 -1.31421443E-03 3.82350772E-05 -4.35171591E-04 3.28394672E-04 5.06706128E-04 -1.96635869E-04 -4.03662561E-04 3.31369461E-04 -1.12254660E-04 1.01625112E-04 1.38553069E-03 -1.44480809E-03 -9.12800548E-04 -2.19451293E-04 5.95851860E-04 -1.27330777E-05 -4.56610898E-04 -4.56240872E-04 1.83344149E-04 -8.17691835E-05 -1.67173766E-06 1.40744678E-05
8.10400009 -2.82448483 0.503608108 -0.105861701 1.20336916E-02 -1.28976465E-03 3.92691582E-05 -4.29515494E-04 3.19853891E-04 4.96244465E-04 -1.85519559E-04 -3.88773711E-04 3.30600305E-04 -1.15197196E-04 9.11280295E-05 1.36956491E-03 -1.43084431E-03 -9.10331612E-04 -2.18025787E-04 5.93639445E-04 -1.27240792E-05 -4.54882567E-04 -4.51044674E-04 1.80575458E-04 -8.22254879E-05 -2.37510335E-06 1.40523016E-05
8.11600018 -2.80766439 0.499862015 -0.104923896 1.19035468E-02 -1.26626471E-03 4.09163731E-05 -4.23699530E-04 3.10914125E-04 4.85622528E-04 -1.74430039E-04 -3.73712945E-04 3.28960130E-04 -1.17527459E-04 8.05554155E-05 1.35177921E-03 -1.41603465E-03 -9.06750443E-04 -2.16534012E-04 5.91293094E-04 -1.29352484E-05 -4.52323031E-04 -4.45896934E-04 1.77482725E-04 -8.26141331E-05 -3.18037110E-06 1.41694445E-05
8.12800026 -2.79096365 0.496146113 -0.103994697 1.17749367E-02 -1.24385662E-03 4.30485343E-05 -4.17705887E-04 3.01887310E-04 4.74735658E-04 -1.63316290E-04 -3.58472229E-04 3.26837791E-04 -1.19600263E-04 6.99243246E-05 1.33356045E-03 -1.40052906E-03 -9.03183420E-04 -2.14453772E-04 5.88817813E-04 -1.35446680E-05 -4.48856852E-04 -4.40713455E-04 1.74254441E-04 -8.29018682E-05 -4.26859742E-06 1.41852761E-05
8.13999939 -2.77438092 0.492460072 -0.103074066 1.16475122E-02 -1.22241012E-03 4.58501563E-05 -4.11016139E-04 2.92716955E-04 4.63806617E-04 -1.51805754E-04 -3.43833846E-04 3.24015680E-04 -1.22080339E-04 5.94489866E-05 1.31540291E-03 -1.38495758E-03 -9.01326071E-04 -2.11973849E-04 5.86698006E-04 -1.43106572E-05 -4.45342885E-04 -4.34909482E-04 1.70655811E-04 -8.28606935E-05 -5.52171150E-06 1.34418060E-05
8.15200043 -2.75791168 0.488802791 -0.102161333 1.15218647E-02 -1.20202277E-03 4.95526256E-05 -4.05235187E-04 2.82365654E-04 4.52721986E-04 -1.40128584E-04 -3.28121096E-04 3.20508290E-04 -1.24015496E-04 4.86980753E-05 1.29602151E-03 -1.36916200E-03 -8.95703502E-04 -2.09762482E-04 5.84871799E-04 -1.45655049E-05 -4.41992743E-04 -4.29002306E-04 1.68369501E-04 -8.31899160E-05 -6.90306160E-06 1.31469369E-05
8.16399956 -2.74156237 0.485175401 -0.101257712 1.13975424E-02 -1.18255510E-03 5.38895947E-05 -3.98521108E-04 2.72506644E-04 4.41820303E-04 -1.28491956E-04 -3.12370394E-04 3.16315971E-04 -1.25264865E-04 3.81357277E-05 1.27599121E-03 -1.35305163E-03 -8.89912772E-04 -2.08003854E-04 5.82581386E-04 -1.42533700E-05 -4.38342133E-04 -4.23786027E-04 1.64588579E-04 -8.30325371E-05 -7.43196097E-06 1.27230223E-05
8.17600060 -2.72532678 0.481576800 -0.100362100 1.12747122E-02 -1.16403506E-03 5.87318682E-05 -3.91623995E-04 2.61988840E-04 4.30574379E-04 -1.16845389E-04 -2.96791259E-04 3.11403361E-04 -1.26078230E-04 2.78490625E-05 1.25453179E-03 -1.33606791E-03 -8.84043460E-04 -2.06290861E-04 5.80012333E-04 -1.40001339E-05 -4.34044196E-04 -4.18077601E-04 1.60636948E-04 -8.32792357E-05 -7.75143963E-06 1.24328244E-05
8.18799973 -2.70920801 0.478007734 -9.94744152E-02 1.11537678E-02 -1.14647427E-03 6.40386861E-05 -3.84730054E-04 2.50866520E-04 4.18973737E-04 -1.05117331E-04 -2.81266199E-04 3.05802067E-04 -1.26592277E-04 1.76232243E-05 1.23234279E-03 -1.31881749E-03 -8.78145918E-04 -2.04129508E-04 5.77484956E-04 -1.38384330E-05 -4.29554173E-04 -4.11964575E-04 1.56811700E-04 -8.38064952E-05 -8.65697075E-06 1.22642887E-05
8.20000076 -2.69320130 0.474466860 -9.85950604E-02 1.10342354E-02 -1.12982199E-03 6.99045850E-05 -3.77923861E-04 2.40146270E-04 4.07350832E-04 -9.31155446E-05 -2.64693314E-04 2.99713312E-04 -1.26908184E-04 6.77567732E-06 1.21083669E-03 -1.30180642E-03 -8.72650649E-04 -2.01118906E-04 5.75119455E-04 -1.37295501E-05 -4.25600971E-04 -4.05874540E-04 1.53765752E-04 -8.34734965E-05 -1.00853877E-05 1.21118283E-05
8.21199989 -2.67731142 0.470955521 -9.77239758E-02 1.09157683E-02 -1.11417356E-03 7.66138473E-05 -3.70824797E-04 2.28954828E-04 3.95993789E-04 -8.16858519E-05 -2.48970027E-04 2.93302379E-04 -1.27311388E-04 -3.31351612E-06 1.18698215E-03 -1.28476263E-03 -8.65807466E-04 -1.98641137E-04 5.72797901E-04 -1.40259381E-05 -4.20365279E-04 -3.99338285E-04 1.50336607E-04 -8.33334416E-05 -1.11591999E-05 1.13800124E-05
8.22399998 -2.66153288 0.467472494 -9.68609452E-02 1.07989041E-02 -1.09928905E-03 8.37983607E-05 -3.63128434E-04 2.17103006E-04 3.83929961E-04 -6.99876473E-05 -2.33084880E-04 2.86690076E-04 -1.26776882E-04 -1.41483424E-05 1.16226845E-03 -1.26634259E-03 -8.58266780E-04 -1.96655965E-04 5.70239441E-04 -1.37164961E-05 -4.15057555E-04 -3.92640854E-04 1.46100632E-04 -8.31933648E-05 -1.15743087E-05 1.04400797E-05
8.23600006 -2.64586782 0.464017808 -9.60058793E-02 1.06835356E-02 -1.08496449E-03 9.14471166E-05 -3.55585275E-04 2.04859229E-04 3.71543050E-04 -5.79923144E-05 -2.16914341E-04 2.78468040E-04 -1.26029205E-04 -2.45892679E-05 1.13794324E-03 -1.24801137E-03 -8.50914512E-04 -1.94009350E-04 5.67618641E-04 -1.33700887E-05 -4.09515924E-04 -3.85995518E-04 1.41984114E-04 -8.33850136E-05 -1.22052597E-05 1.00122907E-05
8.24800014 -2.63031554 0.460591435 -9.51589048E-02 1.05696814E-02 -1.07166404E-03 9.96775780E-05 -3.48172238E-04 1.92581094E-04 3.59205646E-04 -4.59339535E-05 -2.00629147E-04 2.69803888E-04 -1.25243881E-04 -3.46456109E-05 1.11305946E-03 -1.23024511E-03 -8.43390066E-04 -1.90782070E-04 5.65048889E-04 -1.30548397E-05 -4.03773796E-04 -3.79561796E-04 1.38082411E-04 -8.37246916E-05 -1.30709059E-05 1.02151171E-05
8.26000023 -2.61487436 0.457193136 -9.43200141E-02 1.04575222E-02 -1.05946290E-03 1.08404427E-04 -3.39926570E-04 1.80610950E-04 3.47092689E-04 -3.44472392E-05 -1.84819233E-04 2.61141569E-04 -1.23653153E-04 -4.46435079E-05 1.08670816E-03 -1.21177360E-03 -8.34971666E-04 -1.88308768E-04 5.62576577E-04 -1.26399100E-05 -3.98146920E-04 -3.73517163E-04 1.33397989E-04 -8.31233338E-05 -1.38273463E-05 9.92696732E-06
8.27199936 -2.59954453 0.453822792 -9.34887752E-02 1.03465170E-02 -1.04761927E-03 1.17567055E-04 -3.32355063E-04 1.67836726E-04 3.35137884E-04 -2.20587590E-05 -1.68643499E-04 2.52252619E-04 -1.21985147E-04 -5.59803520E-05 1.06035301E-03 -1.19287299E-03 -8.26505886E-04 -1.85790617E-04 5.59828535E-04 -1.23520567E-05 -3.91698908E-04 -3.66752618E-04 1.29742635E-04 -8.23677619E-05 -1.39925532E-05 9.38632184E-06
8.28400040 -2.58432317 0.450480014 -9.26651582E-02 1.02366852E-02 -1.03678484E-03 1.26848099E-04 -3.24436580E-04 1.54808338E-04 3.22778506E-04 -9.96905692E-06 -1.52182984E-04 2.42258058E-04 -1.20375509E-04 -6.62891252E-05 1.03310018E-03 -1.17340963E-03 -8.17178050E-04 -1.82619158E-04 5.57026884E-04 -1.17887612E-05 -3.85123567E-04 -3.59592290E-04 1.25551247E-04 -8.19484630E-05 -1.52052135E-05 9.02197553E-06
8.29599953 -2.56921458 0.447165519 -9.18498114E-02 1.01283006E-02 -1.02711993E-03 1.36753923E-04 -3.15947342E-04 1.41857046E-04 3.10108822E-04 1.87159162E-06 -1.36050046E-04 2.31740807E-04 -1.18303702E-04 -7.63074422E-05 1.00584049E-03 -1.15379808E-03 -8.07784090E-04 -1.79537339E-04 5.54109109E-04 -1.16127276E-05 -3.78604542E-04 -3.52519099E-04 1.21340789E-04 -8.14386585E-05 -1.64945686E-05 8.44509668E-06
8.30800056 -2.55421233 0.443877757 -9.10420492E-02 1.00213308E-02 -1.01808424E-03 1.47479441E-04 -3.07307724E-04 1.28678614E-04 2.97468971E-04 1.36932140E-05 -1.20259276E-04 2.21064460E-04 -1.15462622E-04 -8.63400128E-05 9.78393480E-04 -1.13418070E-03 -7.98604451E-04 -1.76712492E-04 5.51204488E-04 -1.16810052E-05 -3.72081064E-04 -3.45452136E-04 1.17046904E-04 -8.08055192E-05 -1.74557354E-05 7.76106481E-06
8.31999969 -2.53932023 0.440617919 -9.02417153E-02 9.91564058E-03 -1.00953644E-03 1.58384471E-04 -2.98733736E-04 1.14983995E-04 2.85204675E-04 2.57490046E-05 -1.04068342E-04 2.10006372E-04 -1.12864131E-04 -9.65301078E-05 9.49330162E-04 -1.11475110E-03 -7.88502395E-04 -1.73575245E-04 5.49172051E-04 -1.10417604E-05 -3.65193933E-04 -3.38275917E-04 1.12149864E-04 -8.03656876E-05 -1.80713832E-05 7.07712024E-06
8.33200073 -2.52453399 0.437384903 -8.94491151E-02 9.81126260E-03 -1.00142101E-03 1.69654697E-04 -2.90585682E-04 1.01333935E-04 2.72503763E-04 3.76972494E-05 -8.75626574E-05 1.98606984E-04 -1.10433946E-04 -1.06365762E-04 9.20637220E-04 -1.09478272E-03 -7.77678157E-04 -1.70707004E-04 5.46452298E-04 -1.04024566E-05 -3.58183926E-04 -3.31099029E-04 1.07518601E-04 -8.01589049E-05 -1.82381227E-05 7.34105470E-06
8.34399986 -2.50985813 0.434179187 -8.86641890E-02 9.70845670E-03 -9.94297792E-04 1.80963863E-04 -2.82218127E-04 8.77071361E-05 2.59866705E-04 4.90827661E-05 -7.11017346E-05 1.86456818E-04 -1.07965228E-04 -1.16212686E-04 8.91433330E-04 -1.07421109E-03 -7.66903220E-04 -1.67833539E-04 5.43364964E-04 -1.01751275E-05 -3.50763905E-04 -3.24075925E-04 1.02946782E-04 -7.93615109E-05 -1.90270603E-05 6.67752192E-06
8.35599995 -2.49528766 0.430999935 -8.78868774E-02 9.60684009E-03 -9.88033600E-04 1.92810461E-04 -2.73231883E-04 7.39332827E-05 2.47307093E-04 6.05760688E-05 -5.50423501E-05 1.73990615E-04 -1.04594517E-04 -1.25923645E-04 8.61708308E-04 -1.05413143E-03 -7.56172813E-04 -1.64646641E-04 5.40557201E-04 -9.46180171E-06 -3.43083113E-04 -3.16820049E-04 9.82122438E-05 -7.85659504E-05 -1.97882218E-05 5.84501913E-06
8.36800003 -2.48082280 0.427847564 -8.71170014E-02 9.50653572E-03 -9.81983496E-04 2.05503064E-04 -2.63946538E-04 5.96149839E-05 2.34683030E-04 7.22562181E-05 -3.93377377E-05 1.61342236E-04 -1.00263082E-04 -1.35472917E-04 8.31406214E-04 -1.03443151E-03 -7.45012308E-04 -1.60947588E-04 5.37900894E-04 -8.31037050E-06 -3.35402932E-04 -3.09236668E-04 9.33171832E-05 -7.78693284E-05 -2.04547741E-05 5.10243262E-06
8.38000011 -2.46646380 0.424721807 -8.63543004E-02 9.40763764E-03 -9.76357434E-04 2.18251123E-04 -2.55182647E-04 4.50697662E-05 2.21575785E-04 8.37598345E-05 -2.25186996E-05 1.48291248E-04 -9.65525978E-05 -1.45627098E-04 8.00473616E-04 -1.01346523E-03 -7.32874498E-04 -1.57570466E-04 5.34044579E-04 -7.84546137E-06 -3.27926129E-04 -3.02153639E-04 8.92672688E-05 -7.69076869E-05 -2.16308981E-05 5.08222729E-06
8.39200020 -2.45220995 0.421622515 -8.55993256E-02 9.30946320E-03 -9.72435868E-04 2.31093087E-04 -2.45497795E-04 3.11260701E-05 2.08642625E-04 9.53196359E-05 -6.84743281E-06 1.34912538E-04 -9.27159563E-05 -1.54663707E-04 7.69972743E-04 -9.93296271E-04 -7.20926386E-04 -1.54464273E-04 5.29583311E-04 -7.38055269E-06 -3.19690764E-04 -2.94170633E-04 8.39774730E-05 -7.62181298E-05 -2.16834669E-05 4.64961113E-06
8.40400028 -2.43805957 0.418548942 -8.48515108E-02 9.21307970E-03 -9.68485954E-04 2.44254887E-04 -2.36456239E-04 1.64757639E-05 1.95828165E-04 1.06986918E-04 8.84320798E-06 1.20637873E-04 -8.83778339E-05 -1.63949167E-04 7.39245559E-04 -9.72643669E-04 -7.08936132E-04 -1.50527601E-04 5.27161174E-04 -6.50540551E-06 -3.11382610E-04 -2.86578230E-04 7.92295396E-05 -7.53518325E-05 -2.22059080E-05 4.46489867E-06
8.41600037 -2.42401314 0.415501535 -8.41108933E-02 9.11800470E-03 -9.64669976E-04 2.57762702E-04 -2.27494253E-04 1.92602079E-06 1.83187934E-04 1.18288619E-04 2.46347936E-05 1.06387051E-04 -8.38163978E-05 -1.73303939E-04 7.07646366E-04 -9.51690017E-04 -6.96404197E-04 -1.46944920E-04 5.24283620E-04 -5.85745011E-06 -3.03327863E-04 -2.79326778E-04 7.47634913E-05 -7.45814978E-05 -2.27900491E-05 4.09312088E-06
8.42799950 -2.41007137 0.412480563 -8.33776742E-02 9.02390480E-03 -9.61947080E-04 2.71290162E-04 -2.18149566E-04 -1.24480393E-05 1.70575629E-04 1.29129650E-04 4.05574428E-05 9.22519175E-05 -7.90899066E-05 -1.82545104E-04 6.75781514E-04 -9.30708135E-04 -6.83217251E-04 -1.43742800E-04 5.20606816E-04 -5.55112865E-06 -2.95232108E-04 -2.72112113E-04 7.02194884E-05 -7.38607851E-05 -2.33135506E-05 3.57714907E-06
8.44000053 -2.39622903 0.409484744 -8.26513916E-02 8.93123727E-03 -9.59978381E-04 2.84702546E-04 -2.08397774E-04 -2.71401532E-05 1.57572824E-04 1.40171556E-04 5.62365385E-05 7.81148628E-05 -7.39866737E-05 -1.91078565E-04 6.43984647E-04 -9.10209026E-04 -6.70822221E-04 -1.40033371E-04 5.16883738E-04 -4.93967309E-06 -2.86342809E-04 -2.64348811E-04 6.44564570E-05 -7.23990961E-05 -2.33650644E-05 3.27730118E-06
8.45199966 -2.38249159 0.406515211 -8.19321424E-02 8.83962959E-03 -9.58185410E-04 2.99107574E-04 -1.98689479E-04 -4.22482699E-05 1.44941529E-04 1.50756634E-04 7.16005743E-05 6.27148111E-05 -6.87385182E-05 -1.99804519E-04 6.11611875E-04 -8.88746232E-04 -6.57247961E-04 -1.36442846E-04 5.13428065E-04 -3.65656092E-06 -2.77354091E-04 -2.57215142E-04 5.99682535E-05 -7.16988143E-05 -2.40369063E-05 3.01913815E-06
8.46400070 -2.36885357 0.403570265 -8.12200829E-02 8.74929689E-03 -9.56688717E-04 3.13546887E-04 -1.89233411E-04 -5.72796562E-05 1.32284738E-04 1.61989432E-04 8.71546581E-05 4.74243097E-05 -6.41476581E-05 -2.08480385E-04 5.79625717E-04 -8.67954630E-04 -6.43787615E-04 -1.32645160E-04 5.09126636E-04 -2.95257814E-06 -2.68685690E-04 -2.50012003E-04 5.51259618E-05 -7.09984088E-05 -2.48680481E-05 2.48299830E-06
8.47599983 -2.35531783 0.400651008 -8.05154219E-02 8.65991041E-03 -9.56142729E-04 3.27999005E-04 -1.79511335E-04 -7.23288904E-05 1.19350007E-04 1.72872591E-04 1.02668113E-04 3.20467370E-05 -5.90636555E-05 -2.17147826E-04 5.47289092E-04 -8.46947718E-04 -6.29911316E-04 -1.28965214E-04 5.05267642E-04 -2.47934918E-06 -2.60080415E-04 -2.42404072E-04 5.03655210E-05 -6.99407974E-05 -2.56327603E-05 1.92243419E-06
8.48799992 -2.34188056 0.397756875 -7.98176005E-02 8.57167505E-03 -9.55880503E-04 3.42605199E-04 -1.69496605E-04 -8.73789249E-05 1.06244406E-04 1.82999560E-04 1.17941890E-04 1.63411842E-05 -5.34600586E-05 -2.25607218E-04 5.14585525E-04 -8.25762807E-04 -6.15455443E-04 -1.25534163E-04 5.01758128E-04 -1.87022636E-06 -2.51335499E-04 -2.34430452E-04 4.55383124E-05 -6.82951431E-05 -2.60749548E-05 1.41277519E-06
8.50000000 -2.32854342 0.394887596 -7.91265517E-02 8.48495774E-03 -9.55502037E-04 3.57393466E-04 -1.60359239E-04 -1.02301863E-04 9.36589422E-05 1.92862164E-04 1.33092268E-04 4.85780276E-07 -4.81665775E-05 -2.33583502E-04 4.82301693E-04 -8.04630574E-04 -6.01334497E-04 -1.22203492E-04 4.97311354E-04 2.17929482E-07 -2.41744332E-04 -2.26990494E-04 3.93949449E-05 -6.71464950E-05 -2.61943787E-05 3.79979610E-07
8.51200008 -2.31530523 0.392043233 -7.84423649E-02 8.39903578E-03 -9.56260483E-04 3.72215611E-04 -1.50536405E-04 -1.17323551E-04 8.10094789E-05 2.03416887E-04 1.48243853E-04 -1.54475656E-05 -4.20528959E-05 -2.41736096E-04 4.49286686E-04 -7.83518772E-04 -5.86435257E-04 -1.18284486E-04 4.92950436E-04 3.79221291E-07 -2.31970364E-04 -2.19104739E-04 3.42657695E-05 -6.60680744E-05 -2.66367551E-05 -8.57564331E-09
8.52400017 -2.30216479 0.389223456 -7.77649209E-02 8.31448566E-03 -9.57433193E-04 3.87314823E-04 -1.40349992E-04 -1.32335437E-04 6.80656012E-05 2.13252497E-04 1.63163117E-04 -3.14899153E-05 -3.57059616E-05 -2.49366160E-04 4.16277850E-04 -7.62688054E-04 -5.71534911E-04 -1.14587812E-04 4.88750986E-04 1.12137673E-06 -2.22974035E-04 -2.11417529E-04 2.95593400E-05 -6.47250999E-05 -2.70458713E-05 -3.21336103E-07
8.53600025 -2.28912210 0.386428118 -7.70940259E-02 8.23102985E-03 -9.58813354E-04 4.02373786E-04 -1.30487882E-04 -1.47411600E-04 5.55339066E-05 2.22919916E-04 1.77973299E-04 -4.76184214E-05 -2.97012302E-05 -2.56884814E-04 3.83374834E-04 -7.41810363E-04 -5.56762214E-04 -1.10693167E-04 4.84381773E-04 1.90363960E-06 -2.14133732E-04 -2.03833493E-04 2.49623590E-05 -6.29147471E-05 -2.74296617E-05 -9.32211606E-07
8.54800034 -2.27617693 0.383657157 -7.64300749E-02 8.14862084E-03 -9.60468547E-04 4.17312753E-04 -1.20786914E-04 -1.62592201E-04 4.34457543E-05 2.32579026E-04 1.92735723E-04 -6.39970458E-05 -2.39211440E-05 -2.64400325E-04 3.50584101E-04 -7.20820273E-04 -5.41908084E-04 -1.06613457E-04 4.79797833E-04 2.73546243E-06 -2.04807846E-04 -1.96313049E-04 2.03408272E-05 -6.11468276E-05 -2.78014377E-05 -1.69994382E-06
8.55999947 -2.26332951 0.380910516 -7.57731870E-02 8.06745328E-03 -9.62506339E-04 4.32376371E-04 -1.10456989E-04 -1.77645983E-04 3.09139032E-05 2.42047245E-04 2.06875979E-04 -8.08968616E-05 -1.75920904E-05 -2.71366007E-04 3.17458820E-04 -6.99983269E-04 -5.26284159E-04 -1.03134968E-04 4.75154666E-04 4.21321693E-06 -1.95007597E-04 -1.88880178E-04 1.50878550E-05 -6.06245485E-05 -2.82479123E-05 -1.23490952E-06
8.57200050 -2.25057459 0.378187418 -7.51223117E-02 7.98699725E-03 -9.65092855E-04 4.47930855E-04 -1.00243189E-04 -1.92582243E-04 1.86028810E-05 2.50764046E-04 2.21283466E-04 -9.73789574E-05 -1.13750166E-05 -2.78018269E-04 2.84647220E-04 -6.79206685E-04 -5.11000224E-04 -9.90238768E-05 4.70248720E-04 4.73099726E-06 -1.85355108E-04 -1.81560143E-04 9.37010645E-06 -5.91731114E-05 -2.84291109E-05 -1.58641444E-06
8.58399963 -2.23791766 0.375488639 -7.44784996E-02 7.90766999E-03 -9.68164182E-04 4.63326724E-04 -9.04124099E-05 -2.07308156E-04 6.00192698E-06 2.59492837E-04 2.35495623E-04 -1.14325187E-04 -4.84467864E-06 -2.84923386E-04 2.50175304E-04 -6.58462814E-04 -4.95043001E-04 -9.54488787E-05 4.65421239E-04 6.21192794E-06 -1.75681605E-04 -1.74209054E-04 4.14218721E-06 -5.78896397E-05 -2.89297750E-05 -1.86104978E-06
8.59600067 -2.22535324 0.372813255 -7.38409385E-02 7.82956276E-03 -9.71111062E-04 4.78422589E-04 -8.05159652E-05 -2.22184870E-04 -6.13549128E-06 2.68403266E-04 2.48993805E-04 -1.31311244E-04 2.10004623E-06 -2.91831384E-04 2.16558081E-04 -6.37743506E-04 -4.79005132E-04 -9.17061698E-05 4.60300624E-04 7.37755818E-06 -1.65920588E-04 -1.66592130E-04 -6.28984935E-07 -5.69329532E-05 -2.94698530E-05 -2.09009386E-06
8.60799980 -2.21288443 0.370161831 -7.32097253E-02 7.75249489E-03 -9.74185357E-04 4.93413361E-04 -7.02864127E-05 -2.37242493E-04 -1.79144081E-05 2.77026003E-04 2.62204238E-04 -1.48170002E-04 8.93933247E-06 -2.98307714E-04 1.84220989E-04 -6.17136131E-04 -4.62973752E-04 -8.78208375E-05 4.54748282E-04 8.26680935E-06 -1.56155351E-04 -1.58911469E-04 -5.32260037E-06 -5.60127373E-05 -2.99262447E-05 -2.64087225E-06
8.61999989 -2.20050883 0.367533356 -7.25852549E-02 7.67642166E-03 -9.77884745E-04 5.08498284E-04 -5.98304287E-05 -2.51937832E-04 -2.98062259E-05 2.84800801E-04 2.75623635E-04 -1.64898214E-04 1.53972142E-05 -3.03807406E-04 1.52049863E-04 -5.96847502E-04 -4.46744263E-04 -8.39354470E-05 4.49206680E-04 9.37096775E-06 -1.47200190E-04 -1.52365916E-04 -1.00163743E-05 -5.34020364E-05 -2.99820676E-05 -3.51481140E-06
8.63199997 -2.18822598 0.364928424 -7.19668716E-02 7.60137569E-03 -9.81579069E-04 5.23769413E-04 -5.02535477E-05 -2.66319694E-04 -4.19415010E-05 2.92575831E-04 2.90065131E-04 -1.81682874E-04 2.18264740E-05 -3.10269359E-04 1.19296063E-04 -5.76062244E-04 -4.30402026E-04 -8.04362717E-05 4.43742145E-04 1.04751261E-05 -1.36928604E-04 -1.45149636E-04 -1.51873137E-05 -5.24986499E-05 -3.05051963E-05 -4.38875077E-06
8.64400005 -2.17603469 0.362346232 -7.13547021E-02 7.52728898E-03 -9.85803199E-04 5.38772729E-04 -4.03102640E-05 -2.80652894E-04 -5.34084211E-05 3.00177955E-04 3.02840403E-04 -1.98930225E-04 2.88624196E-05 -3.15576035E-04 8.70184303E-05 -5.56018203E-04 -4.13937261E-04 -7.62990676E-05 4.37998766E-04 1.11859326E-05 -1.27220308E-04 -1.37427065E-04 -1.98649377E-05 -5.12477636E-05 -3.02929584E-05 -4.51410779E-06
8.65600014 -2.16393518 0.359787017 -7.07488209E-02 7.45423650E-03 -9.90127795E-04 5.53463586E-04 -3.01578384E-05 -2.94996687E-04 -6.49501308E-05 3.07701179E-04 3.15603305E-04 -2.15880558E-04 3.59220248E-05 -3.20812687E-04 5.53575846E-05 -5.36298205E-04 -3.97738069E-04 -7.24195852E-05 4.32098226E-04 1.22666834E-05 -1.17639407E-04 -1.30061875E-04 -2.45723550E-05 -4.96785069E-05 -3.01405144E-05 -4.16083458E-06
8.66800022 -2.15192795 0.357250780 -7.01493174E-02 7.38206599E-03 -9.94453905E-04 5.68122778E-04 -1.99892402E-05 -3.09409661E-04 -7.66720113E-05 3.14970501E-04 3.28306924E-04 -2.32558232E-04 4.27575142E-05 -3.26086389E-04 2.38666380E-05 -5.16720000E-04 -3.81416845E-04 -6.89407971E-05 4.26114857E-04 1.37714551E-05 -1.08009699E-04 -1.22957848E-04 -2.93345965E-05 -4.78248476E-05 -3.03202814E-05 -4.25017970E-06
8.68000031 -2.14001012 0.354736924 -6.95560500E-02 7.31074065E-03 -9.99161392E-04 5.83154557E-04 -9.88932607E-06 -3.23969609E-04 -8.77897182E-05 3.21348343E-04 3.40268889E-04 -2.49266246E-04 4.97026413E-05 -3.30819632E-04 -8.14552823E-06 -4.97483241E-04 -3.64070758E-04 -6.45406544E-05 4.19709831E-04 1.43107027E-05 -9.78661701E-05 -1.15875824E-04 -3.39886174E-05 -4.57856804E-05 -3.07122245E-05 -5.24846837E-06
8.69199944 -2.12818241 0.352245659 -6.89687356E-02 7.24067492E-03 -1.00400124E-03 5.97620499E-04 2.74128837E-07 -3.37655481E-04 -9.95250375E-05 3.27707734E-04 3.52402945E-04 -2.66462157E-04 5.68073483E-05 -3.35148943E-04 -3.84725317E-05 -4.77587484E-04 -3.46867077E-04 -5.87627146E-05 4.13037866E-04 1.55808248E-05 -8.82900640E-05 -1.08917957E-04 -3.86121355E-05 -4.43402132E-05 -3.17631311E-05 -5.53205382E-06
8.70400047 -2.11644220 0.349776268 -6.83873445E-02 7.17134681E-03 -1.00886542E-03 6.11978292E-04 1.01005253E-05 -3.51442868E-04 -1.10123023E-04 3.33578791E-04 3.64142732E-04 -2.83002562E-04 6.39442078E-05 -3.39449878E-04 -6.98990916E-05 -4.58131166E-04 -3.30073497E-04 -5.52637102E-05 4.06412437E-04 1.69305695E-05 -7.83305295E-05 -1.02440135E-04 -4.29868523E-05 -4.29740867E-05 -3.15833495E-05 -5.30267380E-06
8.71599960 -2.10479331 0.347329527 -6.78121373E-02 7.10280100E-03 -1.01392646E-03 6.26168214E-04 1.98154212E-05 -3.65050510E-04 -1.20745412E-04 3.39401799E-04 3.75509087E-04 -2.99512903E-04 7.10670647E-05 -3.43593332E-04 -1.00464153E-04 -4.38951101E-04 -3.13904573E-04 -5.19122113E-05 3.99459241E-04 1.81560863E-05 -6.87442007E-05 -9.58290184E-05 -4.72824759E-05 -4.12859299E-05 -3.16398728E-05 -5.66527069E-06
8.72800064 -2.09323025 0.344904393 -6.72428012E-02 7.03523215E-03 -1.01911894E-03 6.40240789E-04 2.96468097E-05 -3.78436322E-04 -1.31557783E-04 3.45166394E-04 3.86853499E-04 -3.16050951E-04 7.80596965E-05 -3.47052817E-04 -1.30435597E-04 -4.20238881E-04 -2.97555031E-04 -4.82603064E-05 3.92073736E-04 1.92257285E-05 -5.95061283E-05 -8.90472729E-05 -5.16575092E-05 -3.92919064E-05 -3.20252911E-05 -6.56938209E-06
8.73999977 -2.08175588 0.342501312 -6.66794255E-02 6.96867285E-03 -1.02425623E-03 6.54238393E-04 3.97855219E-05 -3.92170856E-04 -1.42092511E-04 3.50012386E-04 3.98201548E-04 -3.32231633E-04 8.45932373E-05 -3.50214774E-04 -1.60365089E-04 -4.02391830E-04 -2.79133557E-04 -4.44866528E-05 3.85561027E-04 2.02674419E-05 -4.97158617E-05 -8.23540831E-05 -5.66197559E-05 -3.79066914E-05 -3.16249207E-05 -6.60214573E-06
8.75199986 -2.07036757 0.340119779 -6.61219135E-02 6.90320320E-03 -1.02986966E-03 6.67647168E-04 4.99622474E-05 -4.05321800E-04 -1.52472945E-04 3.54449148E-04 4.08338528E-04 -3.48827627E-04 9.21240426E-05 -3.53284937E-04 -1.89899598E-04 -3.83828970E-04 -2.62012589E-04 -4.05058672E-05 3.78073455E-04 2.15111031E-05 -4.03074191E-05 -7.56812369E-05 -6.09112212E-05 -3.63289364E-05 -3.18656712E-05 -7.11076882E-06
8.76399994 -2.05906582 0.337759733 -6.55703098E-02 6.83824951E-03 -1.03504746E-03 6.80880446E-04 5.98517436E-05 -4.18043841E-04 -1.62602606E-04 3.58851219E-04 4.18761949E-04 -3.65226239E-04 9.95067530E-05 -3.56245058E-04 -2.18856396E-04 -3.65455955E-04 -2.44685420E-04 -3.69952104E-05 3.71075730E-04 2.41309626E-05 -3.08989765E-05 -6.91096502E-05 -6.52026865E-05 -3.48376816E-05 -3.23044806E-05 -7.49301353E-06
8.77600002 -2.04784894 0.335420996 -6.50243536E-02 6.77423878E-03 -1.04016881E-03 6.93698181E-04 6.94184346E-05 -4.30482556E-04 -1.72654138E-04 3.63113941E-04 4.28941246E-04 -3.81167163E-04 1.06490443E-04 -3.59024707E-04 -2.47531658E-04 -3.47383553E-04 -2.27182754E-04 -3.34951983E-05 3.63375933E-04 2.58814016E-05 -2.13828171E-05 -6.29494461E-05 -6.93906404E-05 -3.30329021E-05 -3.22784763E-05 -7.75629996E-06
8.78800011 -2.03671694 0.333103389 -6.44839555E-02 6.71117147E-03 -1.04535243E-03 7.06340652E-04 7.90169943E-05 -4.42865334E-04 -1.82641568E-04 3.66699183E-04 4.38654446E-04 -3.96894233E-04 1.13265305E-04 -3.61012702E-04 -2.75667961E-04 -3.30035487E-04 -2.09626654E-04 -2.99149888E-05 3.54908727E-04 2.67701780E-05 -1.17757754E-05 -5.70413467E-05 -7.32748158E-05 -3.08105227E-05 -3.16764235E-05 -7.81693143E-06
8.80000019 -2.02567029 0.330806673 -6.39491826E-02 6.64867926E-03 -1.05085212E-03 7.19030213E-04 8.89659059E-05 -4.55255096E-04 -1.92229636E-04 3.69851390E-04 4.48115985E-04 -4.13018366E-04 1.20361583E-04 -3.62174265E-04 -3.02742119E-04 -3.13409953E-04 -1.92429317E-04 -2.64139017E-05 3.47346067E-04 2.80018303E-05 -2.36742198E-06 -5.06202377E-05 -7.71973282E-05 -2.95899808E-05 -3.16705555E-05 -7.64708966E-06
8.81200027 -2.01470637 0.328530937 -6.34198636E-02 6.58748019E-03 -1.05643505E-03 7.30999513E-04 9.86912928E-05 -4.67147096E-04 -2.01331946E-04 3.72888811E-04 4.57002694E-04 -4.28622123E-04 1.27594365E-04 -3.63718776E-04 -3.30566225E-04 -2.95864331E-04 -1.74576038E-04 -2.26892953E-05 3.39087594E-04 2.89425061E-05 7.04190097E-06 -4.50450389E-05 -8.11520295E-05 -2.68198910E-05 -3.20573381E-05 -7.96255335E-06
8.82399940 -2.00382686 0.326275975 -6.28960580E-02 6.52669976E-03 -1.06166268E-03 7.42945995E-04 1.07841450E-04 -4.78985108E-04 -2.10467857E-04 3.75206990E-04 4.65807912E-04 -4.43086494E-04 1.34746340E-04 -3.65109066E-04 -3.57543526E-04 -2.79641652E-04 -1.56869370E-04 -1.95456705E-05 3.25647095E-04 3.01548735E-05 1.59315859E-05 -3.92482143E-05 -8.52052690E-05 -2.52386890E-05 -3.74101728E-05 -8.32156638E-06
8.83600044 -1.99302876 0.324041337 -6.23781197E-02 6.46658661E-03 -1.06652675E-03 7.54510169E-04 1.17190582E-04 -4.90669976E-04 -2.19309761E-04 3.77179502E-04 4.74072149E-04 -4.57592076E-04 1.41647615E-04 -3.65681248E-04 -3.83307313E-04 -2.63448630E-04 -1.39067590E-04 -1.64706962E-05 3.14212695E-04 3.13283999E-05 2.46283835E-05 -3.33389144E-05 -8.89571384E-05 -2.37382028E-05 -3.74062038E-05 -8.66956816E-06
8.84799957 -1.98231387 0.321827501 -6.18657768E-02 6.40738243E-03 -1.07140664E-03 7.65317527E-04 1.26754225E-04 -5.01774077E-04 -2.27720244E-04 3.78755387E-04 4.81682306E-04 -4.72230226E-04 1.48411316E-04 -3.65828048E-04 -4.08565480E-04 -2.47210264E-04 -1.20953708E-04 -1.31099923E-05 3.05252674E-04 3.24547909E-05 3.35636614E-05 -2.75224702E-05 -9.23139523E-05 -2.21171740E-05 -3.21508305E-05 -8.85426016E-06
8.86000061 -1.97167814 0.319633424 -6.13583177E-02 6.34876685E-03 -1.07668468E-03 7.76097644E-04 1.35864873E-04 -5.12556639E-04 -2.36883672E-04 3.79703240E-04 4.90028062E-04 -4.86649893E-04 1.55325877E-04 -3.66231543E-04 -4.33411886E-04 -2.31939513E-04 -1.02526006E-04 -9.48412708E-06 2.95971025E-04 3.38711397E-05 4.26143051E-05 -2.29895595E-05 -9.59730678E-05 -2.03539203E-05 -3.19443570E-05 -8.35957962E-06
8.87199974 -1.96112525 0.317459881 -6.08564727E-02 6.29124558E-03 -1.08153373E-03 7.86071585E-04 1.45281942E-04 -5.23068360E-04 -2.44958821E-04 3.80644167E-04 4.97236848E-04 -5.00778609E-04 1.61678166E-04 -3.65812564E-04 -4.56818525E-04 -2.17088163E-04 -8.51014483E-05 -6.19805769E-06 2.92262906E-04 3.49038273E-05 5.13970735E-05 -1.68386032E-05 -9.94298462E-05 -1.87619571E-05 -3.18441053E-05 -8.73682893E-06
8.88400078 -1.95065129 0.315305978 -6.03598990E-02 6.23471383E-03 -1.08621537E-03 7.95577187E-04 1.54303489E-04 -5.33017621E-04 -2.52698053E-04 3.80747486E-04 5.04230848E-04 -5.14605665E-04 1.68378043E-04 -3.64566222E-04 -4.80928633E-04 -2.02315336E-04 -6.71293674E-05 -3.07660321E-06 2.84087146E-04 3.56437049E-05 6.00455351E-05 -1.19300539E-05 -1.02845152E-04 -1.68750012E-05 -3.15030993E-05 -9.14560951E-06
8.89599991 -1.94025791 0.313171953 -5.98683730E-02 6.17849547E-03 -1.09083939E-03 8.04935815E-04 1.63364530E-04 -5.42958442E-04 -2.60373228E-04 3.80376267E-04 5.10696787E-04 -5.28040749E-04 1.75005334E-04 -3.63412721E-04 -5.04008087E-04 -1.87581041E-04 -4.94695742E-05 -7.62158550E-08 2.73528538E-04 3.66297536E-05 6.84991101E-05 -7.09321284E-06 -1.05916384E-04 -1.49861080E-05 -3.13367782E-05 -9.35010939E-06
8.90799999 -1.92994225 0.311057270 -5.93819544E-02 6.12272555E-03 -1.09522627E-03 8.13898456E-04 1.72469881E-04 -5.52779704E-04 -2.67899217E-04 3.79871606E-04 5.16397122E-04 -5.40888461E-04 1.81554817E-04 -3.62392020E-04 -5.25619078E-04 -1.73154564E-04 -3.20737636E-05 2.89258992E-06 2.62868823E-04 3.79713274E-05 7.73398788E-05 -2.26551856E-06 -1.08651002E-04 -1.33072826E-05 -3.13632991E-05 -9.21602987E-06
8.92000008 -1.91970551 0.308962137 -5.89009747E-02 6.06801407E-03 -1.09896169E-03 8.22149392E-04 1.81031734E-04 -5.61734545E-04 -2.74970807E-04 3.78686847E-04 5.21870039E-04 -5.53394144E-04 1.88387276E-04 -3.61033744E-04 -5.47065574E-04 -1.59798030E-04 -1.42604113E-05 5.96824884E-06 2.52825208E-04 3.94067683E-05 9.11690586E-05 2.27147757E-06 -1.12233683E-04 -1.19060278E-05 -3.14195640E-05 -9.23825428E-06
8.93200016 -1.90954649 0.306886524 -5.84250055E-02 6.01372821E-03 -1.10317417E-03 8.30264646E-04 1.90120758E-04 -5.70675649E-04 -2.81925692E-04 3.76980781E-04 5.27147786E-04 -5.65838884E-04 1.94498571E-04 -3.58402380E-04 -5.68470685E-04 -1.46741731E-04 3.07029177E-06 8.74932812E-06 2.42397611E-04 4.05021347E-05 1.00195932E-04 6.65457537E-06 -1.14993782E-04 -9.96398103E-06 -3.09955358E-05 -9.32717194E-06
8.94400024 -1.89946401 0.304829806 -5.79540692E-02 5.96040161E-03 -1.10689015E-03 8.37474072E-04 1.98569833E-04 -5.79022395E-04 -2.88164534E-04 3.74794297E-04 5.32382575E-04 -5.77881525E-04 2.00723283E-04 -3.55548778E-04 -5.88644063E-04 -1.34204049E-04 2.04242788E-05 1.15867570E-05 2.31563303E-04 4.12611189E-05 1.03504230E-04 1.13444030E-05 -1.20456461E-04 -5.98819361E-06 -3.02228800E-05 -9.67442156E-06
8.95599937 -1.88945901 0.302792072 -5.74882366E-02 5.90757607E-03 -1.10998366E-03 8.44305265E-04 2.07018675E-04 -5.87082410E-04 -2.94257421E-04 3.72034410E-04 5.36910782E-04 -5.89303148E-04 2.06736979E-04 -3.52278235E-04 -6.07449212E-04 -1.22393918E-04 3.78026307E-05 1.45442591E-05 2.20491784E-04 4.20100114E-05 1.08516593E-04 1.57852974E-05 -1.25084320E-04 -3.00824854E-06 -2.99902622E-05 -9.67605229E-06
8.96800041 -1.87952840 0.300773025 -5.70271090E-02 5.85526787E-03 -1.11297425E-03 8.50822194E-04 2.15399778E-04 -5.94958838E-04 -3.00304964E-04 3.68872483E-04 5.40327863E-04 -6.00240717E-04 2.12611951E-04 -3.48469039E-04 -6.25312561E-04 -1.10821435E-04 5.52055826E-05 1.74965699E-05 2.08947706E-04 4.28547173E-05 1.15912175E-04 1.93722826E-05 -1.25943916E-04 -1.15525847E-06 -3.01396631E-05 -9.29008638E-06
8.97999954 -1.86967432 0.298772871 -5.65707237E-02 5.80396922E-03 -1.11607776E-03 8.56297847E-04 2.23327617E-04 -6.02222106E-04 -3.05995636E-04 3.65358952E-04 5.43643779E-04 -6.10783522E-04 2.18523404E-04 -3.44451662E-04 -6.41927007E-04 -9.93926224E-05 7.24392012E-05 1.98768284E-05 1.96243636E-04 4.41051416E-05 1.23793259E-04 2.25201620E-05 -1.25016086E-04 1.52769792E-06 -3.01646069E-05 -9.87946987E-06
8.99200058 -1.85989392 0.296790957 -5.61193340E-02 5.75312693E-03 -1.11888838E-03 8.61389388E-04 2.31391270E-04 -6.09185488E-04 -3.11302399E-04 3.60978913E-04 5.46731462E-04 -6.21150830E-04 2.24302275E-04 -3.39892460E-04 -6.59135054E-04 -8.90557640E-05 8.93734032E-05 2.26901375E-05 1.84901131E-04 4.48441788E-05 1.31129782E-04 2.65522867E-05 -1.26693150E-04 2.73206638E-06 -2.96928665E-05 -9.55973337E-06
9.00399971 -1.85018921 0.294827729 -5.56728393E-02 5.70260221E-03 -1.12093531E-03 8.66069109E-04 2.39471265E-04 -6.15601952E-04 -3.16560123E-04 3.56145611E-04 5.49484976E-04 -6.30812196E-04 2.29375844E-04 -3.35757126E-04 -6.75300893E-04 -7.83809082E-05 1.06446118E-04 2.50941484E-05 1.72880056E-04 4.60043266E-05 1.38226838E-04 3.01957516E-05 -1.28840227E-04 4.47709954E-06 -2.93940830E-05 -9.79684137E-06
9.01599979 -1.84055650 0.292882383 -5.52311242E-02 5.65286074E-03 -1.12256547E-03 8.69900803E-04 2.47324409E-04 -6.21329469E-04 -3.21273983E-04 3.51054041E-04 5.51444420E-04 -6.39932114E-04 2.34474544E-04 -3.30562674E-04 -6.88467699E-04 -6.85712439E-05 1.23798658E-04 2.74946215E-05 1.60141310E-04 4.70622072E-05 1.45105907E-04 3.31027768E-05 -1.30726447E-04 6.31756939E-06 -2.91732085E-05 -9.64783794E-06
9.02799988 -1.83099639 0.290954947 -5.47939464E-02 5.60391601E-03 -1.12402590E-03 8.73079989E-04 2.54760875E-04 -6.26916706E-04 -3.25478672E-04 3.45275243E-04 5.52866375E-04 -6.48743939E-04 2.39741639E-04 -3.24327557E-04 -7.00710283E-04 -5.97140825E-05 1.41059034E-04 2.98692630E-05 1.47242201E-04 4.78468173E-05 1.51817294E-04 3.57234203E-05 -1.32428046E-04 8.10218989E-06 -2.89572708E-05 -9.16582940E-06
9.03999996 -1.82150841 0.289045453 -5.43611310E-02 5.55531215E-03 -1.12524151E-03 8.75856786E-04 2.62466521E-04 -6.32610114E-04 -3.29646660E-04 3.38597165E-04 5.54035243E-04 -6.56966236E-04 2.44599913E-04 -3.18476290E-04 -7.14046881E-04 -5.09271485E-05 1.57048926E-04 3.17757258E-05 1.34665519E-04 4.84893098E-05 1.58311799E-04 3.91055837E-05 -1.34529546E-04 9.31337127E-06 -2.86130235E-05 -8.97701830E-06
9.05200005 -1.81209111 0.287153333 -5.39330691E-02 5.50731830E-03 -1.12625596E-03 8.77598417E-04 2.69925746E-04 -6.37189543E-04 -3.33490345E-04 3.31703952E-04 5.54669125E-04 -6.64641499E-04 2.49978038E-04 -3.11634562E-04 -7.25644641E-04 -4.27888299E-05 1.73708584E-04 3.40306178E-05 1.21668381E-04 4.89389167E-05 1.64137702E-04 4.15325303E-05 -1.35817420E-04 1.17443715E-05 -2.85832411E-05 -9.17933994E-06
9.06400013 -1.80274332 0.285278589 -5.35096005E-02 5.45980036E-03 -1.12670846E-03 8.79013620E-04 2.77017098E-04 -6.41360530E-04 -3.36995785E-04 3.24075634E-04 5.54982573E-04 -6.72026537E-04 2.55058054E-04 -3.04544636E-04 -7.36585411E-04 -3.47313289E-05 1.90185310E-04 3.61517632E-05 1.07296422E-04 5.01875293E-05 1.70074243E-04 4.35486909E-05 -1.36786708E-04 1.32046962E-05 -2.77343079E-05 -8.86000271E-06
9.07600021 -1.79346442 0.283420771 -5.30904830E-02 5.41283470E-03 -1.12685282E-03 8.80250067E-04 2.84233887E-04 -6.45350898E-04 -3.40188039E-04 3.16400110E-04 5.55032922E-04 -6.79291436E-04 2.59714725E-04 -2.97423918E-04 -7.47098704E-04 -2.73229780E-05 2.06878758E-04 3.83941260E-05 9.30104798E-05 5.11277503E-05 1.76016736E-04 4.56173839E-05 -1.37876559E-04 1.50820106E-05 -2.68094263E-05 -8.49975277E-06
9.08800030 -1.78425395 0.281579733 -5.26756346E-02 5.36675332E-03 -1.12685945E-03 8.80788022E-04 2.91498378E-04 -6.49133930E-04 -3.42997606E-04 3.08587885E-04 5.54332160E-04 -6.85818668E-04 2.63935945E-04 -2.89710122E-04 -7.56652385E-04 -2.08910224E-05 2.23586525E-04 4.06442014E-05 7.90194099E-05 5.16033178E-05 1.81971976E-04 4.76643727E-05 -1.39050229E-04 1.73181943E-05 -2.64832142E-05 -8.39609675E-06
9.10000038 -1.77511060 0.279755443 -5.22651486E-02 5.32118417E-03 -1.12647924E-03 8.80207692E-04 2.98391416E-04 -6.52526855E-04 -3.45525914E-04 2.99226638E-04 5.52967656E-04 -6.91408291E-04 2.67933443E-04 -2.80891953E-04 -7.64971133E-04 -1.45730874E-05 2.39783898E-04 4.19065473E-05 6.49206340E-05 5.34653664E-05 1.88095495E-04 4.92451618E-05 -1.40145421E-04 1.94238946E-05 -2.65138224E-05 -8.78702849E-06
9.11200047 -1.76603281 0.277947485 -5.18590957E-02 5.27567277E-03 -1.12541916E-03 8.79238243E-04 3.05407739E-04 -6.55082287E-04 -3.47988040E-04 2.89737101E-04 5.51537785E-04 -6.96927251E-04 2.71839584E-04 -2.72418314E-04 -7.72789179E-04 -8.61416265E-06 2.56017374E-04 4.39065552E-05 5.03869524E-05 5.36701991E-05 1.93435742E-04 5.12046608E-05 -1.40306656E-04 2.06825844E-05 -2.64558275E-05 -8.35473202E-06
9.12399960 -1.75702190 0.276155949 -5.14570735E-02 5.23098651E-03 -1.12457713E-03 8.77963670E-04 3.11917072E-04 -6.57406752E-04 -3.49820504E-04 2.79974891E-04 5.49409713E-04 -7.02018500E-04 2.75942468E-04 -2.63643888E-04 -7.79332244E-04 -3.46360525E-06 2.72176665E-04 4.56355410E-05 3.53895266E-05 5.44419781E-05 1.98487134E-04 5.28541059E-05 -1.41357596E-04 2.24312462E-05 -2.51265974E-05 -8.07362358E-06
9.13599968 -1.74807501 0.274380207 -5.10594919E-02 5.18695777E-03 -1.12346606E-03 8.76266742E-04 3.18417355E-04 -6.59440178E-04 -3.51615949E-04 2.69377138E-04 5.47209813E-04 -7.06634717E-04 2.80068198E-04 -2.54288898E-04 -7.85507844E-04 1.56645956E-06 2.88275012E-04 4.75992274E-05 2.02784158E-05 5.50660443E-05 2.03513133E-04 5.39058310E-05 -1.41931829E-04 2.41903272E-05 -2.43932845E-05 -7.74763248E-06
9.14799976 -1.73919129 0.272620171 -5.06660119E-02 5.14311809E-03 -1.12159539E-03 8.73897050E-04 3.25035333E-04 -6.60944730E-04 -3.53236246E-04 2.58214743E-04 5.44862123E-04 -7.10979395E-04 2.84050126E-04 -2.44398194E-04 -7.91425991E-04 5.94152789E-06 3.04342393E-04 4.96127577E-05 5.14077283E-06 5.56309278E-05 2.08403537E-04 5.47868112E-05 -1.42115881E-04 2.59119843E-05 -2.43842642E-05 -7.31145064E-06
9.15999985 -1.73037028 0.270875692 -5.02760746E-02 5.09981625E-03 -1.11944834E-03 8.70845106E-04 3.30969109E-04 -6.62168371E-04 -3.54081043E-04 2.46922573E-04 5.41454880E-04 -7.14984373E-04 2.87682837E-04 -2.34142659E-04 -7.96003733E-04 9.57178145E-06 3.20306048E-04 5.09557249E-05 -1.00620091E-05 5.68432733E-05 2.12838873E-04 5.56408777E-05 -1.42282806E-04 2.76403753E-05 -2.38898210E-05 -6.72088936E-06
9.17199993 -1.72161138 0.269146740 -4.98905480E-02 5.05710300E-03 -1.11771736E-03 8.67170165E-04 3.37716163E-04 -6.63253420E-04 -3.54897609E-04 2.35554558E-04 5.38000430E-04 -7.18615076E-04 2.90951430E-04 -2.23516574E-04 -7.99325528E-04 1.32019504E-05 3.36066965E-04 5.24831412E-05 -2.67040941E-05 5.75051818E-05 2.17531022E-04 5.67412972E-05 -1.42362449E-04 2.95353875E-05 -2.33780956E-05 -7.23327958E-06
9.18400002 -1.71291292 0.267432511 -4.95087877E-02 5.01517905E-03 -1.11530640E-03 8.63343303E-04 3.43487860E-04 -6.63915416E-04 -3.55512922E-04 2.23043884E-04 5.34068153E-04 -7.21454329E-04 2.94459547E-04 -2.12735787E-04 -8.02361639E-04 1.71005922E-05 3.51866067E-04 5.33882121E-05 -4.27057676E-05 5.78422187E-05 2.21748574E-04 5.69228541E-05 -1.41975805E-04 3.10383766E-05 -2.30226124E-05 -6.26089377E-06
9.19600010 -1.70427501 0.265733212 -4.91307937E-02 4.97342367E-03 -1.11231324E-03 8.58891348E-04 3.49150447E-04 -6.63817511E-04 -3.55799129E-04 2.10232305E-04 5.29862591E-04 -7.23985373E-04 2.97624007E-04 -2.01536663E-04 -8.04752286E-04 2.00503509E-05 3.67420260E-04 5.44913346E-05 -5.86673123E-05 5.86535098E-05 2.26084027E-04 5.69028671E-05 -1.41905446E-04 3.29671748E-05 -2.23975130E-05 -6.05102423E-06
9.20800018 -1.69569731 0.264048845 -4.87567447E-02 4.93183127E-03 -1.10921834E-03 8.53749109E-04 3.54915945E-04 -6.63571467E-04 -3.55849945E-04 1.97277928E-04 5.25397947E-04 -7.26197555E-04 3.00557411E-04 -1.89848652E-04 -8.06257944E-04 2.21059581E-05 3.82669823E-04 5.58655047E-05 -7.48597959E-05 5.98016049E-05 2.30552701E-04 5.70779921E-05 -1.42118792E-04 3.52964016E-05 -2.14368101E-05 -6.42927080E-06
9.22000027 -1.68717706 0.262378812 -4.83864546E-02 4.89101745E-03 -1.10601867E-03 8.48414667E-04 3.60827282E-04 -6.63443876E-04 -3.55722441E-04 1.83700104E-04 5.20295638E-04 -7.27795530E-04 3.03482375E-04 -1.77890208E-04 -8.07225704E-04 2.43671238E-05 3.98676842E-04 5.70615775E-05 -9.16607678E-05 6.08386472E-05 2.33878382E-04 5.78337240E-05 -1.41109340E-04 3.63478248E-05 -2.08322890E-05 -5.72344288E-06
9.23200035 -1.67871356 0.260722816 -4.80199158E-02 4.85082809E-03 -1.10214634E-03 8.42395122E-04 3.66754975E-04 -6.62582461E-04 -3.55440425E-04 1.70062587E-04 5.14886866E-04 -7.29932508E-04 3.06379428E-04 -1.65264428E-04 -8.06834491E-04 2.57071624E-05 4.13780450E-04 5.83503570E-05 -1.08973880E-04 6.13620505E-05 2.38255481E-04 5.77127685E-05 -1.40882737E-04 3.82461294E-05 -1.97984718E-05 -5.05507023E-06
9.24400043 -1.67030716 0.259080857 -4.76568788E-02 4.81094420E-03 -1.09854166E-03 8.35824059E-04 3.72317678E-04 -6.61149039E-04 -3.54612421E-04 1.55288362E-04 5.09166450E-04 -7.30782922E-04 3.09304771E-04 -1.52756038E-04 -8.06258409E-04 2.70833207E-05 4.29378822E-04 5.96249301E-05 -1.26285915E-04 6.22716834E-05 2.42038237E-04 5.69662443E-05 -1.40229604E-04 4.01455254E-05 -1.95324683E-05 -4.49537902E-06
9.25600052 -1.66195726 0.257452875 -4.72974703E-02 4.77155438E-03 -1.09435525E-03 8.29018245E-04 3.77502380E-04 -6.59880228E-04 -3.53861222E-04 1.40357195E-04 5.02900511E-04 -7.31468201E-04 3.12028569E-04 -1.39871874E-04 -8.04847747E-04 2.75814200E-05 4.44804406E-04 6.06965696E-05 -1.43627840E-04 6.30980358E-05 2.45524978E-04 5.64773218E-05 -1.39106371E-04 4.19422031E-05 -1.93788073E-05 -4.15873728E-06
9.26799965 -1.65366220 0.255838603 -4.69417572E-02 4.73279459E-03 -1.08955509E-03 8.21603113E-04 3.82705271E-04 -6.58260542E-04 -3.52926494E-04 1.25391278E-04 4.96185850E-04 -7.32105691E-04 3.14409903E-04 -1.26108192E-04 -8.02665018E-04 2.75167913E-05 4.60101612E-04 6.14797027E-05 -1.60960888E-04 6.38337660E-05 2.48773140E-04 5.61197048E-05 -1.37994139E-04 4.35272268E-05 -1.87867026E-05 -3.82109374E-06
9.27999973 -1.64541984 0.254237324 -4.65893783E-02 4.69433377E-03 -1.08513713E-03 8.13566265E-04 3.87908833E-04 -6.55882875E-04 -3.51158873E-04 1.09626963E-04 4.89267113E-04 -7.31856329E-04 3.17050930E-04 -1.12274072E-04 -8.00352078E-04 2.75284983E-05 4.75418754E-04 6.22301959E-05 -1.77842565E-04 6.45603795E-05 2.51672231E-04 5.52939164E-05 -1.37756579E-04 4.51132873E-05 -1.74324960E-05 -2.63610855E-06
9.29199982 -1.63723123 0.252649128 -4.62402217E-02 4.65609785E-03 -1.08059391E-03 8.05474352E-04 3.92952497E-04 -6.53504918E-04 -3.49350477E-04 9.37215809E-05 4.82165196E-04 -7.31393753E-04 3.19263054E-04 -9.84192957E-05 -7.97096640E-04 2.70519249E-05 4.90074453E-04 6.31502990E-05 -1.95929751E-04 6.50862203E-05 2.55080784E-04 5.46956362E-05 -1.37129464E-04 4.32139932E-05 -1.67749349E-05 -2.17952993E-06
9.30399990 -1.62909520 0.251074165 -4.58946861E-02 4.61824331E-03 -1.07520667E-03 7.96978478E-04 3.97869473E-04 -6.50859438E-04 -3.47508903E-04 7.74530126E-05 4.74479864E-04 -7.31206965E-04 3.21651169E-04 -8.45771137E-05 -7.92693289E-04 2.65443232E-05 5.04826603E-04 6.37074918E-05 -2.14540763E-04 6.56771153E-05 2.58211832E-04 5.39741668E-05 -1.35414419E-04 4.50290936E-05 -1.59330957E-05 -2.17286538E-06
9.31599998 -1.62100959 0.249511763 -4.55525219E-02 4.58123395E-03 -1.06971257E-03 7.87513447E-04 4.02791367E-04 -6.47731940E-04 -3.45476961E-04 6.05315690E-05 4.66432684E-04 -7.30293745E-04 3.24008870E-04 -7.03440528E-05 -7.87874800E-04 2.59200588E-05 5.19673689E-04 6.46043700E-05 -2.32914084E-04 6.62403108E-05 2.60778266E-04 5.27549455E-05 -1.33898749E-04 4.70273590E-05 -1.51815975E-05 -1.74109687E-06
9.32800007 -1.61297429 0.247961655 -4.52134423E-02 4.54439828E-03 -1.06429448E-03 7.77797308E-04 4.07720363E-04 -6.44250249E-04 -3.43115244E-04 4.34199355E-05 4.58360184E-04 -7.28521205E-04 3.25925997E-04 -5.54126309E-05 -7.82654155E-04 2.43388931E-05 5.34620835E-04 6.57081619E-05 -2.51277059E-04 6.67703207E-05 2.63144349E-04 5.13079685E-05 -1.32713947E-04 4.87776597E-05 -1.44898486E-05 -8.73628608E-07
9.34000015 -1.60498929 0.246424019 -4.48775291E-02 4.50756727E-03 -1.05833053E-03 7.67966267E-04 4.12575086E-04 -6.40526356E-04 -3.40589293E-04 2.62336871E-05 4.50343272E-04 -7.27197272E-04 3.27071903E-04 -4.04845923E-05 -7.76598230E-04 2.16243789E-05 5.49732707E-04 6.60919541E-05 -2.70364806E-04 6.73940012E-05 2.66144052E-04 5.00914357E-05 -1.31428242E-04 5.06881624E-05 -1.36219896E-05 -1.25868246E-06
9.35200024 -1.59705210 0.244898230 -4.45446521E-02 4.47162474E-03 -1.05207576E-03 7.57409260E-04 4.16900642E-04 -6.36761019E-04 -3.37573932E-04 8.26908945E-06 4.41386568E-04 -7.25204940E-04 3.29049712E-04 -2.41696071E-05 -7.70023791E-04 1.97318768E-05 5.64264948E-04 6.64341569E-05 -2.89165910E-04 6.77797361E-05 2.68552190E-04 4.88621408E-05 -1.29805543E-04 5.18428060E-05 -1.29193359E-05 5.57525048E-09
9.36400032 -1.58916306 0.243384212 -4.42149118E-02 4.43588756E-03 -1.04580598E-03 7.46840495E-04 4.21454082E-04 -6.32321404E-04 -3.34884186E-04 -1.03558123E-05 4.32067725E-04 -7.22620753E-04 3.30658513E-04 -8.38147844E-06 -7.62827520E-04 1.74868092E-05 5.78570238E-04 6.71353337E-05 -3.07980052E-04 6.83479666E-05 2.70542951E-04 4.74966037E-05 -1.28063577E-04 5.38234708E-05 -1.22946085E-05 8.65929223E-07
9.37600040 -1.58132136 0.241882101 -4.38882299E-02 4.40041674E-03 -1.03943411E-03 7.35575391E-04 4.25911421E-04 -6.27756584E-04 -3.31871619E-04 -2.87721778E-05 4.22740530E-04 -7.20180164E-04 3.32124269E-04 7.46134128E-06 -7.55373680E-04 1.49345824E-05 5.93316101E-04 6.68773282E-05 -3.27168615E-04 6.90263259E-05 2.72617734E-04 4.57391689E-05 -1.26127328E-04 5.57505336E-05 -1.17775517E-05 1.30159503E-06
9.38800049 -1.57352507 0.240391269 -4.35645133E-02 4.36572079E-03 -1.03255478E-03 7.23617093E-04 4.30270389E-04 -6.23209111E-04 -3.28474329E-04 -4.74878034E-05 4.13190370E-04 -7.17441551E-04 3.33573349E-04 2.36449177E-05 -7.47159123E-04 1.18097005E-05 6.08477567E-04 6.56400443E-05 -3.46885005E-04 6.97937576E-05 2.74713850E-04 4.38605457E-05 -1.24106286E-04 5.75499580E-05 -1.12153293E-05 1.58447665E-06
9.39999962 -1.56577384 0.238911375 -4.32437435E-02 4.33129864E-03 -1.02544122E-03 7.11865141E-04 4.34578862E-04 -6.18110760E-04 -3.24958732E-04 -6.71155794E-05 4.02809732E-04 -7.14031747E-04 3.35117977E-04 4.02331352E-05 -7.37976283E-04 8.31484795E-06 6.22387044E-04 6.58445060E-05 -3.65816057E-04 7.06711144E-05 2.76491977E-04 4.19290736E-05 -1.22417696E-04 5.95520250E-05 -9.69739631E-06 1.82865188E-06
9.41199970 -1.55806720 0.237442628 -4.29257862E-02 4.29681456E-03 -1.01826095E-03 6.99469820E-04 4.38626652E-04 -6.12744945E-04 -3.20906838E-04 -8.67639319E-05 3.92782735E-04 -7.10647029E-04 3.36172991E-04 5.71803575E-05 -7.28728250E-04 4.81908410E-06 6.37406483E-04 6.61693412E-05 -3.85757710E-04 7.09885790E-05 2.78499501E-04 3.92245202E-05 -1.20532117E-04 6.09766539E-05 -9.48813977E-06 2.80113409E-06
9.42399979 -1.55040407 0.235984534 -4.26106118E-02 4.26297262E-03 -1.01103564E-03 6.86777290E-04 4.42682067E-04 -6.07245835E-04 -3.16979334E-04 -1.06553736E-04 3.82370810E-04 -7.06896011E-04 3.37504956E-04 7.43487326E-05 -7.18801923E-04 4.01694024E-07 6.51460257E-04 6.70639492E-05 -4.05442057E-04 7.12980182E-05 2.80072156E-04 3.72005779E-05 -1.17926866E-04 6.28353664E-05 -9.35929893E-06 3.32121886E-06
9.43599987 -1.54278266 0.234536856 -4.22982313E-02 4.22958564E-03 -1.00362557E-03 6.73980161E-04 4.46773745E-04 -6.01606676E-04 -3.12916702E-04 -1.26809507E-04 3.71390866E-04 -7.02704128E-04 3.38684418E-04 9.16583522E-05 -7.08297477E-04 -4.37669587E-06 6.65564730E-04 6.74327239E-05 -4.25579346E-04 7.15052156E-05 2.81687040E-04 3.52685020E-05 -1.15685012E-04 6.44183892E-05 -8.61184344E-06 4.05480341E-06
9.44799995 -1.53520262 0.233099490 -4.19884659E-02 4.19626338E-03 -9.95906768E-04 6.60632970E-04 4.50915686E-04 -5.95556397E-04 -3.08634830E-04 -1.47516228E-04 3.60071339E-04 -6.98352000E-04 3.39643448E-04 1.09269844E-04 -6.97203330E-04 -8.92548906E-06 6.80003897E-04 6.72498209E-05 -4.46093007E-04 7.17290168E-05 2.83375062E-04 3.31064039E-05 -1.13898022E-04 6.57007040E-05 -7.05670709E-06 4.94761252E-06
9.46000004 -1.52766383 0.231672183 -4.16811965E-02 4.16345801E-03 -9.87996347E-04 6.46670058E-04 4.54928027E-04 -5.88979048E-04 -3.04217509E-04 -1.68355269E-04 3.48571339E-04 -6.93650043E-04 3.40549072E-04 1.27488747E-04 -6.85512554E-04 -1.34394504E-05 6.94703311E-04 6.70179725E-05 -4.66436148E-04 7.29069798E-05 2.83976085E-04 2.96346843E-05 -1.10683031E-04 6.73106406E-05 -6.86803833E-06 5.81843778E-06
9.47200012 -1.52016497 0.230254933 -4.13766615E-02 4.13091853E-03 -9.79624339E-04 6.32712559E-04 4.58214752E-04 -5.82944602E-04 -2.99249747E-04 -1.89153652E-04 3.36987723E-04 -6.88642438E-04 3.41540726E-04 1.44717502E-04 -6.74025156E-04 -1.87073347E-05 7.09047017E-04 6.74351977E-05 -4.86828649E-04 7.32729968E-05 2.85799790E-04 2.72102479E-05 -1.08989108E-04 6.97656287E-05 -5.46509682E-06 6.46119406E-06
9.48400021 -1.51270449 0.228847116 -4.10744660E-02 4.09883168E-03 -9.71559493E-04 6.18143124E-04 4.62082098E-04 -5.76230465E-04 -2.94347818E-04 -2.10785540E-04 3.25131026E-04 -6.83659746E-04 3.42675659E-04 1.63704375E-04 -6.61483849E-04 -2.42588740E-05 7.22784549E-04 6.77732605E-05 -5.07535296E-04 7.38852759E-05 2.87355942E-04 2.42335154E-05 -1.06291802E-04 7.11839602E-05 -4.94297456E-06 6.99942848E-06
9.49600029 -1.50528204 0.227448702 -4.07748558E-02 4.06685239E-03 -9.63164668E-04 6.03421591E-04 4.65917459E-04 -5.69080585E-04 -2.89484800E-04 -2.32666745E-04 3.13085038E-04 -6.78557612E-04 3.43361491E-04 1.82860531E-04 -6.48409012E-04 -3.01958553E-05 7.36478949E-04 6.76879208E-05 -5.28057106E-04 7.42735720E-05 2.88098352E-04 2.11757397E-05 -1.03114493E-04 7.28796658E-05 -4.09111044E-06 7.62879927E-06
9.50800037 -1.49789715 0.226059571 -4.04776819E-02 4.03499650E-03 -9.54216637E-04 5.88576018E-04 4.69437946E-04 -5.61798632E-04 -2.84560461E-04 -2.54484476E-04 3.00695276E-04 -6.73036091E-04 3.43663531E-04 2.01820265E-04 -6.35095465E-04 -3.63427025E-05 7.50375097E-04 6.73405812E-05 -5.48376993E-04 7.44913559E-05 2.88473704E-04 1.80204133E-05 -1.00051147E-04 7.49084866E-05 -2.97773477E-06 8.31379202E-06
9.52000046 -1.49054813 0.224679306 -4.01826426E-02 4.00365936E-03 -9.45153355E-04 5.73014549E-04 4.72595682E-04 -5.54358645E-04 -2.78912630E-04 -2.76615028E-04 2.87973613E-04 -6.67266489E-04 3.44060041E-04 2.20678747E-04 -6.20949082E-04 -4.19928692E-05 7.64591619E-04 6.72135502E-05 -5.69571741E-04 7.54762441E-05 2.89550982E-04 1.42566860E-05 -9.81939957E-05 7.66231678E-05 -1.96229666E-06 8.97701830E-06
9.53200054 -1.48323417 0.223307788 -3.98902595E-02 3.97258764E-03 -9.36320692E-04 5.57387481E-04 4.76510584E-04 -5.46709518E-04 -2.73897807E-04 -2.99243024E-04 2.75306666E-04 -6.61094789E-04 3.44570202E-04 2.39184810E-04 -6.06684189E-04 -4.81801326E-05 7.78894930E-04 6.69496658E-05 -5.91174467E-04 7.57834205E-05 2.90542346E-04 1.11657037E-05 -9.55412615E-05 7.77375026E-05 -1.04955200E-06 9.94349284E-06
9.54399967 -1.47595596 0.221944854 -3.95997986E-02 3.94208962E-03 -9.27288842E-04 5.41399408E-04 4.79702110E-04 -5.39058819E-04 -2.67894444E-04 -3.21945263E-04 2.62226298E-04 -6.54862612E-04 3.44668486E-04 2.58804386E-04 -5.92186581E-04 -5.48796706E-05 7.92906503E-04 6.67657660E-05 -6.12540927E-04 7.59314571E-05 2.90880591E-04 7.63594016E-06 -9.21619576E-05 7.96880850E-05 -1.36935910E-07 1.04154842E-05
9.55599976 -1.46871054 0.220590189 -3.93111147E-02 3.91155854E-03 -9.17907048E-04 5.25018899E-04 4.82959789E-04 -5.31143625E-04 -2.61964626E-04 -3.44700005E-04 2.49008503E-04 -6.48185785E-04 3.44837026E-04 2.78563675E-04 -5.76757942E-04 -6.21944491E-05 8.06546654E-04 6.68457214E-05 -6.34088647E-04 7.63196440E-05 2.91497621E-04 4.11746214E-06 -8.91664386E-05 8.15738385E-05 8.94757306E-07 1.11019117E-05
9.56799984 -1.46149755 0.219243661 -3.90248969E-02 3.88103840E-03 -9.08434857E-04 5.08504803E-04 4.86291450E-04 -5.22883085E-04 -2.56150699E-04 -3.68003617E-04 2.35810701E-04 -6.40995102E-04 3.45158507E-04 2.98236584E-04 -5.60969696E-04 -6.96544885E-05 8.20138957E-04 6.70320005E-05 -6.55803364E-04 7.69458202E-05 2.92424520E-04 6.19713830E-07 -8.65087932E-05 8.32106816E-05 2.02417459E-06 1.20356635E-05
9.57999992 -1.45431662 0.217904925 -3.87411453E-02 3.85121419E-03 -8.99045088E-04 4.91884188E-04 4.89331491E-04 -5.14761079E-04 -2.49684643E-04 -3.91807203E-04 2.21999639E-04 -6.34345924E-04 3.45102366E-04 3.18445265E-04 -5.45379706E-04 -7.65225850E-05 8.33819155E-04 6.65942207E-05 -6.77118078E-04 7.71833584E-05 2.92911194E-04 -3.08360904E-06 -8.28970224E-05 8.47538467E-05 2.80654058E-06 1.23018399E-05
9.59200001 -1.44716692 0.216573969 -3.84591110E-02 3.82163143E-03 -8.89274990E-04 4.75013425E-04 4.92617546E-04 -5.06287441E-04 -2.43598042E-04 -4.15443152E-04 2.07962672E-04 -6.26950350E-04 3.45472305E-04 3.38887010E-04 -5.28844423E-04 -8.43989255E-05 8.47991323E-04 6.66567066E-05 -6.98870630E-04 7.71706545E-05 2.93431222E-04 -6.47332672E-06 -8.02336872E-05 8.66921109E-05 3.46761703E-06 1.32144969E-05
9.60400009 -1.44004667 0.215250462 -3.81789170E-02 3.79209500E-03 -8.78978521E-04 4.57585003E-04 4.95542772E-04 -4.97216068E-04 -2.37272645E-04 -4.39591589E-04 1.93721033E-04 -6.19675207E-04 3.44714615E-04 3.59253638E-04 -5.12007216E-04 -9.22511608E-05 8.61147302E-04 6.59982616E-05 -7.20777665E-04 7.76122179E-05 2.93855555E-04 -9.94514085E-06 -7.67791789E-05 8.82851455E-05 5.04774971E-06 1.38425348E-05
9.61600018 -1.43295574 0.213934153 -3.79004702E-02 3.76262655E-03 -8.68980889E-04 4.40163392E-04 4.98651876E-04 -4.88399295E-04 -2.31039521E-04 -4.63819888E-04 1.79629642E-04 -6.12120377E-04 3.43875377E-04 3.79733188E-04 -4.95089102E-04 -1.00351019E-04 8.74755671E-04 6.56265620E-05 -7.42678705E-04 7.83338546E-05 2.93764664E-04 -1.39231306E-05 -7.33596462E-05 9.01426320E-05 6.27906638E-06 1.46749544E-05
9.62800026 -1.42589366 0.212624729 -3.76239456E-02 3.73363961E-03 -8.59279709E-04 4.22731595E-04 5.01868315E-04 -4.79733368E-04 -2.24684976E-04 -4.88066464E-04 1.65453894E-04 -6.04428526E-04 3.43691412E-04 4.00732213E-04 -4.77916852E-04 -1.08908491E-04 8.88875860E-04 6.56011180E-05 -7.64658675E-04 7.89580663E-05 2.93429301E-04 -1.81647447E-05 -7.00234450E-05 9.21907194E-05 7.01723957E-06 1.56815913E-05
9.64000034 -1.41885853 0.211322010 -3.73493806E-02 3.70497094E-03 -8.49013333E-04 4.04556369E-04 5.04526775E-04 -4.69881314E-04 -2.17323075E-04 -5.12647908E-04 1.50303866E-04 -5.96747384E-04 3.44123691E-04 4.21894714E-04 -4.60114330E-04 -1.17331743E-04 9.02631786E-04 6.52903691E-05 -7.87421130E-04 7.85635784E-05 2.94056721E-04 -2.24262476E-05 -6.65942207E-05 9.38037410E-05 8.12299550E-06 1.62441283E-05
9.65200043 -1.41184950 0.210026100 -3.70762721E-02 3.67632275E-03 -8.38385196E-04 3.86089931E-04 5.07350895E-04 -4.60835581E-04 -2.10318642E-04 -5.37274929E-04 1.35515162E-04 -5.88354422E-04 3.43184773E-04 4.43045690E-04 -4.42031596E-04 -1.26098545E-04 9.16022516E-04 6.44430838E-05 -8.09690275E-04 7.94103398E-05 2.94273079E-04 -2.65669605E-05 -6.29329952E-05 9.55013456E-05 8.82783024E-06 1.72063610E-05
9.66400051 -1.40486681 0.208736628 -3.68049741E-02 3.64774885E-03 -8.27690645E-04 3.67609027E-04 5.10290614E-04 -4.51233995E-04 -2.03688003E-04 -5.62295143E-04 1.20715878E-04 -5.80083288E-04 3.43330903E-04 4.64281329E-04 -4.23171208E-04 -1.34915332E-04 9.29071044E-04 6.36162658E-05 -8.31737532E-04 8.02056529E-05 2.94014288E-04 -3.05322246E-05 -5.97667058E-05 9.72154012E-05 1.00447432E-05 1.77214188E-05
9.67599964 -1.39790964 0.207453251 -3.65350544E-02 3.61962197E-03 -8.16977059E-04 3.49052047E-04 5.13043604E-04 -4.41657641E-04 -1.96745401E-04 -5.87439572E-04 1.05756604E-04 -5.71739511E-04 3.42978194E-04 4.85522411E-04 -4.04358463E-04 -1.43773839E-04 9.42464103E-04 6.31481598E-05 -8.53896956E-04 8.05159580E-05 2.93516176E-04 -3.48613357E-05 -5.60801709E-05 9.88385727E-05 1.10418805E-05 1.87283567E-05
9.68799973 -1.39097512 0.206175476 -3.62666547E-02 3.59172467E-03 -8.06184427E-04 3.30111303E-04 5.15579828E-04 -4.31949447E-04 -1.89446640E-04 -6.12758857E-04 9.03614564E-05 -5.63033798E-04 3.42207961E-04 5.06844430E-04 -3.85470921E-04 -1.52945824E-04 9.56183765E-04 6.30924333E-05 -8.76507256E-04 8.04077208E-05 2.92988319E-04 -3.96374598E-05 -5.17777080E-05 1.00355181E-04 1.18355629E-05 2.01292005E-05
9.69999981 -1.38406336 0.204903394 -3.60001922E-02 3.56367324E-03 -7.95084285E-04 3.11021053E-04 5.18390851E-04 -4.21657111E-04 -1.82574004E-04 -6.38445723E-04 7.48524035E-05 -5.54113300E-04 3.42354178E-04 5.28965145E-04 -3.65909189E-04 -1.62471551E-04 9.69246961E-04 6.26174733E-05 -8.99378210E-04 8.09971243E-05 2.92701181E-04 -4.37712297E-05 -4.80702147E-05 1.02054793E-04 1.32112764E-05 2.06851400E-05
9.71199989 -1.37717438 0.203636885 -3.57348844E-02 3.53638548E-03 -7.84490549E-04 2.91914650E-04 5.20889182E-04 -4.11508634E-04 -1.74733534E-04 -6.64019259E-04 5.90467207E-05 -5.45363233E-04 3.41870327E-04 5.50139521E-04 -3.46246088E-04 -1.72098429E-04 9.82839847E-04 6.22389343E-05 -9.21980769E-04 8.15015519E-05 2.92797777E-04 -4.85069359E-05 -4.53098874E-05 1.03812905E-04 1.41787150E-05 2.14260835E-05
9.72399998 -1.37030625 0.202375785 -3.54707316E-02 3.50876292E-03 -7.73354492E-04 2.72587495E-04 5.23574068E-04 -4.01578349E-04 -1.67366365E-04 -6.89922424E-04 4.35815091E-05 -5.36369102E-04 3.41208826E-04 5.72580902E-04 -3.26642796E-04 -1.81379524E-04 9.96128540E-04 6.11178257E-05 -9.45293636E-04 8.16871252E-05 2.92834418E-04 -5.24844509E-05 -4.10748107E-05 1.05608102E-04 1.51461736E-05 2.21669852E-05
9.73600006 -1.36345851 0.201119542 -3.52080949E-02 3.48147494E-03 -7.62179319E-04 2.52880622E-04 5.26147545E-04 -3.91297712E-04 -1.59835719E-04 -7.15704518E-04 2.79275009E-05 -5.27491036E-04 3.40736879E-04 5.94953424E-04 -3.06835340E-04 -1.90968756E-04 1.00959861E-03 6.01008360E-05 -9.68729320E-04 8.20050846E-05 2.92232668E-04 -5.70165394E-05 -3.72076065E-05 1.07305736E-04 1.62021752E-05 2.29676734E-05
9.74800014 -1.35663056 0.199868113 -3.49467210E-02 3.45441187E-03 -7.51024170E-04 2.33138751E-04 5.28623408E-04 -3.80576617E-04 -1.52174340E-04 -7.41424912E-04 1.19473261E-05 -5.18807734E-04 3.40447819E-04 6.17062731E-04 -2.86275579E-04 -2.00891795E-04 1.02326693E-03 5.95792590E-05 -9.91939334E-04 8.25079842E-05 2.91346718E-04 -6.20873398E-05 -3.38200516E-05 1.08885972E-04 1.74466586E-05 2.39372584E-05
9.76000023 -1.34982109 0.198621452 -3.46863009E-02 3.42728058E-03 -7.39707029E-04 2.13396328E-04 5.31247002E-04 -3.69803980E-04 -1.44629201E-04 -7.68022030E-04 -4.10129087E-06 -5.09493053E-04 3.39758117E-04 6.39153644E-04 -2.65492126E-04 -2.10599508E-04 1.03663048E-03 5.91948628E-05 -1.01398863E-03 8.23773444E-05 2.90543772E-04 -6.60973601E-05 -3.01329419E-05 1.10459048E-04 1.85733661E-05 2.48886645E-05
9.77200031 -1.34302878 0.197378829 -3.44272517E-02 3.40033835E-03 -7.28117477E-04 1.93292959E-04 5.33725368E-04 -3.59562167E-04 -1.36816336E-04 -7.94138003E-04 -2.01508210E-05 -4.99550486E-04 3.39549617E-04 6.61721802E-04 -2.44553463E-04 -2.21483904E-04 1.04951963E-03 5.84311310E-05 -1.03754457E-03 8.30027930E-05 2.90512311E-04 -7.07105064E-05 -2.58863911E-05 1.11763686E-04 1.98905182E-05 2.60007018E-05
9.78400040 -1.33625364 0.196140528 -3.41693461E-02 3.37363104E-03 -7.16369017E-04 1.73125110E-04 5.36052976E-04 -3.48783535E-04 -1.28780113E-04 -8.21042806E-04 -3.62421051E-05 -4.89502447E-04 3.38316866E-04 6.84214872E-04 -2.23718816E-04 -2.31741578E-04 1.06258749E-03 5.80144879E-05 -1.06075103E-03 8.33962768E-05 2.89626478E-04 -7.59461836E-05 -2.17125744E-05 1.13597278E-04 2.06083914E-05 2.63367183E-05
9.79600048 -1.32949448 0.194906414 -3.39124724E-02 3.34715657E-03 -7.04759965E-04 1.52716340E-04 5.38464403E-04 -3.37880803E-04 -1.20928773E-04 -8.47914198E-04 -5.27459088E-05 -4.79667186E-04 3.37437668E-04 7.06811144E-04 -2.02349431E-04 -2.42077876E-04 1.07565464E-03 5.71661549E-05 -1.08373084E-03 8.40741704E-05 2.88851938E-04 -8.11842765E-05 -1.78277587E-05 1.15493676E-04 2.13370313E-05 2.71529025E-05
9.80799961 -1.32275081 0.193675891 -3.36564481E-02 3.32078664E-03 -6.93275186E-04 1.32033951E-04 5.40967972E-04 -3.26979614E-04 -1.13250164E-04 -8.74569407E-04 -6.96379284E-05 -4.70087718E-04 3.36980971E-04 7.29522377E-04 -1.80326999E-04 -2.52500176E-04 1.08874275E-03 5.59362634E-05 -1.10677793E-03 8.47093179E-05 2.88251962E-04 -8.61232475E-05 -1.41613200E-05 1.17160074E-04 2.26545344E-05 2.84926373E-05
9.81999969 -1.31602061 0.192448616 -3.34011726E-02 3.29446071E-03 -6.81564794E-04 1.11771704E-04 5.43342438E-04 -3.16135003E-04 -1.05117622E-04 -9.01157851E-04 -8.58045387E-05 -4.60153795E-04 3.36382072E-04 7.52259046E-04 -1.59241259E-04 -2.62899324E-04 1.10200094E-03 5.55603765E-05 -1.13039091E-03 8.44839960E-05 2.87145376E-04 -9.07662325E-05 -1.02678314E-05 1.18545955E-04 2.45515257E-05 2.93534249E-05
9.83199978 -1.30930376 0.191225082 -3.31469774E-02 3.26801813E-03 -6.69725880E-04 9.10978488E-05 5.45462244E-04 -3.05171852E-04 -9.67314918E-05 -9.28461202E-04 -1.02640515E-04 -4.49902553E-04 3.35513701E-04 7.75103923E-04 -1.37800627E-04 -2.73500598E-04 1.11520139E-03 5.48493445E-05 -1.15376746E-03 8.43530725E-05 2.86887924E-04 -9.53389608E-05 -6.01886040E-06 1.20248318E-04 2.47572116E-05 3.00896809E-05
9.84399986 -1.30259955 0.190004423 -3.28936316E-02 3.24160443E-03 -6.57886965E-04 7.05180937E-05 5.47802425E-04 -2.93858262E-04 -8.83927569E-05 -9.55124095E-04 -1.19415439E-04 -4.40151052E-04 3.34708398E-04 7.98004854E-04 -1.15089104E-04 -2.84101843E-04 1.12817436E-03 5.38277491E-05 -1.17714400E-03 8.50956785E-05 2.86097493E-04 -1.00477584E-04 -2.01068224E-06 1.21999467E-04 2.55019386E-05 3.08830822E-05
9.85599995 -1.29590666 0.188786283 -3.26408818E-02 3.21555696E-03 -6.45990833E-04 4.96087887E-05 5.50011289E-04 -2.82528694E-04 -8.02355862E-05 -9.82020982E-04 -1.36111150E-04 -4.30122018E-04 3.34111013E-04 8.21151189E-04 -9.28730660E-05 -2.94952013E-04 1.14108983E-03 5.28720630E-05 -1.20054954E-03 8.55796679E-05 2.85093236E-04 -1.05464896E-04 2.25405097E-06 1.23548074E-04 2.68746753E-05 3.17811100E-05
9.86800003 -1.28922415 0.187570885 -3.23889479E-02 3.18985432E-03 -6.33912394E-04 2.82582023E-05 5.52114972E-04 -2.71187659E-04 -7.22278783E-05 -1.00937882E-03 -1.52827968E-04 -4.19777731E-04 3.33523465E-04 8.44489259E-04 -7.12250912E-05 -3.06253700E-04 1.15415233E-03 5.21409784E-05 -1.22399675E-03 8.55994585E-05 2.84100039E-04 -1.10166337E-04 6.74728017E-06 1.24979473E-04 2.84085563E-05 3.27043053E-05
9.88000011 -1.28255165 0.186358079 -3.21377218E-02 3.16389510E-03 -6.21842570E-04 7.32492254E-06 5.54601022E-04 -2.59506371E-04 -6.40765429E-05 -1.03687251E-03 -1.69988532E-04 -4.09740896E-04 3.31935007E-04 8.67627561E-04 -4.89728991E-05 -3.17003578E-04 1.16744824E-03 5.15347347E-05 -1.24731008E-03 8.63000751E-05 2.83288769E-04 -1.16075855E-04 1.06031075E-05 1.27486419E-04 2.95257196E-05 3.31532210E-05
9.89200020 -1.27588773 0.185147390 -3.18867154E-02 3.13817197E-03 -6.09835144E-04 -1.39738204E-05 5.56861574E-04 -2.48054625E-04 -5.52951569E-05 -1.06424780E-03 -1.87337282E-04 -3.98852106E-04 3.31093324E-04 8.90462601E-04 -2.65526596E-05 -3.28726310E-04 1.18067861E-03 5.08567864E-05 -1.27126579E-03 8.61229564E-05 2.82305671E-04 -1.20504177E-04 1.48865984E-05 1.29084161E-04 3.03259731E-05 3.42798812E-05
9.90400028 -1.26923180 0.183938697 -3.16362306E-02 3.11230822E-03 -5.97827602E-04 -3.52129755E-05 5.58866537E-04 -2.36983222E-04 -4.67248828E-05 -1.09137315E-03 -2.04274111E-04 -3.88536107E-04 3.30095267E-04 9.13688797E-04 -3.46752131E-06 -3.39204678E-04 1.19386101E-03 4.98079098E-05 -1.29512011E-03 8.64345857E-05 2.81396846E-04 -1.25743827E-04 1.88009526E-05 1.30323402E-04 3.13886594E-05 3.51939962E-05
9.91600037 -1.26258314 0.182731897 -3.13863643E-02 3.08660348E-03 -5.85709407E-04 -5.64852016E-05 5.60964632E-04 -2.25607131E-04 -3.84541454E-05 -1.11866067E-03 -2.21170703E-04 -3.77975433E-04 3.29199305E-04 9.37194796E-04 1.92550324E-05 -3.50236718E-04 1.20711012E-03 4.88742080E-05 -1.31865963E-03 8.69069772E-05 2.80450564E-04 -1.31166438E-04 2.33096525E-05 1.32177491E-04 3.23674285E-05 3.60222220E-05
9.92800045 -1.25594068 0.181526423 -3.11369449E-02 3.06104799E-03 -5.73356345E-04 -7.77755777E-05 5.63160400E-04 -2.13923893E-04 -3.01831387E-05 -1.14627357E-03 -2.38113949E-04 -3.67203902E-04 3.28361260E-04 9.60693171E-04 4.16179464E-05 -3.61808314E-04 1.22030440E-03 4.82280739E-05 -1.34202931E-03 8.72834134E-05 2.79414438E-04 -1.36458126E-04 2.83521276E-05 1.34492264E-04 3.33326716E-05 3.68820147E-05
9.94000053 -1.24930298 0.180322051 -3.08878720E-02 3.03534209E-03 -5.61171502E-04 -9.88368483E-05 5.65251277E-04 -2.02529802E-04 -2.15239652E-05 -1.17398705E-03 -2.55525607E-04 -3.57013982E-04 3.27173562E-04 9.83928330E-04 6.40993821E-05 -3.72812123E-04 1.23294268E-03 4.76883106E-05 -1.36647094E-03 8.72807650E-05 2.78324733E-04 -1.41265715E-04 3.18515740E-05 1.35157607E-04 3.47510031E-05 3.81405262E-05
9.95199966 -1.24267077 0.179119095 -3.06390394E-02 3.00973631E-03 -5.49239456E-04 -1.20189055E-04 5.67854790E-04 -1.90749503E-04 -1.29645896E-05 -1.20141404E-03 -2.72312987E-04 -3.46290501E-04 3.26284993E-04 1.00738008E-03 8.70890872E-05 -3.84246116E-04 1.24577316E-03 4.62968565E-05 -1.38946169E-03 8.73695826E-05 2.77349347E-04 -1.46031511E-04 3.62891260E-05 1.36651724E-04 3.59342775E-05 3.89932757E-05
9.96399975 -1.23604167 0.177917048 -3.03904191E-02 2.98425648E-03 -5.37167711E-04 -1.41724275E-04 5.69793163E-04 -1.79238472E-04 -4.48840001E-06 -1.22893404E-03 -2.89998949E-04 -3.36111523E-04 3.25439149E-04 1.03113719E-03 1.10271721E-04 -3.95284325E-04 1.25919736E-03 4.52873137E-05 -1.41357258E-03 8.80988155E-05 2.76143954E-04 -1.51210072E-04 4.04522034E-05 1.38726915E-04 3.72425093E-05 3.98830671E-05
9.97599983 -1.22941506 0.176715553 -3.01418900E-02 2.95868050E-03 -5.24918782E-04 -1.63137825E-04 5.71654062E-04 -1.67626567E-04 4.07335347E-06 -1.25674764E-03 -3.07383511E-04 -3.25488450E-04 3.24398512E-04 1.05468743E-03 1.33085210E-04 -4.06447769E-04 1.27212284E-03 4.44447360E-05 -1.43730035E-03 8.86592024E-05 2.75230559E-04 -1.56731796E-04 4.47201128E-05 1.40569304E-04 3.82527505E-05 4.10054345E-05
9.98799992 -1.22278988 0.175514430 -2.98934449E-02 2.93302280E-03 -5.12619386E-04 -1.84432196E-04 5.73629397E-04 -1.55938076E-04 1.27185313E-05 -1.28474867E-03 -3.24370689E-04 -3.14355129E-04 3.23152868E-04 1.07808784E-03 1.55457587E-04 -4.18033742E-04 1.28436275E-03 4.37738890E-05 -1.46065396E-03 8.86781563E-05 2.74711201E-04 -1.62213342E-04 4.90660786E-05 1.42254401E-04 3.88594854E-05 4.23550991E-05
10.0000000 -1.21616602 0.174313635 -2.96452008E-02 2.90741771E-03 -5.00528666E-04 -2.05995981E-04 5.76110324E-04 -1.44262478E-04 2.12883842E-05 -1.31167576E-03 -3.41996987E-04 -3.03995388E-04 3.23052518E-04 1.10148266E-03 1.79051887E-04 -4.29918058E-04 1.29806623E-03 4.36138362E-05 -1.48455985E-03 8.85156915E-05 2.73379963E-04 -1.67115591E-04 5.31831756E-05 1.43999467E-04 4.02270816E-05 4.28901985E-05
                          
                          

